Enhanced Low-Complexity FDD System Feedback with Variable Bit Lengths via Generative Modeling

Recently, a versatile limited feedback scheme based on a Gaussian mixture model (GMM) was proposed for frequency division duplex (FDD) systems. This scheme provides high flexibility regarding various system parameters and is applicable to both point-to-point multiple-input multiple-output (MIMO) and multi-user MIMO (MU-MIMO) communications. The GMM is learned to cover the operation of all mobile terminals (MTs) located inside the base station (BS) cell, and each MT only needs to evaluate its strongest mixture component as feedback, eliminating the need for channel estimation at the MT. In this work, we extend the GMM-based feedback scheme to variable feedback lengths by leveraging a single learned GMM through merging or pruning of dispensable mixture components. Additionally, the GMM covariances are restricted to Toeplitz or circulant structure through model-based insights. These extensions significantly reduce the offloading amount and enhance the clustering ability of the GMM which, in turn, leads to an improved system performance. Simulation results for both point-to-point and multi-user systems demonstrate the effectiveness of the proposed extensions.

==> gmm_feedback/P4/UL_all_se_rel_opt_cdf_gap40_nc64_SNR15dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_UL_perfect,Lloyd_PGD_UL_ls,Lloyd_PGD_UL_omp,Lloyd_PGD_UL_scovDL,Lloyd_PGD_UL_scovUL,Lloyd_PGD_UL_gmmDLfull,Lloyd_PGD_UL_gmmULfull,Lloyd_PGD_UL_gmmDLkbest,Lloyd_PGD_UL_gmmULkbest,Lloyd_PGD_UL_gmmDLbest,Lloyd_PGD_UL_gmmULbest,GMM_PGD_UL_perfect,GMM_PGD_UL_from_y,unipow_chan_subsp,optimal
0.0,1.0,0.26431,0.53953,0.14376,0.13626,0.15842,0.16271,0.20833,0.15213,0.20833,0.15213,0.16482,0.15213,0.38525,0.15696,0.47971,1.0
0.004,0.996,0.53311,0.7311,0.44683,0.41478,0.3475,0.33083,0.46632,0.4532,0.46632,0.4532,0.44435,0.45281,0.64588,0.48665,0.73902,1.0
0.008,0.992,0.57115,0.77096,0.5013,0.48815,0.38533,0.37707,0.52975,0.5154,0.52975,0.5154,0.51921,0.51144,0.70398,0.55721,0.76983,1.0
0.012,0.988,0.5872,0.79731,0.53981,0.53315,0.41486,0.41635,0.56141,0.55483,0.56141,0.55483,0.55338,0.54872,0.75685,0.59552,0.7883,1.0
0.016,0.984,0.6002,0.81217,0.56237,0.56071,0.43715,0.44283,0.58341,0.57691,0.58341,0.57691,0.57357,0.56691,0.77758,0.63323,0.80101,1.0
0.02,0.98,0.60913,0.82257,0.57686,0.57589,0.46199,0.46439,0.59986,0.5971,0.59986,0.5971,0.59153,0.58373,0.7923,0.6551,0.81309,1.0
0.024,0.976,0.61594,0.8323,0.58749,0.58846,0.4803,0.4818,0.61704,0.61543,0.61704,0.61543,0.60855,0.60402,0.80283,0.67865,0.8217,1.0
0.028,0.972,0.62208,0.84001,0.60255,0.60304,0.49605,0.49666,0.6291,0.63088,0.6291,0.63088,0.62041,0.61751,0.81206,0.69265,0.829,1.0
0.032,0.968,0.62661,0.84689,0.61128,0.61376,0.50703,0.50814,0.63918,0.64325,0.63918,0.64325,0.63252,0.63047,0.81961,0.7038,0.83449,1.0
0.036,0.964,0.6327,0.85295,0.62036,0.62285,0.52323,0.52239,0.64695,0.65392,0.64695,0.65392,0.63933,0.6424,0.82627,0.71453,0.83966,1.0
0.04,0.96,0.63695,0.85714,0.62982,0.63262,0.53421,0.53184,0.65636,0.66261,0.65636,0.66261,0.6474,0.6525,0.83261,0.7244,0.84489,1.0
0.044,0.956,0.64017,0.86312,0.63986,0.6416,0.54621,0.54027,0.66474,0.67398,0.66474,0.67398,0.65648,0.6606,0.83839,0.73197,0.8476,1.0
0.048,0.952,0.64443,0.86667,0.64443,0.64739,0.55673,0.55244,0.67271,0.68432,0.67271,0.68432,0.66484,0.67145,0.84193,0.74052,0.8509,1.0
0.052,0.948,0.64745,0.87055,0.64965,0.65296,0.5646,0.56143,0.68025,0.69231,0.68025,0.69231,0.67212,0.68091,0.84646,0.74912,0.85469,1.0
0.056,0.944,0.65085,0.87427,0.65425,0.65815,0.57319,0.56868,0.68619,0.69914,0.68619,0.69914,0.67938,0.69003,0.85038,0.75646,0.85651,1.0
0.06,0.94,0.65358,0.87635,0.65883,0.66382,0.58043,0.57696,0.69302,0.70688,0.69302,0.70688,0.68509,0.69821,0.8547,0.76326,0.85927,1.0
0.064,0.936,0.65655,0.87899,0.66382,0.66733,0.58855,0.58649,0.69754,0.71201,0.69754,0.71201,0.69112,0.70369,0.85763,0.76849,0.86126,1.0
0.068,0.932,0.65952,0.88055,0.66731,0.67177,0.59639,0.59367,0.70192,0.71666,0.70192,0.71666,0.69632,0.7094,0.8605,0.77335,0.86324,1.0
0.072,0.928,0.66221,0.88292,0.67127,0.67622,0.6062,0.60215,0.70716,0.72169,0.70716,0.72161,0.69982,0.71401,0.86314,0.77787,0.86525,1.0
0.076,0.924,0.66429,0.88534,0.67541,0.6796,0.61315,0.6097,0.7109,0.72709,0.7109,0.72695,0.70431,0.718,0.86626,0.78206,0.86751,1.0
0.08,0.92,0.66634,0.88722,0.6781,0.68277,0.61872,0.61618,0.71452,0.73135,0.71452,0.73133,0.7088,0.72282,0.86837,0.78584,0.86977,1.0
0.084,0.916,0.66911,0.88901,0.68109,0.68545,0.62494,0.62298,0.71836,0.73702,0.71836,0.73689,0.71286,0.7275,0.87056,0.78982,0.8718,1.0
0.088,0.912,0.67127,0.89075,0.68391,0.68874,0.63067,0.62735,0.72365,0.74043,0.72365,0.74036,0.71628,0.73164,0.87281,0.79316,0.87432,1.0
0.092,0.908,0.6732,0.8922,0.68664,0.69091,0.63571,0.6319,0.7281,0.74529,0.7281,0.74528,0.71983,0.73668,0.87435,0.79693,0.87631,1.0
0.096,0.904,0.67504,0.89356,0.68935,0.69368,0.64138,0.63696,0.73165,0.7497,0.73165,0.74951,0.72588,0.74036,0.87597,0.79968,0.87863,1.0
0.1,0.9,0.67708,0.89462,0.69209,0.69547,0.6456,0.64234,0.73702,0.75415,0.73702,0.75405,0.72927,0.74523,0.87731,0.80245,0.8812,1.0
0.104,0.896,0.67834,0.89614,0.69418,0.69853,0.65009,0.64753,0.7403,0.75831,0.7403,0.75818,0.734,0.74921,0.87925,0.80609,0.88266,1.0
0.108,0.892,0.67989,0.89748,0.69596,0.70027,0.65432,0.65219,0.74354,0.76111,0.74354,0.76108,0.73827,0.75319,0.88042,0.80917,0.88427,1.0
0.112,0.888,0.68172,0.89835,0.69862,0.70182,0.65854,0.65705,0.74744,0.76477,0.74744,0.76474,0.74168,0.75741,0.8819,0.81257,0.88592,1.0
0.116,0.884,0.68317,0.89931,0.70054,0.70373,0.66225,0.66136,0.75076,0.76781,0.75076,0.76778,0.74483,0.76057,0.88343,0.8169,0.88752,1.0
0.12,0.88,0.68445,0.90013,0.70194,0.70578,0.66678,0.66556,0.75415,0.77105,0.75415,0.77102,0.749,0.76435,0.8845,0.81998,0.88904,1.0
0.124,0.876,0.6865,0.90084,0.70378,0.70739,0.67109,0.66959,0.7575,0.77443,0.7575,0.77437,0.75171,0.76719,0.88529,0.82305,0.8908,1.0
0.128,0.872,0.68785,0.90162,0.70561,0.70926,0.67524,0.67328,0.76061,0.77679,0.76061,0.77671,0.75502,0.77017,0.8862,0.82611,0.89218,1.0
0.132,0.868,0.68935,0.90227,0.7071,0.71118,0.67846,0.67669,0.76396,0.7801,0.76396,0.77991,0.75762,0.77378,0.88722,0.82796,0.89372,1.0
0.136,0.864,0.69111,0.90318,0.70869,0.71262,0.68102,0.67982,0.76665,0.78269,0.76665,0.78265,0.76111,0.77618,0.88816,0.82977,0.89532,1.0
0.14,0.86,0.69293,0.90371,0.7103,0.71404,0.6837,0.68308,0.77025,0.78493,0.77025,0.7849,0.76396,0.77915,0.88936,0.83261,0.89661,1.0
0.144,0.856,0.6947,0.90428,0.71157,0.71544,0.68723,0.68695,0.774,0.78746,0.774,0.78729,0.76694,0.78165,0.8904,0.83502,0.89792,1.0
0.148,0.852,0.69603,0.90475,0.71313,0.71696,0.69088,0.69011,0.77628,0.78945,0.77628,0.7894,0.77008,0.78396,0.89122,0.83652,0.89977,1.0
0.152,0.848,0.69772,0.90539,0.7143,0.71859,0.69324,0.69251,0.77931,0.79166,0.77931,0.79165,0.77404,0.78655,0.89196,0.83795,0.90105,1.0
0.156,0.844,0.69897,0.90603,0.7157,0.71996,0.69654,0.69607,0.78199,0.79351,0.78199,0.79338,0.77618,0.78879,0.89291,0.83974,0.90239,1.0
0.16,0.84,0.70028,0.90666,0.71714,0.72195,0.69903,0.69853,0.7844,0.79517,0.78435,0.79514,0.77934,0.79063,0.8937,0.84148,0.90354,1.0
0.164,0.836,0.70147,0.90721,0.7186,0.72344,0.70209,0.70193,0.78708,0.797,0.78691,0.79699,0.78173,0.79237,0.89435,0.84341,0.90461,1.0
0.168,0.832,0.70277,0.90771,0.72013,0.72483,0.70565,0.70617,0.78931,0.79905,0.78927,0.79901,0.78446,0.79468,0.89493,0.8456,0.90595,1.0
0.172,0.828,0.70405,0.90826,0.72199,0.72662,0.70894,0.70868,0.79133,0.80071,0.79133,0.8007,0.78683,0.79613,0.89564,0.8476,0.907,1.0
0.176,0.824,0.70523,0.90872,0.72354,0.72764,0.71171,0.71212,0.79319,0.80227,0.79312,0.80224,0.78914,0.79792,0.89641,0.84879,0.90813,1.0
0.18,0.82,0.70641,0.90924,0.72483,0.72861,0.71448,0.71526,0.79473,0.80429,0.7947,0.80429,0.79129,0.79995,0.89701,0.85013,0.90936,1.0
0.184,0.816,0.70733,0.90961,0.72667,0.73,0.71736,0.71804,0.79612,0.80625,0.7961,0.80625,0.79309,0.80159,0.89764,0.85217,0.91055,1.0
0.188,0.812,0.7083,0.91001,0.72765,0.73119,0.71967,0.72089,0.79762,0.80792,0.79761,0.80792,0.79468,0.80342,0.89819,0.85331,0.91165,1.0
0.192,0.808,0.70973,0.91046,0.72859,0.73254,0.72239,0.72301,0.79979,0.80963,0.79978,0.80963,0.79613,0.8053,0.89875,0.85504,0.9127,1.0
0.196,0.804,0.71085,0.91088,0.72977,0.73424,0.72489,0.7258,0.80165,0.81177,0.80161,0.81177,0.79787,0.80696,0.89937,0.8567,0.91347,1.0
0.2,0.8,0.71188,0.91126,0.73102,0.73565,0.72742,0.72823,0.80308,0.81328,0.80306,0.81328,0.80019,0.8089,0.8998,0.85827,0.91452,1.0
0.204,0.796,0.71312,0.91174,0.73254,0.737,0.72979,0.73076,0.80473,0.81443,0.80467,0.81443,0.80218,0.81105,0.90021,0.85934,0.91568,1.0
0.208,0.792,0.71417,0.91213,0.73411,0.73827,0.73256,0.73412,0.80661,0.81554,0.8066,0.81554,0.80365,0.81267,0.90068,0.86054,0.91649,1.0
0.212,0.788,0.71514,0.91243,0.73561,0.73964,0.73564,0.73639,0.80878,0.81718,0.80878,0.81718,0.80555,0.81408,0.90129,0.86177,0.91732,1.0
0.216,0.784,0.71602,0.91276,0.73695,0.74109,0.73822,0.73899,0.81056,0.81872,0.81051,0.81872,0.80751,0.81531,0.90175,0.86291,0.91839,1.0
0.22,0.78,0.7172,0.91305,0.7381,0.74237,0.74064,0.7412,0.8126,0.81997,0.81258,0.81997,0.80927,0.81635,0.90216,0.86417,0.91924,1.0
0.224,0.776,0.71785,0.91334,0.73953,0.74386,0.74272,0.74337,0.8141,0.82128,0.8141,0.82128,0.81153,0.81808,0.90255,0.86536,0.91992,1.0
0.228,0.772,0.71905,0.91362,0.74073,0.74567,0.74511,0.74565,0.81552,0.82262,0.8155,0.82262,0.81311,0.81921,0.90295,0.8663,0.92068,1.0
0.232,0.768,0.71988,0.91387,0.74228,0.74702,0.74749,0.74842,0.81743,0.82392,0.8174,0.82392,0.81459,0.8205,0.90331,0.86715,0.9214,1.0
0.236,0.764,0.72077,0.91412,0.7438,0.74841,0.74988,0.752,0.81881,0.82563,0.81878,0.82563,0.81627,0.82198,0.90375,0.86822,0.9222,1.0
0.24,0.76,0.7216,0.91443,0.74556,0.74987,0.75249,0.75445,0.82004,0.82679,0.81999,0.82679,0.81812,0.82305,0.90424,0.86951,0.92277,1.0
0.244,0.756,0.72243,0.9148,0.74662,0.75112,0.75438,0.75683,0.82167,0.82784,0.82155,0.82784,0.81929,0.82442,0.90465,0.87041,0.92346,1.0
0.248,0.752,0.72326,0.91506,0.7481,0.75229,0.75671,0.75897,0.82321,0.82875,0.82317,0.82875,0.8205,0.82597,0.90502,0.87149,0.92414,1.0
0.252,0.748,0.72408,0.91526,0.74958,0.75353,0.75834,0.76057,0.82461,0.83003,0.82449,0.83003,0.82225,0.82694,0.90538,0.87232,0.92494,1.0
0.256,0.744,0.72467,0.9156,0.75072,0.75456,0.75998,0.76262,0.82605,0.83143,0.82601,0.83143,0.82393,0.82797,0.90581,0.87331,0.92546,1.0
0.26,0.74,0.72552,0.91585,0.75216,0.75585,0.76163,0.76464,0.8273,0.83238,0.82716,0.83238,0.82526,0.8292,0.90618,0.8743,0.92607,1.0
0.264,0.736,0.72632,0.9161,0.75338,0.75687,0.76334,0.76706,0.82837,0.83337,0.82833,0.83337,0.82654,0.83033,0.90655,0.8752,0.92684,1.0
0.268,0.732,0.72698,0.91635,0.75436,0.75824,0.76495,0.76848,0.82992,0.8345,0.82992,0.8345,0.82752,0.83158,0.90693,0.87581,0.9275,1.0
0.272,0.728,0.72774,0.91656,0.75561,0.75963,0.76721,0.7702,0.83143,0.83582,0.83142,0.83582,0.82869,0.83243,0.90724,0.87674,0.92808,1.0
0.276,0.724,0.72882,0.91685,0.75664,0.76061,0.7688,0.77266,0.83243,0.83675,0.83243,0.83675,0.83043,0.83337,0.90748,0.87787,0.929,1.0
0.28,0.72,0.7295,0.91706,0.75779,0.76198,0.77103,0.77413,0.83362,0.83801,0.83361,0.83801,0.83158,0.8344,0.90794,0.87862,0.92971,1.0
0.284,0.716,0.73021,0.91737,0.75895,0.76325,0.77368,0.77588,0.83472,0.83885,0.83465,0.83885,0.83267,0.83572,0.90833,0.87947,0.93046,1.0
0.288,0.712,0.7312,0.91762,0.7603,0.76442,0.77527,0.77744,0.83602,0.83981,0.83594,0.83981,0.83375,0.83663,0.90868,0.88037,0.93111,1.0
0.292,0.708,0.732,0.91787,0.76171,0.76562,0.77663,0.77915,0.83712,0.84062,0.83711,0.84062,0.83503,0.8377,0.90906,0.88113,0.93168,1.0
0.296,0.704,0.73283,0.91812,0.76297,0.76664,0.7781,0.78091,0.83848,0.8417,0.83847,0.8417,0.83613,0.83862,0.9094,0.88198,0.93213,1.0
0.3,0.7,0.73341,0.91841,0.76385,0.76768,0.77966,0.7821,0.83927,0.84288,0.83926,0.84288,0.83719,0.83962,0.90968,0.88281,0.93253,1.0
0.304,0.696,0.7342,0.91872,0.76534,0.76853,0.78104,0.78374,0.84028,0.84365,0.84028,0.84365,0.83852,0.84051,0.90995,0.88352,0.93313,1.0
0.308,0.692,0.73516,0.91894,0.76608,0.76989,0.78252,0.78541,0.84126,0.84462,0.84125,0.84462,0.83941,0.84145,0.91026,0.8845,0.93378,1.0
0.312,0.688,0.73605,0.91923,0.76714,0.77092,0.78413,0.78727,0.84235,0.84546,0.84233,0.84546,0.84039,0.84243,0.91063,0.88516,0.93427,1.0
0.316,0.684,0.73676,0.9194,0.76817,0.77199,0.7859,0.78909,0.84361,0.84634,0.84358,0.84634,0.84145,0.84341,0.91099,0.88578,0.93467,1.0
0.32,0.68,0.73739,0.91959,0.7692,0.77284,0.78796,0.79062,0.84469,0.84706,0.84469,0.84706,0.84259,0.84438,0.91129,0.88643,0.93523,1.0
0.324,0.676,0.73797,0.91987,0.77038,0.77404,0.78937,0.79205,0.84561,0.84776,0.8456,0.84776,0.84386,0.84522,0.9116,0.88723,0.9359,1.0
0.328,0.672,0.73879,0.92015,0.77145,0.77542,0.791,0.79343,0.84684,0.84846,0.84681,0.84846,0.84475,0.8461,0.9119,0.888,0.93641,1.0
0.332,0.668,0.7394,0.92034,0.77242,0.77648,0.7924,0.79516,0.84766,0.84937,0.84765,0.84937,0.84564,0.84687,0.91221,0.88857,0.93678,1.0
0.336,0.664,0.73996,0.92063,0.77355,0.7772,0.79346,0.79651,0.84851,0.85001,0.84848,0.85001,0.84671,0.84758,0.91247,0.88919,0.93734,1.0
0.34,0.66,0.74064,0.92083,0.7749,0.7782,0.79471,0.79762,0.84958,0.85068,0.84955,0.85068,0.84765,0.84817,0.91273,0.88968,0.93771,1.0
0.344,0.656,0.74123,0.92101,0.77605,0.77917,0.79598,0.79895,0.85039,0.85164,0.85038,0.85164,0.84843,0.84899,0.91303,0.89052,0.93814,1.0
0.348,0.652,0.74179,0.92129,0.77699,0.78003,0.79721,0.80027,0.85147,0.85209,0.85147,0.85209,0.8494,0.84964,0.91336,0.89117,0.93858,1.0
0.352,0.648,0.74229,0.92146,0.77802,0.78089,0.79882,0.80165,0.85206,0.85287,0.85206,0.85287,0.85032,0.85038,0.91365,0.89175,0.93922,1.0
0.356,0.644,0.74285,0.92172,0.77901,0.78183,0.80017,0.80281,0.85307,0.85344,0.85307,0.85344,0.85129,0.85118,0.9139,0.89239,0.93973,1.0
0.36,0.64,0.74337,0.92189,0.7798,0.7827,0.8019,0.80425,0.85385,0.85398,0.85385,0.85398,0.85196,0.85192,0.91416,0.89301,0.94017,1.0
0.364,0.636,0.74395,0.92207,0.78074,0.78377,0.80291,0.80515,0.85479,0.85479,0.85479,0.85479,0.85288,0.85245,0.91445,0.89366,0.94061,1.0
0.368,0.632,0.7445,0.92232,0.78179,0.7849,0.80424,0.8066,0.85561,0.85552,0.85557,0.85552,0.85376,0.85327,0.91466,0.89406,0.94111,1.0
0.372,0.628,0.74514,0.92252,0.78268,0.78599,0.80531,0.80782,0.85656,0.8563,0.85656,0.8563,0.85467,0.85378,0.91488,0.89447,0.94151,1.0
0.376,0.624,0.74569,0.92266,0.78387,0.78701,0.80654,0.80899,0.85722,0.85705,0.85719,0.85705,0.85529,0.85449,0.91522,0.89508,0.94195,1.0
0.38,0.62,0.74615,0.92285,0.7849,0.78772,0.80768,0.81017,0.85814,0.85779,0.85814,0.85779,0.85636,0.85514,0.91543,0.89567,0.94249,1.0
0.384,0.616,0.74673,0.92308,0.78588,0.78841,0.80899,0.81132,0.85899,0.85837,0.85897,0.85837,0.85705,0.85594,0.91565,0.89615,0.94289,1.0
0.388,0.612,0.74718,0.92327,0.78674,0.78912,0.81017,0.81238,0.85961,0.85908,0.8596,0.85908,0.85773,0.85668,0.91593,0.8966,0.9432,1.0
0.392,0.608,0.74771,0.92344,0.78764,0.78998,0.81127,0.81353,0.8603,0.8596,0.8603,0.8596,0.85855,0.85735,0.91613,0.89705,0.9436,1.0
0.396,0.604,0.74808,0.92362,0.78834,0.79122,0.8126,0.81482,0.86099,0.86021,0.86094,0.86021,0.85931,0.85813,0.91635,0.89753,0.94402,1.0
0.4,0.6,0.74866,0.92379,0.78912,0.79223,0.81371,0.81586,0.86175,0.86079,0.86175,0.86079,0.85981,0.85884,0.91657,0.89806,0.94441,1.0
0.404,0.596,0.74915,0.92394,0.79001,0.79297,0.81504,0.81671,0.86245,0.86143,0.86245,0.86143,0.86053,0.85941,0.91674,0.8986,0.94491,1.0
0.408,0.592,0.74956,0.92407,0.7913,0.79361,0.81626,0.81789,0.86312,0.86197,0.86312,0.86197,0.86125,0.85986,0.91701,0.89912,0.94539,1.0
0.412,0.588,0.74996,0.92425,0.79236,0.79441,0.81736,0.81884,0.8636,0.86267,0.8636,0.86267,0.86194,0.8605,0.91727,0.8996,0.94579,1.0
0.416,0.584,0.7505,0.92444,0.79301,0.79511,0.81855,0.82006,0.86433,0.86314,0.86433,0.86314,0.86273,0.86099,0.91749,0.89998,0.9463,1.0
0.42,0.58,0.7509,0.92461,0.79374,0.79592,0.8194,0.82122,0.86503,0.86359,0.86503,0.86359,0.86318,0.86165,0.91776,0.90046,0.94677,1.0
0.424,0.576,0.75144,0.92485,0.79453,0.79691,0.82039,0.82241,0.86554,0.86411,0.86554,0.86411,0.86377,0.8623,0.91793,0.90092,0.94723,1.0
0.428,0.572,0.75198,0.92505,0.7952,0.79761,0.82153,0.82359,0.86632,0.86456,0.86632,0.86456,0.86453,0.86289,0.91814,0.90132,0.94757,1.0
0.432,0.568,0.75224,0.9252,0.79621,0.79816,0.82266,0.82437,0.86714,0.86526,0.86714,0.86526,0.86512,0.86329,0.91831,0.90175,0.948,1.0
0.436,0.564,0.75274,0.92534,0.79714,0.79883,0.8237,0.82575,0.86786,0.86579,0.86791,0.86579,0.86578,0.86383,0.91855,0.9021,0.94842,1.0
0.44,0.56,0.75316,0.92559,0.79781,0.79965,0.82447,0.82679,0.8684,0.86627,0.86841,0.86627,0.86663,0.86423,0.91881,0.90246,0.94878,1.0
0.444,0.556,0.75356,0.92572,0.79847,0.80038,0.82568,0.82781,0.86914,0.86689,0.86914,0.86689,0.86737,0.86486,0.91906,0.90282,0.94925,1.0
0.448,0.552,0.75402,0.92586,0.7992,0.80106,0.82681,0.82861,0.86951,0.86757,0.86951,0.86757,0.86811,0.86544,0.91926,0.90323,0.94968,1.0
0.452,0.548,0.75446,0.92601,0.79997,0.8017,0.82788,0.82942,0.87019,0.86809,0.87021,0.86809,0.86859,0.86598,0.91948,0.90367,0.95004,1.0
0.456,0.544,0.75479,0.92619,0.80071,0.80231,0.82873,0.83054,0.87079,0.8686,0.87079,0.8686,0.86927,0.86662,0.91969,0.90406,0.95035,1.0
0.46,0.54,0.75513,0.92637,0.80139,0.80301,0.82981,0.83157,0.87171,0.86928,0.87172,0.86928,0.86977,0.8673,0.91992,0.90452,0.95067,1.0
0.464,0.536,0.75554,0.92654,0.80195,0.80378,0.83087,0.83251,0.87238,0.86969,0.87239,0.86969,0.87038,0.86791,0.92014,0.9049,0.95107,1.0
0.468,0.532,0.75596,0.9267,0.80273,0.80461,0.83182,0.83336,0.87295,0.87024,0.87296,0.87024,0.87103,0.86838,0.92034,0.90529,0.95156,1.0
0.472,0.528,0.75633,0.9269,0.8034,0.80534,0.83292,0.83422,0.87351,0.87079,0.87352,0.87079,0.87183,0.86914,0.92056,0.90574,0.95195,1.0
0.476,0.524,0.75682,0.92715,0.80415,0.80609,0.83389,0.83536,0.87411,0.87137,0.87411,0.87137,0.87245,0.86951,0.92079,0.90613,0.95232,1.0
0.48,0.52,0.75732,0.92735,0.80492,0.80684,0.83493,0.83628,0.87456,0.87194,0.87457,0.87194,0.87306,0.86998,0.92102,0.90648,0.95265,1.0
0.484,0.516,0.75771,0.92751,0.80566,0.80757,0.83577,0.83729,0.87509,0.87247,0.8751,0.87247,0.87364,0.8706,0.92129,0.907,0.95293,1.0
0.488,0.512,0.75811,0.92767,0.80626,0.80813,0.83667,0.83826,0.87566,0.873,0.87567,0.873,0.87422,0.87116,0.92154,0.90738,0.95326,1.0
0.492,0.508,0.75851,0.92788,0.80718,0.80888,0.8374,0.83911,0.87621,0.87347,0.87622,0.87347,0.87463,0.87177,0.92177,0.90775,0.95367,1.0
0.496,0.504,0.75903,0.92806,0.80763,0.80948,0.83843,0.83995,0.87674,0.87397,0.87675,0.87397,0.87515,0.8723,0.922,0.90821,0.95413,1.0
0.5,0.5,0.75957,0.92823,0.8083,0.81024,0.83931,0.84062,0.87734,0.87447,0.87734,0.87447,0.8758,0.87281,0.92215,0.90863,0.95442,1.0
0.504,0.496,0.76008,0.92842,0.80893,0.81102,0.84016,0.84135,0.87807,0.87489,0.87807,0.87489,0.87628,0.87326,0.92231,0.90904,0.95482,1.0
0.508,0.492,0.76045,0.92865,0.80952,0.81176,0.84094,0.84227,0.87856,0.87525,0.87859,0.87525,0.87678,0.87375,0.92246,0.90935,0.95524,1.0
0.512,0.488,0.76088,0.92885,0.81029,0.81226,0.84196,0.84319,0.87915,0.87588,0.87917,0.87588,0.8774,0.87421,0.92261,0.90969,0.95569,1.0
0.516,0.484,0.76125,0.92906,0.81102,0.8127,0.84308,0.84397,0.87967,0.87632,0.87968,0.87632,0.87813,0.87472,0.9228,0.91007,0.95613,1.0
0.52,0.48,0.76179,0.92927,0.81176,0.81317,0.84383,0.84487,0.88011,0.87683,0.88012,0.87683,0.87862,0.8751,0.92298,0.91043,0.95649,1.0
0.524,0.476,0.76216,0.92946,0.81229,0.81382,0.84469,0.84578,0.8807,0.87735,0.8807,0.87735,0.87912,0.87568,0.92318,0.91078,0.95692,1.0
0.528,0.472,0.76253,0.92966,0.81273,0.81466,0.84562,0.84656,0.88116,0.87799,0.88116,0.87799,0.87968,0.87612,0.92342,0.91114,0.9573,1.0
0.532,0.468,0.76297,0.92988,0.81322,0.8152,0.84645,0.84724,0.88173,0.87853,0.88178,0.87853,0.88009,0.87657,0.92359,0.91139,0.95766,1.0
0.536,0.464,0.76334,0.93014,0.81391,0.81572,0.84706,0.84778,0.88224,0.87899,0.88224,0.87899,0.88069,0.87705,0.92378,0.91179,0.95803,1.0
0.54,0.46,0.76372,0.93033,0.81473,0.81635,0.84791,0.84859,0.88276,0.87962,0.88276,0.87962,0.88113,0.87769,0.92398,0.91222,0.9583,1.0
0.544,0.456,0.76412,0.93048,0.81527,0.817,0.8486,0.84937,0.88326,0.88002,0.88327,0.88002,0.88178,0.87818,0.92418,0.91265,0.95866,1.0
0.548,0.452,0.76448,0.93073,0.81578,0.81763,0.84953,0.84995,0.88373,0.88065,0.88373,0.88065,0.88224,0.87865,0.92439,0.91296,0.95912,1.0
0.552,0.448,0.76485,0.9309,0.81636,0.81824,0.8502,0.85092,0.88427,0.88102,0.88428,0.88102,0.88279,0.87929,0.92467,0.91334,0.95939,1.0
0.556,0.444,0.76524,0.93106,0.81705,0.81901,0.85109,0.85175,0.885,0.88146,0.88504,0.88146,0.88339,0.87983,0.92486,0.91368,0.95991,1.0
0.56,0.44,0.76562,0.93122,0.81764,0.81961,0.85173,0.85233,0.88553,0.88201,0.88557,0.88201,0.88382,0.88035,0.92509,0.91393,0.9602,1.0
0.564,0.436,0.76596,0.93143,0.81844,0.82006,0.85244,0.85311,0.88595,0.88254,0.88597,0.88254,0.88461,0.8808,0.92537,0.91427,0.96058,1.0
0.568,0.432,0.76625,0.93161,0.81909,0.82052,0.85329,0.85398,0.88652,0.88305,0.88653,0.88305,0.88517,0.88122,0.9256,0.91463,0.96089,1.0
0.572,0.428,0.76661,0.93175,0.81964,0.82097,0.85388,0.85476,0.8872,0.8835,0.88724,0.8835,0.88569,0.88176,0.9258,0.91493,0.96134,1.0
0.576,0.424,0.76692,0.93198,0.82013,0.82143,0.85469,0.85528,0.88781,0.88389,0.88781,0.88389,0.88616,0.88224,0.92598,0.91527,0.96173,1.0
0.58,0.42,0.76739,0.93217,0.82057,0.82207,0.85522,0.85602,0.88832,0.88451,0.88834,0.88451,0.88665,0.88278,0.92618,0.91551,0.96199,1.0
0.584,0.416,0.76771,0.93234,0.82108,0.82254,0.85597,0.85658,0.88878,0.88495,0.88879,0.88495,0.88738,0.88326,0.92644,0.91588,0.96229,1.0
0.588,0.412,0.76813,0.93256,0.82154,0.82322,0.85657,0.8572,0.88924,0.8856,0.88924,0.8856,0.8879,0.88372,0.9267,0.91616,0.96261,1.0
0.592,0.408,0.76847,0.93276,0.82217,0.82388,0.85724,0.85777,0.88984,0.88597,0.88984,0.88597,0.88843,0.8841,0.92689,0.91646,0.96297,1.0
0.596,0.404,0.76886,0.93292,0.82272,0.82443,0.85796,0.85843,0.8904,0.88646,0.8904,0.88646,0.88892,0.88475,0.9271,0.91667,0.96338,1.0
0.6,0.4,0.76933,0.93311,0.82342,0.8249,0.85866,0.85899,0.89092,0.88697,0.89093,0.88697,0.88943,0.88525,0.92728,0.917,0.9638,1.0
0.604,0.396,0.76971,0.93327,0.82404,0.82555,0.85941,0.85963,0.89136,0.88741,0.89136,0.88741,0.89,0.88577,0.92754,0.91725,0.96413,1.0
0.608,0.392,0.76996,0.93352,0.82458,0.82611,0.86009,0.86046,0.89179,0.88794,0.8918,0.88794,0.89052,0.88625,0.92775,0.91752,0.96447,1.0
0.612,0.388,0.77037,0.93376,0.82509,0.82661,0.86069,0.86127,0.89234,0.88842,0.89241,0.88842,0.89102,0.88668,0.92793,0.91782,0.96485,1.0
0.616,0.384,0.77064,0.93393,0.82572,0.82704,0.86126,0.86182,0.89285,0.88883,0.89288,0.88883,0.89152,0.88721,0.92809,0.91805,0.96519,1.0
0.62,0.38,0.77107,0.93413,0.82632,0.82763,0.86197,0.86262,0.8934,0.8893,0.89341,0.8893,0.89194,0.88766,0.92829,0.91837,0.96558,1.0
0.624,0.376,0.77149,0.9343,0.82684,0.82821,0.86276,0.86322,0.89396,0.88983,0.89403,0.88983,0.89252,0.8881,0.92848,0.91869,0.96596,1.0
0.628,0.372,0.77178,0.93447,0.82735,0.82878,0.86327,0.86387,0.89446,0.89038,0.89447,0.89038,0.89304,0.88859,0.92872,0.919,0.96638,1.0
0.632,0.368,0.7721,0.93467,0.82805,0.82914,0.86392,0.86444,0.8949,0.89086,0.8949,0.89086,0.89353,0.88915,0.9289,0.91918,0.96672,1.0
0.636,0.364,0.77255,0.93487,0.82862,0.82971,0.86454,0.86512,0.89531,0.89122,0.89532,0.89122,0.89418,0.88965,0.92917,0.91945,0.96693,1.0
0.64,0.36,0.77294,0.93506,0.82901,0.83026,0.86517,0.86572,0.8959,0.89171,0.8959,0.89171,0.89461,0.8902,0.92946,0.91976,0.96727,1.0
0.644,0.356,0.7734,0.93523,0.82955,0.83089,0.8658,0.8662,0.8964,0.89214,0.89647,0.89214,0.89504,0.89071,0.92966,0.92009,0.96748,1.0
0.648,0.352,0.77375,0.93548,0.83016,0.83159,0.86636,0.86667,0.89704,0.89261,0.89704,0.89261,0.89546,0.89114,0.9299,0.92037,0.96782,1.0
0.652,0.348,0.77407,0.93564,0.83072,0.83203,0.86688,0.86721,0.89765,0.89315,0.89766,0.89315,0.89602,0.89167,0.93009,0.9207,0.96815,1.0
0.656,0.344,0.77449,0.93585,0.83145,0.8327,0.86771,0.86797,0.8981,0.89366,0.8981,0.89366,0.89661,0.8921,0.93033,0.92096,0.96841,1.0
0.66,0.34,0.77481,0.93613,0.83198,0.83318,0.86839,0.86862,0.89851,0.89431,0.89851,0.89431,0.89719,0.8926,0.93054,0.92125,0.9688,1.0
0.664,0.336,0.77516,0.93639,0.83268,0.83371,0.86911,0.86926,0.89903,0.89475,0.89905,0.89475,0.89771,0.89311,0.93075,0.92153,0.9691,1.0
0.668,0.332,0.7755,0.93656,0.83318,0.83424,0.86951,0.86988,0.89961,0.89525,0.89964,0.89525,0.8982,0.89358,0.931,0.9219,0.96942,1.0
0.672,0.328,0.77586,0.93682,0.83377,0.83478,0.87018,0.87038,0.90011,0.89575,0.90013,0.89575,0.89859,0.89423,0.93119,0.92211,0.96978,1.0
0.676,0.324,0.7762,0.93705,0.83428,0.83533,0.87102,0.87107,0.9006,0.8963,0.90062,0.8963,0.89914,0.89465,0.93144,0.92237,0.97012,1.0
0.68,0.32,0.7766,0.93727,0.83488,0.83582,0.87166,0.87169,0.9012,0.89669,0.9012,0.89669,0.89969,0.89519,0.93174,0.92259,0.97047,1.0
0.684,0.316,0.77704,0.93757,0.83535,0.83639,0.8723,0.87237,0.90178,0.89728,0.90178,0.89728,0.90019,0.89573,0.93194,0.92282,0.97077,1.0
0.688,0.312,0.77733,0.93781,0.83586,0.83694,0.87287,0.87305,0.90233,0.89781,0.90235,0.89781,0.9008,0.89626,0.93219,0.9231,0.97105,1.0
0.692,0.308,0.77762,0.93809,0.83645,0.83752,0.87348,0.87357,0.90284,0.89833,0.90285,0.89833,0.90128,0.89662,0.93247,0.92343,0.97131,1.0
0.696,0.304,0.77794,0.93835,0.83701,0.83825,0.87391,0.87405,0.90338,0.89875,0.9034,0.89875,0.90185,0.89716,0.93278,0.92375,0.97168,1.0
0.7,0.3,0.77825,0.93855,0.83764,0.83867,0.87431,0.87453,0.90388,0.89925,0.90391,0.89925,0.9024,0.89781,0.93306,0.92412,0.97192,1.0
0.704,0.296,0.77865,0.93876,0.83829,0.83909,0.8749,0.87509,0.90439,0.89986,0.90441,0.89986,0.90309,0.89827,0.93327,0.92451,0.97222,1.0
0.708,0.292,0.77908,0.93897,0.83877,0.83952,0.87566,0.87582,0.90496,0.90029,0.90497,0.90029,0.90355,0.89873,0.93353,0.92481,0.97253,1.0
0.712,0.288,0.77946,0.93928,0.83924,0.84007,0.87628,0.87631,0.90552,0.90089,0.90555,0.90089,0.90411,0.89933,0.93375,0.92504,0.97284,1.0
0.716,0.284,0.77983,0.93954,0.83966,0.84052,0.87675,0.87695,0.90603,0.90144,0.90605,0.90144,0.90458,0.89989,0.93394,0.92541,0.97327,1.0
0.72,0.28,0.78013,0.93979,0.84019,0.84102,0.87746,0.87773,0.90662,0.90199,0.90662,0.90199,0.90527,0.90043,0.93415,0.92583,0.97356,1.0
0.724,0.276,0.78045,0.94,0.84069,0.84159,0.87821,0.87844,0.90721,0.90262,0.90721,0.90262,0.90568,0.90104,0.93439,0.9261,0.97379,1.0
0.728,0.272,0.78073,0.94023,0.84132,0.84225,0.87869,0.87897,0.90773,0.90317,0.90773,0.90317,0.90636,0.90164,0.93465,0.92653,0.97406,1.0
0.732,0.268,0.78111,0.94052,0.84197,0.84281,0.87949,0.87968,0.9084,0.9037,0.9084,0.9037,0.907,0.90226,0.93491,0.92682,0.97436,1.0
0.736,0.264,0.78156,0.94078,0.84258,0.84317,0.8801,0.88023,0.90886,0.90426,0.90886,0.90426,0.90757,0.90275,0.93513,0.92709,0.97464,1.0
0.74,0.26,0.78203,0.94114,0.84302,0.84359,0.8807,0.88096,0.90939,0.90483,0.90939,0.90483,0.90826,0.90338,0.93537,0.92738,0.97488,1.0
0.744,0.256,0.78245,0.94139,0.84351,0.84419,0.88135,0.88152,0.90995,0.90543,0.90995,0.90543,0.9087,0.90395,0.93565,0.92772,0.97515,1.0
0.748,0.252,0.78288,0.94164,0.84401,0.84472,0.88193,0.88206,0.91054,0.90602,0.91054,0.90602,0.90929,0.90452,0.93596,0.92797,0.97537,1.0
0.752,0.248,0.78331,0.94194,0.84459,0.84513,0.88254,0.88276,0.91106,0.90656,0.91106,0.90656,0.9099,0.90518,0.93623,0.92829,0.97564,1.0
0.756,0.244,0.78371,0.94227,0.84506,0.84556,0.88314,0.88329,0.91174,0.90712,0.91174,0.90712,0.91037,0.90574,0.93651,0.92865,0.97595,1.0
0.76,0.24,0.78412,0.94259,0.84551,0.84604,0.88372,0.88382,0.91229,0.90765,0.91229,0.90765,0.91097,0.90648,0.93674,0.92888,0.97626,1.0
0.764,0.236,0.78463,0.94292,0.84598,0.8466,0.88428,0.88435,0.91289,0.90831,0.91289,0.90831,0.91163,0.90707,0.93699,0.92921,0.97653,1.0
0.768,0.232,0.78509,0.94328,0.84652,0.84731,0.88494,0.885,0.91336,0.90897,0.91336,0.90897,0.91213,0.90762,0.93726,0.92956,0.97681,1.0
0.772,0.228,0.7855,0.94363,0.84731,0.8479,0.88578,0.88583,0.91393,0.90973,0.91393,0.90973,0.91279,0.90821,0.93763,0.92991,0.97705,1.0
0.776,0.224,0.78596,0.9439,0.84801,0.84854,0.88643,0.88633,0.91458,0.91046,0.91458,0.91046,0.9133,0.90893,0.93792,0.93024,0.97731,1.0
0.78,0.22,0.78623,0.94416,0.84869,0.84898,0.88703,0.88694,0.91512,0.91114,0.91512,0.91114,0.9139,0.90964,0.93823,0.93066,0.97759,1.0
0.784,0.216,0.7866,0.94444,0.84917,0.84949,0.88767,0.88755,0.91567,0.91183,0.91567,0.91183,0.91451,0.91039,0.93855,0.93103,0.97777,1.0
0.788,0.212,0.787,0.9448,0.84981,0.85032,0.88843,0.88828,0.9162,0.9126,0.9162,0.9126,0.91509,0.9111,0.93885,0.93143,0.97799,1.0
0.792,0.208,0.7874,0.94524,0.8506,0.85096,0.88915,0.88895,0.91678,0.91317,0.91678,0.91317,0.91567,0.91174,0.93919,0.93184,0.97829,1.0
0.796,0.204,0.78785,0.94556,0.85122,0.85158,0.88971,0.88965,0.91741,0.91381,0.91741,0.91381,0.9162,0.91257,0.93953,0.93216,0.97856,1.0
0.8,0.2,0.78824,0.94593,0.85196,0.85225,0.89023,0.8902,0.91812,0.91452,0.91812,0.91452,0.91675,0.91322,0.93983,0.93243,0.97888,1.0
0.804,0.196,0.78856,0.94633,0.85287,0.85318,0.89086,0.89064,0.91878,0.91514,0.91878,0.91514,0.91747,0.91384,0.94015,0.93286,0.97911,1.0
0.808,0.192,0.7889,0.94667,0.85357,0.85383,0.89156,0.89121,0.91945,0.91575,0.91945,0.91575,0.91822,0.91462,0.94045,0.93322,0.97934,1.0
0.812,0.188,0.7893,0.94708,0.85418,0.8544,0.89218,0.89187,0.92019,0.91644,0.92019,0.91644,0.91896,0.91521,0.94083,0.93349,0.97962,1.0
0.816,0.184,0.78963,0.94752,0.85483,0.85506,0.89298,0.89248,0.92103,0.91699,0.92103,0.91699,0.91965,0.91592,0.94117,0.9338,0.97986,1.0
0.82,0.18,0.79003,0.94799,0.85551,0.85569,0.89366,0.8932,0.92177,0.91772,0.92177,0.91772,0.92036,0.91661,0.94159,0.93409,0.98012,1.0
0.824,0.176,0.79035,0.94841,0.85617,0.85649,0.89452,0.89384,0.92233,0.91843,0.92233,0.91843,0.92131,0.91726,0.94191,0.93438,0.98032,1.0
0.828,0.172,0.7907,0.94882,0.85719,0.85753,0.89508,0.89458,0.92301,0.91923,0.92301,0.91923,0.92196,0.91803,0.9423,0.93465,0.98051,1.0
0.832,0.168,0.79104,0.94925,0.85811,0.85838,0.89573,0.89522,0.92361,0.92012,0.92361,0.92012,0.92249,0.91891,0.94266,0.93512,0.98081,1.0
0.836,0.164,0.79152,0.94959,0.85897,0.85918,0.89648,0.89606,0.92429,0.92085,0.92429,0.92085,0.92328,0.91956,0.94298,0.9355,0.98104,1.0
0.84,0.16,0.79197,0.95007,0.85974,0.86008,0.89707,0.89675,0.92507,0.92165,0.92507,0.92165,0.92383,0.92033,0.94339,0.93584,0.98125,1.0
0.844,0.156,0.79225,0.95059,0.86049,0.86084,0.89778,0.89741,0.92584,0.92233,0.92584,0.92233,0.92467,0.92114,0.94387,0.93637,0.98153,1.0
0.848,0.152,0.79266,0.95123,0.86132,0.86166,0.89865,0.89812,0.92645,0.92301,0.92645,0.92301,0.9255,0.92196,0.94447,0.93677,0.98183,1.0
0.852,0.148,0.79314,0.95182,0.86233,0.8628,0.89954,0.89877,0.92709,0.92387,0.92709,0.92387,0.92618,0.92259,0.94489,0.9371,0.98205,1.0
0.856,0.144,0.79351,0.95249,0.8636,0.86399,0.90037,0.89967,0.9279,0.92462,0.9279,0.92462,0.92684,0.92351,0.94536,0.93754,0.98231,1.0
0.86,0.14,0.79392,0.95321,0.8646,0.86492,0.90136,0.90079,0.92861,0.92576,0.92861,0.92576,0.92755,0.92435,0.94587,0.93791,0.98255,1.0
0.864,0.136,0.79435,0.95402,0.86564,0.86592,0.90214,0.90154,0.9295,0.92653,0.9295,0.92653,0.92842,0.9253,0.94633,0.9383,0.98277,1.0
0.868,0.132,0.79482,0.95454,0.8667,0.86715,0.90293,0.90237,0.93043,0.92743,0.93043,0.92743,0.92907,0.92621,0.94694,0.93883,0.98305,1.0
0.872,0.128,0.79512,0.9552,0.8679,0.86837,0.90351,0.90316,0.93132,0.92811,0.93132,0.92811,0.93016,0.92702,0.94738,0.93933,0.98326,1.0
0.876,0.124,0.79546,0.9558,0.86886,0.86926,0.90431,0.90373,0.93214,0.92901,0.93214,0.92901,0.93113,0.92794,0.94774,0.93973,0.98355,1.0
0.88,0.12,0.79596,0.95636,0.86979,0.87022,0.90495,0.90454,0.93304,0.93021,0.93304,0.93021,0.93195,0.92887,0.9483,0.94026,0.98379,1.0
0.884,0.116,0.79636,0.95703,0.87078,0.87133,0.90598,0.90548,0.93391,0.93141,0.93391,0.93141,0.9329,0.93018,0.94889,0.94071,0.98406,1.0
0.888,0.112,0.7967,0.9575,0.87218,0.87269,0.90682,0.90636,0.93479,0.93229,0.93479,0.93229,0.9339,0.93141,0.94944,0.94116,0.98432,1.0
0.892,0.108,0.79709,0.95818,0.8734,0.87399,0.90779,0.90733,0.93565,0.93338,0.93565,0.93338,0.93489,0.93233,0.94996,0.94165,0.98466,1.0
0.896,0.104,0.79746,0.95876,0.87508,0.87545,0.90876,0.9083,0.93654,0.93459,0.93654,0.93459,0.93582,0.93352,0.95053,0.94209,0.98492,1.0
0.9,0.1,0.79786,0.95943,0.87617,0.87663,0.90987,0.9091,0.93741,0.93569,0.93741,0.93569,0.93675,0.93479,0.9512,0.9426,0.98513,1.0
0.904,0.096,0.79825,0.96002,0.87755,0.8782,0.91075,0.91017,0.93839,0.93685,0.93839,0.93685,0.93763,0.93597,0.95198,0.94324,0.98547,1.0
0.908,0.092,0.79873,0.96045,0.87916,0.87985,0.91172,0.91113,0.9392,0.93792,0.9392,0.93792,0.93865,0.93735,0.9525,0.94384,0.98579,1.0
0.912,0.088,0.79933,0.96094,0.88067,0.88126,0.91252,0.91216,0.94032,0.93912,0.94032,0.93912,0.93955,0.93839,0.95309,0.9445,0.98597,1.0
0.916,0.084,0.79977,0.96152,0.88243,0.88314,0.91346,0.91312,0.94136,0.94009,0.94136,0.94009,0.94064,0.93949,0.95359,0.9452,0.9862,1.0
0.92,0.08,0.80032,0.96206,0.88364,0.88479,0.91488,0.91426,0.94236,0.94129,0.94236,0.94129,0.9417,0.9405,0.95411,0.94587,0.98644,1.0
0.924,0.076,0.80071,0.96247,0.88553,0.88704,0.91614,0.91567,0.94345,0.94264,0.94345,0.94264,0.9428,0.94185,0.95481,0.9466,0.98671,1.0
0.928,0.072,0.80118,0.96289,0.8874,0.88838,0.91726,0.91707,0.94426,0.94364,0.94426,0.94364,0.94389,0.94308,0.95558,0.94744,0.98704,1.0
0.932,0.068,0.80166,0.96333,0.88894,0.89048,0.91887,0.91843,0.94517,0.94461,0.94517,0.94461,0.94473,0.94413,0.95625,0.94826,0.98726,1.0
0.936,0.064,0.80202,0.9638,0.89098,0.89217,0.92036,0.91993,0.94626,0.94559,0.94626,0.94559,0.94575,0.94508,0.9569,0.94896,0.98757,1.0
0.94,0.06,0.80277,0.96423,0.89259,0.89421,0.92205,0.92151,0.94726,0.94662,0.94726,0.94662,0.94671,0.94628,0.9576,0.94972,0.98791,1.0
0.944,0.056,0.80335,0.96477,0.89429,0.89629,0.92361,0.92317,0.94827,0.94775,0.94827,0.94775,0.94792,0.94733,0.95835,0.95057,0.9882,1.0
0.948,0.052,0.80399,0.96539,0.89696,0.8993,0.92483,0.92465,0.94947,0.94909,0.94947,0.94909,0.94909,0.94873,0.95896,0.95181,0.98844,1.0
0.952,0.048,0.8046,0.96591,0.89989,0.90134,0.92684,0.92715,0.95104,0.95036,0.95104,0.95036,0.95054,0.94964,0.95995,0.95256,0.98879,1.0
0.956,0.044,0.80518,0.96639,0.90212,0.90355,0.92897,0.92956,0.95217,0.95165,0.95217,0.95165,0.95184,0.95131,0.96071,0.95368,0.98908,1.0
0.96,0.04,0.80578,0.96687,0.90448,0.90697,0.9319,0.93216,0.9539,0.95346,0.95403,0.95346,0.95359,0.95303,0.96155,0.95465,0.98935,1.0
0.964,0.036,0.80643,0.96747,0.90737,0.90952,0.93459,0.93521,0.9556,0.95513,0.9556,0.95513,0.9553,0.9548,0.9623,0.95569,0.98968,1.0
0.968,0.032,0.80702,0.96808,0.9102,0.91361,0.93867,0.9393,0.95737,0.95727,0.95737,0.95727,0.95715,0.9569,0.96309,0.95674,0.99015,1.0
0.972,0.028,0.80765,0.96872,0.91361,0.91574,0.94226,0.94319,0.95882,0.95877,0.95882,0.95877,0.95866,0.95856,0.96402,0.95775,0.99056,1.0
0.976,0.024,0.80849,0.96939,0.91642,0.91921,0.94638,0.94686,0.96081,0.96081,0.96081,0.96081,0.96048,0.9605,0.96462,0.95892,0.99105,1.0
0.98,0.02,0.80928,0.97026,0.91984,0.92336,0.95,0.94955,0.96235,0.96256,0.96235,0.96256,0.96213,0.96221,0.96527,0.96104,0.99164,1.0
0.984,0.016,0.81032,0.97128,0.92424,0.92784,0.95513,0.954,0.96377,0.96418,0.96377,0.96418,0.96364,0.96398,0.96653,0.96308,0.99235,1.0
0.988,0.012,0.8115,0.97248,0.9285,0.93321,0.95854,0.95854,0.966,0.96654,0.966,0.96654,0.96577,0.96632,0.9686,0.96462,0.99283,1.0
0.992,0.008,0.81314,0.97361,0.93433,0.93845,0.96279,0.96298,0.96801,0.96899,0.96801,0.96899,0.96784,0.96899,0.97012,0.96651,0.99362,1.0
0.996,0.004,0.816,0.97487,0.94035,0.94417,0.96733,0.96757,0.97207,0.97281,0.97207,0.97281,0.97207,0.97287,0.97314,0.97007,0.99461,1.0


==> gmm_feedback/P8/UL_all_se_rel_opt_cdf_gap40_nc64_SNR15dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_UL_perfect,Lloyd_PGD_UL_ls,Lloyd_PGD_UL_omp,Lloyd_PGD_UL_scovDL,Lloyd_PGD_UL_scovUL,Lloyd_PGD_UL_gmmDLfull,Lloyd_PGD_UL_gmmULfull,Lloyd_PGD_UL_gmmDLkbest,Lloyd_PGD_UL_gmmULkbest,Lloyd_PGD_UL_gmmDLbest,Lloyd_PGD_UL_gmmULbest,GMM_PGD_UL_perfect,GMM_PGD_UL_from_y,unipow_chan_subsp,optimal
0.0,1.0,0.26431,0.53953,0.14376,0.39454,0.20715,0.20715,0.23496,0.23496,0.23496,0.23496,0.23496,0.23496,0.38525,0.13144,0.47971,1.0
0.004,0.996,0.53311,0.7311,0.48184,0.57362,0.41759,0.41405,0.53968,0.53942,0.53968,0.53942,0.54289,0.53942,0.64588,0.59191,0.73902,1.0
0.008,0.992,0.57115,0.77096,0.54905,0.61687,0.49129,0.48199,0.5971,0.61072,0.5971,0.61072,0.59683,0.61052,0.70398,0.65025,0.76983,1.0
0.012,0.988,0.5872,0.79731,0.57173,0.6377,0.5266,0.52135,0.64176,0.64587,0.64176,0.64587,0.63894,0.64587,0.75685,0.68756,0.7883,1.0
0.016,0.984,0.6002,0.81217,0.59309,0.65636,0.55607,0.55392,0.66849,0.67286,0.66849,0.67286,0.66849,0.6738,0.77758,0.7112,0.80101,1.0
0.02,0.98,0.60913,0.82257,0.61417,0.67063,0.58488,0.58398,0.69388,0.69348,0.69388,0.69348,0.69493,0.6938,0.7923,0.73075,0.81309,1.0
0.024,0.976,0.61594,0.8323,0.62989,0.68102,0.60255,0.60356,0.70724,0.70808,0.70724,0.70808,0.70808,0.70808,0.80283,0.7474,0.8217,1.0
0.028,0.972,0.62208,0.84001,0.64342,0.68745,0.61868,0.61934,0.71682,0.72152,0.71682,0.72152,0.71784,0.72195,0.81206,0.76033,0.829,1.0
0.032,0.968,0.62661,0.84689,0.65417,0.69281,0.63275,0.6314,0.73051,0.73465,0.73051,0.73465,0.73051,0.73486,0.81961,0.7689,0.83449,1.0
0.036,0.964,0.6327,0.85295,0.66393,0.69781,0.64758,0.64478,0.73925,0.74334,0.73925,0.74334,0.7391,0.74354,0.82627,0.7779,0.83966,1.0
0.04,0.96,0.63695,0.85714,0.67341,0.70104,0.65568,0.65227,0.74915,0.75173,0.74915,0.75173,0.74915,0.75173,0.83261,0.78638,0.84489,1.0
0.044,0.956,0.64017,0.86312,0.68044,0.70503,0.66282,0.66069,0.75571,0.75882,0.75571,0.75882,0.75566,0.75882,0.83839,0.79424,0.8476,1.0
0.048,0.952,0.64443,0.86667,0.68758,0.70818,0.67205,0.66963,0.76133,0.76709,0.76133,0.76709,0.7613,0.76709,0.84193,0.7998,0.8509,1.0
0.052,0.948,0.64745,0.87055,0.69251,0.71168,0.6788,0.67474,0.7688,0.77307,0.7688,0.77307,0.76878,0.77307,0.84646,0.80573,0.85469,1.0
0.056,0.944,0.65085,0.87427,0.69654,0.71475,0.68597,0.68283,0.77437,0.77725,0.77437,0.77725,0.77417,0.77724,0.85038,0.81085,0.85651,1.0
0.06,0.94,0.65358,0.87635,0.69992,0.7176,0.69262,0.69059,0.7794,0.78341,0.7794,0.78341,0.77915,0.78316,0.8547,0.81634,0.85927,1.0
0.064,0.936,0.65655,0.87899,0.70389,0.72065,0.69787,0.69532,0.78413,0.7883,0.78413,0.7883,0.78349,0.78784,0.85763,0.82051,0.86126,1.0
0.068,0.932,0.65952,0.88055,0.70778,0.72367,0.70339,0.70062,0.78877,0.79309,0.78877,0.79309,0.7883,0.79241,0.8605,0.82574,0.86324,1.0
0.072,0.928,0.66221,0.88292,0.71112,0.72645,0.70886,0.70621,0.79262,0.79692,0.79262,0.79692,0.79196,0.79692,0.86314,0.82958,0.86525,1.0
0.076,0.924,0.66429,0.88534,0.71404,0.7284,0.71456,0.71054,0.79613,0.80123,0.79613,0.80123,0.79546,0.80067,0.86626,0.83389,0.86751,1.0
0.08,0.92,0.66634,0.88722,0.71676,0.73094,0.71963,0.71669,0.79997,0.8049,0.79997,0.8049,0.79913,0.80427,0.86837,0.83699,0.86977,1.0
0.084,0.916,0.66911,0.88901,0.71954,0.7334,0.72473,0.71993,0.80303,0.80802,0.80303,0.80802,0.80222,0.80713,0.87056,0.83942,0.8718,1.0
0.088,0.912,0.67127,0.89075,0.72275,0.73592,0.72936,0.72488,0.80555,0.81158,0.80555,0.81158,0.8049,0.81099,0.87281,0.84269,0.87432,1.0
0.092,0.908,0.6732,0.8922,0.72556,0.73791,0.73264,0.72981,0.80849,0.81409,0.80849,0.81409,0.80764,0.81356,0.87435,0.84657,0.87631,1.0
0.096,0.904,0.67504,0.89356,0.72797,0.74033,0.73687,0.73357,0.81168,0.81627,0.81168,0.81627,0.81079,0.81591,0.87597,0.84879,0.87863,1.0
0.1,0.9,0.67708,0.89462,0.73025,0.74238,0.74042,0.73738,0.81396,0.81873,0.81396,0.81873,0.81327,0.81815,0.87731,0.85106,0.8812,1.0
0.104,0.896,0.67834,0.89614,0.73359,0.74498,0.74439,0.74042,0.81607,0.82137,0.81607,0.82137,0.81556,0.82097,0.87925,0.85334,0.88266,1.0
0.108,0.892,0.67989,0.89748,0.73636,0.74749,0.74716,0.74407,0.81789,0.8236,0.81789,0.8236,0.81735,0.82305,0.88042,0.85558,0.88427,1.0
0.112,0.888,0.68172,0.89835,0.73953,0.74953,0.74956,0.74662,0.82055,0.82621,0.82055,0.82621,0.81986,0.82598,0.8819,0.85764,0.88592,1.0
0.116,0.884,0.68317,0.89931,0.74175,0.75134,0.75321,0.74918,0.82273,0.82817,0.82273,0.82817,0.82209,0.82752,0.88343,0.8589,0.88752,1.0
0.12,0.88,0.68445,0.90013,0.74384,0.75325,0.75635,0.75249,0.82531,0.83003,0.82531,0.83003,0.82429,0.82956,0.8845,0.86118,0.88904,1.0
0.124,0.876,0.6865,0.90084,0.74618,0.75521,0.75904,0.75567,0.82712,0.83201,0.82712,0.83201,0.82644,0.83154,0.88529,0.86291,0.8908,1.0
0.128,0.872,0.68785,0.90162,0.74954,0.75712,0.76123,0.75821,0.82922,0.83412,0.82922,0.83412,0.82855,0.83358,0.8862,0.86493,0.89218,1.0
0.132,0.868,0.68935,0.90227,0.75167,0.7589,0.76353,0.76051,0.83146,0.83636,0.83146,0.83636,0.83054,0.8357,0.88722,0.86654,0.89372,1.0
0.136,0.864,0.69111,0.90318,0.75403,0.76094,0.76655,0.76251,0.8333,0.83851,0.8333,0.83851,0.83274,0.83761,0.88816,0.86789,0.89532,1.0
0.14,0.86,0.69293,0.90371,0.75646,0.76297,0.76874,0.76506,0.83539,0.84032,0.83539,0.84032,0.83463,0.83962,0.88936,0.86955,0.89661,1.0
0.144,0.856,0.6947,0.90428,0.7586,0.76475,0.77187,0.76779,0.83711,0.84175,0.83711,0.84175,0.8367,0.84104,0.8904,0.8707,0.89792,1.0
0.148,0.852,0.69603,0.90475,0.76186,0.76655,0.77393,0.7698,0.83883,0.84333,0.83883,0.84333,0.83857,0.8427,0.89122,0.87245,0.89977,1.0
0.152,0.848,0.69772,0.90539,0.76401,0.76831,0.77636,0.77266,0.84018,0.84496,0.84018,0.84496,0.83982,0.84457,0.89196,0.87432,0.90105,1.0
0.156,0.844,0.69897,0.90603,0.76614,0.77004,0.77831,0.77499,0.84176,0.8462,0.84176,0.8462,0.84145,0.84581,0.89291,0.87532,0.90239,1.0
0.16,0.84,0.70028,0.90666,0.76911,0.77174,0.78081,0.77693,0.84351,0.84758,0.84351,0.84758,0.84307,0.84712,0.8937,0.87698,0.90354,1.0
0.164,0.836,0.70147,0.90721,0.77143,0.77357,0.78272,0.77911,0.84488,0.8488,0.84488,0.8488,0.84469,0.84845,0.89435,0.87845,0.90461,1.0
0.168,0.832,0.70277,0.90771,0.77404,0.77577,0.78487,0.78085,0.84636,0.85048,0.84636,0.85048,0.84608,0.84981,0.89493,0.87964,0.90595,1.0
0.172,0.828,0.70405,0.90826,0.77656,0.77751,0.78658,0.78273,0.84787,0.85184,0.84787,0.85184,0.84751,0.85142,0.89564,0.88079,0.907,1.0
0.176,0.824,0.70523,0.90872,0.77823,0.77883,0.78857,0.78502,0.8492,0.85291,0.8492,0.85291,0.84873,0.85256,0.89641,0.88189,0.90813,1.0
0.18,0.82,0.70641,0.90924,0.78003,0.77986,0.79045,0.78687,0.85052,0.85401,0.85052,0.85401,0.84998,0.85376,0.89701,0.88279,0.90936,1.0
0.184,0.816,0.70733,0.90961,0.78183,0.78141,0.79253,0.78913,0.85183,0.85499,0.85183,0.85499,0.85142,0.85479,0.89764,0.88375,0.91055,1.0
0.188,0.812,0.7083,0.91001,0.78355,0.78301,0.79431,0.79107,0.8528,0.85623,0.8528,0.85623,0.85252,0.85573,0.89819,0.88504,0.91165,1.0
0.192,0.808,0.70973,0.91046,0.78566,0.78495,0.79613,0.79309,0.85389,0.85729,0.85389,0.85729,0.85367,0.85699,0.89875,0.88604,0.9127,1.0
0.196,0.804,0.71085,0.91088,0.78764,0.78628,0.79749,0.79466,0.8551,0.85828,0.8551,0.85828,0.85464,0.858,0.89937,0.88695,0.91347,1.0
0.2,0.8,0.71188,0.91126,0.7892,0.78763,0.79928,0.79623,0.8563,0.85923,0.8563,0.85923,0.85581,0.85885,0.8998,0.88779,0.91452,1.0
0.204,0.796,0.71312,0.91174,0.79132,0.78875,0.80101,0.79744,0.85716,0.86014,0.85716,0.86014,0.85693,0.85982,0.90021,0.88881,0.91568,1.0
0.208,0.792,0.71417,0.91213,0.79255,0.78981,0.80248,0.79908,0.85824,0.86089,0.85824,0.86089,0.85804,0.86056,0.90068,0.88943,0.91649,1.0
0.212,0.788,0.71514,0.91243,0.79409,0.79133,0.80361,0.80071,0.85935,0.86194,0.85935,0.86194,0.85923,0.8613,0.90129,0.89021,0.91732,1.0
0.216,0.784,0.71602,0.91276,0.79582,0.79241,0.80558,0.80254,0.8602,0.86278,0.8602,0.86278,0.85999,0.86229,0.90175,0.89094,0.91839,1.0
0.22,0.78,0.7172,0.91305,0.79715,0.79346,0.80707,0.80391,0.86114,0.86343,0.86114,0.86343,0.86089,0.86302,0.90216,0.89162,0.91924,1.0
0.224,0.776,0.71785,0.91334,0.79849,0.79472,0.80896,0.80577,0.86203,0.86409,0.86203,0.86409,0.86182,0.86378,0.90255,0.89225,0.91992,1.0
0.228,0.772,0.71905,0.91362,0.79974,0.79596,0.81048,0.80712,0.86287,0.86505,0.86287,0.86505,0.86278,0.86467,0.90295,0.89282,0.92068,1.0
0.232,0.768,0.71988,0.91387,0.80098,0.79717,0.81153,0.80859,0.86365,0.86574,0.86365,0.86574,0.86343,0.86529,0.90331,0.89345,0.9214,1.0
0.236,0.764,0.72077,0.91412,0.80198,0.7983,0.81296,0.81017,0.86467,0.86652,0.86467,0.86652,0.86431,0.86614,0.90375,0.89406,0.9222,1.0
0.24,0.76,0.7216,0.91443,0.8033,0.79956,0.81483,0.81153,0.86583,0.86756,0.86583,0.86756,0.86557,0.86714,0.90424,0.8948,0.92277,1.0
0.244,0.756,0.72243,0.9148,0.80422,0.80045,0.81627,0.81296,0.8668,0.86837,0.8668,0.86837,0.86644,0.86814,0.90465,0.89535,0.92346,1.0
0.248,0.752,0.72326,0.91506,0.80549,0.8015,0.81739,0.81464,0.86795,0.86915,0.86795,0.86915,0.86763,0.8688,0.90502,0.89593,0.92414,1.0
0.252,0.748,0.72408,0.91526,0.80649,0.80262,0.81874,0.81631,0.8687,0.8698,0.8687,0.8698,0.8684,0.86949,0.90538,0.89643,0.92494,1.0
0.256,0.744,0.72467,0.9156,0.80769,0.80366,0.82027,0.8175,0.86961,0.8704,0.86961,0.8704,0.86932,0.87017,0.90581,0.89696,0.92546,1.0
0.26,0.74,0.72552,0.91585,0.80887,0.80466,0.82149,0.81917,0.87033,0.8712,0.87033,0.8712,0.87003,0.8708,0.90618,0.89759,0.92607,1.0
0.264,0.736,0.72632,0.9161,0.80979,0.80584,0.82275,0.82031,0.87113,0.87194,0.87113,0.87194,0.87082,0.87169,0.90655,0.89819,0.92684,1.0
0.268,0.732,0.72698,0.91635,0.81122,0.80661,0.82391,0.8218,0.87194,0.87287,0.87194,0.87287,0.87176,0.87225,0.90693,0.89862,0.9275,1.0
0.272,0.728,0.72774,0.91656,0.81222,0.80756,0.8256,0.82288,0.8726,0.87336,0.8726,0.87336,0.87229,0.8731,0.90724,0.89902,0.92808,1.0
0.276,0.724,0.72882,0.91685,0.81312,0.80858,0.82706,0.82424,0.87332,0.8739,0.87332,0.8739,0.87306,0.87364,0.90748,0.89949,0.929,1.0
0.28,0.72,0.7295,0.91706,0.81401,0.80941,0.82819,0.82561,0.8739,0.8745,0.8739,0.8745,0.87376,0.87425,0.90794,0.9,0.92971,1.0
0.284,0.716,0.73021,0.91737,0.81482,0.81078,0.82942,0.82692,0.87464,0.87523,0.87464,0.87523,0.87438,0.87496,0.90833,0.90046,0.93046,1.0
0.288,0.712,0.7312,0.91762,0.8156,0.81154,0.83041,0.82819,0.87524,0.87588,0.87524,0.87588,0.87506,0.87555,0.90868,0.90084,0.93111,1.0
0.292,0.708,0.732,0.91787,0.81657,0.81237,0.83146,0.8294,0.87607,0.87637,0.87607,0.87637,0.87582,0.87616,0.90906,0.90121,0.93168,1.0
0.296,0.704,0.73283,0.91812,0.81756,0.81297,0.83248,0.83025,0.87674,0.87716,0.87674,0.87716,0.8766,0.87677,0.9094,0.90176,0.93213,1.0
0.3,0.7,0.73341,0.91841,0.81881,0.8138,0.83379,0.83127,0.87739,0.87768,0.87739,0.87768,0.8772,0.87736,0.90968,0.90213,0.93253,1.0
0.304,0.696,0.7342,0.91872,0.81967,0.81457,0.83477,0.83225,0.87814,0.8781,0.87814,0.8781,0.87787,0.87789,0.90995,0.9026,0.93313,1.0
0.308,0.692,0.73516,0.91894,0.82041,0.81532,0.8357,0.83318,0.87881,0.87876,0.87881,0.87876,0.87857,0.87849,0.91026,0.90304,0.93378,1.0
0.312,0.688,0.73605,0.91923,0.82106,0.81598,0.83667,0.83434,0.8794,0.87935,0.8794,0.87935,0.87914,0.87911,0.91063,0.90342,0.93427,1.0
0.316,0.684,0.73676,0.9194,0.82183,0.81675,0.83729,0.83528,0.87987,0.87973,0.87987,0.87973,0.87965,0.8796,0.91099,0.90385,0.93467,1.0
0.32,0.68,0.73739,0.91959,0.82264,0.8176,0.83838,0.83618,0.88046,0.88046,0.88046,0.88046,0.88024,0.88011,0.91129,0.90425,0.93523,1.0
0.324,0.676,0.73797,0.91987,0.82349,0.8183,0.83945,0.83694,0.88108,0.881,0.88108,0.881,0.88086,0.88078,0.9116,0.90462,0.9359,1.0
0.328,0.672,0.73879,0.92015,0.82437,0.8192,0.84058,0.83767,0.88159,0.88146,0.88159,0.88146,0.88141,0.88123,0.9119,0.90502,0.93641,1.0
0.332,0.668,0.7394,0.92034,0.82517,0.81982,0.84194,0.83877,0.88221,0.88197,0.88221,0.88197,0.88197,0.88179,0.91221,0.90538,0.93678,1.0
0.336,0.664,0.73996,0.92063,0.82603,0.82052,0.84271,0.83984,0.88271,0.88245,0.88271,0.88245,0.88248,0.88224,0.91247,0.9059,0.93734,1.0
0.34,0.66,0.74064,0.92083,0.82683,0.82109,0.8438,0.84096,0.88325,0.88286,0.88325,0.88286,0.88291,0.88272,0.91273,0.90635,0.93771,1.0
0.344,0.656,0.74123,0.92101,0.82775,0.82183,0.84473,0.84211,0.8838,0.8834,0.8838,0.8834,0.88364,0.88314,0.91303,0.90673,0.93814,1.0
0.348,0.652,0.74179,0.92129,0.82827,0.82252,0.84583,0.84312,0.88453,0.88387,0.88453,0.88387,0.8842,0.88366,0.91336,0.90713,0.93858,1.0
0.352,0.648,0.74229,0.92146,0.82893,0.82343,0.84671,0.84438,0.88504,0.88456,0.88504,0.88456,0.8849,0.88428,0.91365,0.90745,0.93922,1.0
0.356,0.644,0.74285,0.92172,0.82969,0.82425,0.84761,0.84556,0.88562,0.88505,0.88562,0.88505,0.88548,0.88484,0.9139,0.90785,0.93973,1.0
0.36,0.64,0.74337,0.92189,0.83036,0.82502,0.84857,0.84649,0.88604,0.88562,0.88604,0.88562,0.88589,0.88531,0.91416,0.90822,0.94017,1.0
0.364,0.636,0.74395,0.92207,0.83127,0.82598,0.84952,0.84721,0.88651,0.88609,0.88651,0.88609,0.88639,0.88583,0.91445,0.90867,0.94061,1.0
0.368,0.632,0.7445,0.92232,0.83219,0.82662,0.85023,0.84839,0.88704,0.88653,0.88704,0.88653,0.88692,0.8863,0.91466,0.90904,0.94111,1.0
0.372,0.628,0.74514,0.92252,0.833,0.82736,0.85121,0.84934,0.88773,0.887,0.88773,0.887,0.88748,0.88669,0.91488,0.90938,0.94151,1.0
0.376,0.624,0.74569,0.92266,0.8337,0.82813,0.85197,0.84992,0.88835,0.88753,0.88835,0.88753,0.88829,0.88723,0.91522,0.90973,0.94195,1.0
0.38,0.62,0.74615,0.92285,0.83445,0.82877,0.85287,0.85109,0.88892,0.88811,0.88892,0.88811,0.88879,0.88778,0.91543,0.91004,0.94249,1.0
0.384,0.616,0.74673,0.92308,0.83523,0.82929,0.85362,0.85188,0.88942,0.88859,0.88942,0.88859,0.88933,0.88835,0.91565,0.91034,0.94289,1.0
0.388,0.612,0.74718,0.92327,0.83611,0.83001,0.85451,0.85258,0.88985,0.88907,0.88985,0.88907,0.8898,0.88879,0.91593,0.91064,0.9432,1.0
0.392,0.608,0.74771,0.92344,0.8367,0.83068,0.85543,0.85335,0.89025,0.88957,0.89025,0.88957,0.89021,0.88921,0.91613,0.91093,0.9436,1.0
0.396,0.604,0.74808,0.92362,0.83744,0.83159,0.85626,0.85408,0.89078,0.89001,0.89078,0.89001,0.89071,0.88975,0.91635,0.9113,0.94402,1.0
0.4,0.6,0.74866,0.92379,0.83829,0.83236,0.85689,0.85499,0.8912,0.8904,0.8912,0.8904,0.89114,0.89021,0.91657,0.91158,0.94441,1.0
0.404,0.596,0.74915,0.92394,0.83901,0.83315,0.85779,0.85586,0.89167,0.89081,0.89167,0.89081,0.89161,0.89055,0.91674,0.91187,0.94491,1.0
0.408,0.592,0.74956,0.92407,0.83959,0.83386,0.85862,0.85651,0.89209,0.89116,0.89209,0.89116,0.89202,0.891,0.91701,0.91224,0.94539,1.0
0.412,0.588,0.74996,0.92425,0.84019,0.83459,0.85957,0.85735,0.89258,0.89165,0.89258,0.89165,0.8925,0.89147,0.91727,0.91256,0.94579,1.0
0.416,0.584,0.7505,0.92444,0.84086,0.83533,0.86021,0.85824,0.89303,0.89203,0.89303,0.89203,0.89292,0.89184,0.91749,0.91285,0.9463,1.0
0.42,0.58,0.7509,0.92461,0.84168,0.83597,0.86088,0.85931,0.89334,0.89246,0.89334,0.89246,0.89324,0.89222,0.91776,0.91312,0.94677,1.0
0.424,0.576,0.75144,0.92485,0.84233,0.83665,0.86148,0.85999,0.89386,0.89285,0.89386,0.89285,0.89371,0.89267,0.91793,0.91338,0.94723,1.0
0.428,0.572,0.75198,0.92505,0.84291,0.83727,0.86219,0.86088,0.89433,0.89318,0.89433,0.89318,0.89419,0.89304,0.91814,0.91367,0.94757,1.0
0.432,0.568,0.75224,0.9252,0.84339,0.83797,0.86304,0.86146,0.89477,0.89366,0.89477,0.89366,0.89465,0.89346,0.91831,0.91399,0.948,1.0
0.436,0.564,0.75274,0.92534,0.84401,0.8387,0.86381,0.86214,0.89521,0.89407,0.89521,0.89407,0.89513,0.89392,0.91855,0.91427,0.94842,1.0
0.44,0.56,0.75316,0.92559,0.84477,0.83927,0.86469,0.86314,0.89565,0.89446,0.89565,0.89446,0.89551,0.89435,0.91881,0.9145,0.94878,1.0
0.444,0.556,0.75356,0.92572,0.84525,0.83982,0.86544,0.86388,0.89621,0.89486,0.89621,0.89486,0.8961,0.89468,0.91906,0.91488,0.94925,1.0
0.448,0.552,0.75402,0.92586,0.8458,0.84052,0.86616,0.86473,0.89662,0.89527,0.89662,0.89527,0.89655,0.89517,0.91926,0.91518,0.94968,1.0
0.452,0.548,0.75446,0.92601,0.8464,0.84108,0.86678,0.86542,0.8971,0.89565,0.8971,0.89565,0.89697,0.89551,0.91948,0.91547,0.95004,1.0
0.456,0.544,0.75479,0.92619,0.84719,0.84187,0.8674,0.86614,0.8976,0.8962,0.8976,0.8962,0.89747,0.8961,0.91969,0.91571,0.95035,1.0
0.46,0.54,0.75513,0.92637,0.84781,0.84256,0.86803,0.86679,0.89794,0.89661,0.89794,0.89661,0.89783,0.89647,0.91992,0.91598,0.95067,1.0
0.464,0.536,0.75554,0.92654,0.84846,0.84302,0.86876,0.8674,0.8984,0.89707,0.8984,0.89707,0.89828,0.89696,0.92014,0.91619,0.95107,1.0
0.468,0.532,0.75596,0.9267,0.849,0.84353,0.86936,0.86809,0.8988,0.89756,0.8988,0.89756,0.89867,0.89736,0.92034,0.91644,0.95156,1.0
0.472,0.528,0.75633,0.9269,0.84955,0.84404,0.87018,0.86897,0.89921,0.89794,0.89921,0.89794,0.89914,0.8978,0.92056,0.91663,0.95195,1.0
0.476,0.524,0.75682,0.92715,0.85024,0.84476,0.87104,0.86957,0.89961,0.89833,0.89961,0.89833,0.89954,0.89818,0.92079,0.91685,0.95232,1.0
0.48,0.52,0.75732,0.92735,0.8508,0.84532,0.8718,0.87039,0.90003,0.89877,0.90003,0.89877,0.89993,0.89851,0.92102,0.91714,0.95265,1.0
0.484,0.516,0.75771,0.92751,0.85138,0.8458,0.87227,0.87118,0.90036,0.89919,0.90036,0.89919,0.90028,0.89905,0.92129,0.91737,0.95293,1.0
0.488,0.512,0.75811,0.92767,0.85211,0.84642,0.87289,0.87194,0.90085,0.89957,0.90085,0.89957,0.90079,0.89937,0.92154,0.91757,0.95326,1.0
0.492,0.508,0.75851,0.92788,0.85271,0.84728,0.87361,0.8724,0.90132,0.89994,0.90132,0.89994,0.90125,0.89979,0.92177,0.91785,0.95367,1.0
0.496,0.504,0.75903,0.92806,0.85328,0.8479,0.87431,0.87313,0.90166,0.90028,0.90166,0.90028,0.9016,0.90011,0.922,0.91802,0.95413,1.0
0.5,0.5,0.75957,0.92823,0.85393,0.84859,0.87505,0.87378,0.902,0.90083,0.902,0.90083,0.90197,0.90056,0.92215,0.91821,0.95442,1.0
0.504,0.496,0.76008,0.92842,0.85463,0.84921,0.87576,0.87447,0.90238,0.9012,0.90238,0.9012,0.90238,0.90102,0.92231,0.9184,0.95482,1.0
0.508,0.492,0.76045,0.92865,0.85518,0.84989,0.87651,0.87516,0.90284,0.90161,0.90284,0.90161,0.90284,0.90138,0.92246,0.9186,0.95524,1.0
0.512,0.488,0.76088,0.92885,0.85577,0.85053,0.87716,0.87592,0.90317,0.90202,0.90317,0.90202,0.90317,0.90178,0.92261,0.91889,0.95569,1.0
0.516,0.484,0.76125,0.92906,0.85629,0.85107,0.87771,0.87665,0.90344,0.90244,0.90344,0.90244,0.90344,0.9022,0.9228,0.91913,0.95613,1.0
0.52,0.48,0.76179,0.92927,0.85718,0.85153,0.87846,0.87725,0.90376,0.90283,0.90376,0.90283,0.90372,0.90262,0.92298,0.91936,0.95649,1.0
0.524,0.476,0.76216,0.92946,0.85782,0.85225,0.87914,0.87776,0.90425,0.90317,0.90425,0.90317,0.9042,0.90302,0.92318,0.91957,0.95692,1.0
0.528,0.472,0.76253,0.92966,0.85842,0.85309,0.87988,0.87846,0.90466,0.90341,0.90466,0.90341,0.90452,0.90328,0.92342,0.91982,0.9573,1.0
0.532,0.468,0.76297,0.92988,0.85899,0.85377,0.88058,0.87902,0.90499,0.90372,0.90499,0.90372,0.90491,0.90356,0.92359,0.92008,0.95766,1.0
0.536,0.464,0.76334,0.93014,0.85963,0.85432,0.88138,0.87972,0.90548,0.90413,0.90548,0.90413,0.90545,0.90388,0.92378,0.92029,0.95803,1.0
0.54,0.46,0.76372,0.93033,0.86013,0.85501,0.88206,0.88041,0.90574,0.90441,0.90574,0.90441,0.90572,0.90427,0.92398,0.9205,0.9583,1.0
0.544,0.456,0.76412,0.93048,0.86077,0.85564,0.88273,0.88108,0.90618,0.90476,0.90618,0.90476,0.90614,0.90459,0.92418,0.92081,0.95866,1.0
0.548,0.452,0.76448,0.93073,0.86145,0.85615,0.88339,0.8817,0.90654,0.90518,0.90654,0.90518,0.9065,0.90489,0.92439,0.92104,0.95912,1.0
0.552,0.448,0.76485,0.9309,0.86208,0.85718,0.88393,0.88248,0.90697,0.90552,0.90697,0.90552,0.90693,0.90534,0.92467,0.92134,0.95939,1.0
0.556,0.444,0.76524,0.93106,0.86295,0.85785,0.88446,0.88313,0.90732,0.90581,0.90732,0.90581,0.9072,0.90565,0.92486,0.92153,0.95991,1.0
0.56,0.44,0.76562,0.93122,0.86361,0.85855,0.88508,0.88377,0.9078,0.90614,0.9078,0.90614,0.90766,0.90596,0.92509,0.92184,0.9602,1.0
0.564,0.436,0.76596,0.93143,0.8643,0.85911,0.88553,0.88427,0.9082,0.90645,0.9082,0.90645,0.90812,0.90627,0.92537,0.92207,0.96058,1.0
0.568,0.432,0.76625,0.93161,0.865,0.85977,0.88609,0.88487,0.90852,0.90691,0.90852,0.90691,0.90842,0.9066,0.9256,0.92222,0.96089,1.0
0.572,0.428,0.76661,0.93175,0.86549,0.86028,0.88661,0.88533,0.90886,0.90723,0.90886,0.90723,0.9088,0.90705,0.9258,0.92239,0.96134,1.0
0.576,0.424,0.76692,0.93198,0.86608,0.86085,0.88728,0.88583,0.90919,0.90763,0.90919,0.90763,0.90908,0.90739,0.92598,0.92259,0.96173,1.0
0.58,0.42,0.76739,0.93217,0.86669,0.86151,0.88798,0.88632,0.90956,0.908,0.90956,0.908,0.90945,0.90777,0.92618,0.92277,0.96199,1.0
0.584,0.416,0.76771,0.93234,0.86716,0.86233,0.88845,0.8869,0.90992,0.9083,0.90992,0.9083,0.90984,0.90814,0.92644,0.92301,0.96229,1.0
0.588,0.412,0.76813,0.93256,0.86793,0.86307,0.88896,0.88744,0.91025,0.90868,0.91025,0.90868,0.91016,0.90844,0.9267,0.92327,0.96261,1.0
0.592,0.408,0.76847,0.93276,0.86857,0.86364,0.88965,0.88813,0.91061,0.90896,0.91061,0.90896,0.91054,0.90876,0.92689,0.92348,0.96297,1.0
0.596,0.404,0.76886,0.93292,0.869,0.86428,0.89008,0.88875,0.911,0.90938,0.911,0.90938,0.91096,0.90909,0.9271,0.92373,0.96338,1.0
0.6,0.4,0.76933,0.93311,0.86945,0.86507,0.89043,0.88933,0.91123,0.90972,0.91123,0.90972,0.91119,0.90949,0.92728,0.92398,0.9638,1.0
0.604,0.396,0.76971,0.93327,0.87018,0.86564,0.89093,0.88983,0.91162,0.91001,0.91162,0.91001,0.91158,0.90986,0.92754,0.92423,0.96413,1.0
0.608,0.392,0.76996,0.93352,0.87069,0.8664,0.89148,0.8903,0.91193,0.91031,0.91193,0.91031,0.91185,0.91013,0.92775,0.92447,0.96447,1.0
0.612,0.388,0.77037,0.93376,0.87119,0.86687,0.89194,0.89074,0.91227,0.91067,0.91227,0.91067,0.91216,0.91046,0.92793,0.92475,0.96485,1.0
0.616,0.384,0.77064,0.93393,0.87178,0.86754,0.89242,0.8913,0.91268,0.91103,0.91268,0.91103,0.91256,0.91082,0.92809,0.92494,0.96519,1.0
0.62,0.38,0.77107,0.93413,0.87255,0.86827,0.89292,0.89176,0.9131,0.91133,0.9131,0.91133,0.91298,0.91114,0.92829,0.92522,0.96558,1.0
0.624,0.376,0.77149,0.9343,0.87313,0.86888,0.89353,0.8924,0.91351,0.91174,0.91351,0.91174,0.91339,0.91156,0.92848,0.92544,0.96596,1.0
0.628,0.372,0.77178,0.93447,0.87371,0.86935,0.89405,0.89291,0.91389,0.91212,0.91389,0.91212,0.91384,0.9119,0.92872,0.92575,0.96638,1.0
0.632,0.368,0.7721,0.93467,0.87439,0.86995,0.89454,0.89348,0.91431,0.91249,0.91431,0.91249,0.91425,0.91232,0.9289,0.92598,0.96672,1.0
0.636,0.364,0.77255,0.93487,0.87496,0.87056,0.89512,0.89399,0.91466,0.91284,0.91466,0.91284,0.91459,0.91266,0.92917,0.92622,0.96693,1.0
0.64,0.36,0.77294,0.93506,0.87549,0.87108,0.89556,0.89454,0.91496,0.91318,0.91496,0.91318,0.91488,0.91308,0.92946,0.92651,0.96727,1.0
0.644,0.356,0.7734,0.93523,0.87587,0.87182,0.89605,0.89505,0.91535,0.91371,0.91535,0.91371,0.91525,0.91342,0.92966,0.92677,0.96748,1.0
0.648,0.352,0.77375,0.93548,0.87645,0.87257,0.89657,0.89556,0.91568,0.91404,0.91568,0.91404,0.91558,0.91387,0.9299,0.92701,0.96782,1.0
0.652,0.348,0.77407,0.93564,0.87694,0.8732,0.89697,0.8961,0.916,0.91434,0.916,0.91434,0.91589,0.91418,0.93009,0.92723,0.96815,1.0
0.656,0.344,0.77449,0.93585,0.87747,0.87377,0.89748,0.89663,0.91646,0.91478,0.91646,0.91478,0.91639,0.91462,0.93033,0.92745,0.96841,1.0
0.66,0.34,0.77481,0.93613,0.87794,0.87456,0.89803,0.89714,0.91681,0.91511,0.91681,0.91511,0.91679,0.91502,0.93054,0.9277,0.9688,1.0
0.664,0.336,0.77516,0.93639,0.87863,0.87508,0.89847,0.89758,0.91725,0.9155,0.91725,0.9155,0.91718,0.9154,0.93075,0.92788,0.9691,1.0
0.668,0.332,0.7755,0.93656,0.87918,0.8756,0.89906,0.8981,0.91751,0.91586,0.91751,0.91586,0.9175,0.91576,0.931,0.9281,0.96942,1.0
0.672,0.328,0.77586,0.93682,0.87969,0.87627,0.89953,0.8986,0.91786,0.91623,0.91786,0.91623,0.91785,0.9161,0.93119,0.92836,0.96978,1.0
0.676,0.324,0.7762,0.93705,0.88031,0.87699,0.90003,0.89919,0.91823,0.91666,0.91823,0.91666,0.91819,0.91653,0.93144,0.92863,0.97012,1.0
0.68,0.32,0.7766,0.93727,0.88086,0.87755,0.90046,0.89979,0.91859,0.91707,0.91859,0.91707,0.91854,0.91693,0.93174,0.92888,0.97047,1.0
0.684,0.316,0.77704,0.93757,0.88158,0.87823,0.90113,0.9003,0.91891,0.91746,0.91891,0.91746,0.91884,0.91729,0.93194,0.92911,0.97077,1.0
0.688,0.312,0.77733,0.93781,0.88202,0.87895,0.90167,0.90087,0.9194,0.91793,0.9194,0.91793,0.91936,0.91766,0.93219,0.92935,0.97105,1.0
0.692,0.308,0.77762,0.93809,0.88253,0.87948,0.90213,0.90145,0.91976,0.91834,0.91976,0.91834,0.91971,0.91814,0.93247,0.92961,0.97131,1.0
0.696,0.304,0.77794,0.93835,0.883,0.8802,0.90267,0.90187,0.92016,0.91877,0.92016,0.91877,0.92015,0.91859,0.93278,0.92981,0.97168,1.0
0.7,0.3,0.77825,0.93855,0.88347,0.88085,0.90312,0.90243,0.92055,0.91915,0.92055,0.91915,0.92054,0.91896,0.93306,0.93003,0.97192,1.0
0.704,0.296,0.77865,0.93876,0.88398,0.88149,0.90343,0.90295,0.92101,0.91958,0.92101,0.91958,0.92099,0.91939,0.93327,0.93032,0.97222,1.0
0.708,0.292,0.77908,0.93897,0.88447,0.88214,0.90414,0.90335,0.92138,0.92003,0.92138,0.92003,0.92135,0.91981,0.93353,0.93059,0.97253,1.0
0.712,0.288,0.77946,0.93928,0.88508,0.88275,0.90466,0.90407,0.92175,0.92041,0.92175,0.92041,0.92175,0.92019,0.93375,0.93088,0.97284,1.0
0.716,0.284,0.77983,0.93954,0.88561,0.88334,0.9051,0.90449,0.92204,0.92085,0.92204,0.92085,0.92202,0.92065,0.93394,0.93112,0.97327,1.0
0.72,0.28,0.78013,0.93979,0.88615,0.88403,0.90575,0.90505,0.92249,0.92118,0.92249,0.92118,0.92246,0.92105,0.93415,0.93143,0.97356,1.0
0.724,0.276,0.78045,0.94,0.88676,0.88474,0.90625,0.90563,0.92288,0.92169,0.92288,0.92169,0.92284,0.92148,0.93439,0.93177,0.97379,1.0
0.728,0.272,0.78073,0.94023,0.88723,0.88531,0.90677,0.90613,0.92337,0.92204,0.92337,0.92204,0.92334,0.92187,0.93465,0.93203,0.97406,1.0
0.732,0.268,0.78111,0.94052,0.88761,0.8861,0.90722,0.90667,0.92369,0.92247,0.92369,0.92247,0.92363,0.92225,0.93491,0.93229,0.97436,1.0
0.736,0.264,0.78156,0.94078,0.8882,0.88669,0.90783,0.90712,0.92399,0.92287,0.92399,0.92287,0.92393,0.92274,0.93513,0.93258,0.97464,1.0
0.74,0.26,0.78203,0.94114,0.88869,0.88721,0.90823,0.90779,0.92435,0.92337,0.92435,0.92337,0.9243,0.92319,0.93537,0.93289,0.97488,1.0
0.744,0.256,0.78245,0.94139,0.88926,0.88764,0.9088,0.90819,0.92467,0.92372,0.92467,0.92372,0.92461,0.92357,0.93565,0.93315,0.97515,1.0
0.748,0.252,0.78288,0.94164,0.88972,0.88836,0.90925,0.90882,0.92511,0.924,0.92511,0.924,0.92499,0.92389,0.93596,0.93336,0.97537,1.0
0.752,0.248,0.78331,0.94194,0.89045,0.88891,0.90983,0.90923,0.92556,0.9244,0.92556,0.9244,0.92542,0.9243,0.93623,0.9336,0.97564,1.0
0.756,0.244,0.78371,0.94227,0.89089,0.88941,0.91031,0.90983,0.92605,0.9248,0.92605,0.9248,0.92593,0.9246,0.93651,0.93389,0.97595,1.0
0.76,0.24,0.78412,0.94259,0.89147,0.8902,0.911,0.9103,0.92645,0.9252,0.92645,0.9252,0.92639,0.92499,0.93674,0.93413,0.97626,1.0
0.764,0.236,0.78463,0.94292,0.89198,0.89078,0.9115,0.91087,0.92687,0.92567,0.92687,0.92567,0.92677,0.92551,0.93699,0.9344,0.97653,1.0
0.768,0.232,0.78509,0.94328,0.89259,0.89137,0.91197,0.91138,0.92736,0.92614,0.92736,0.92614,0.92729,0.9259,0.93726,0.93471,0.97681,1.0
0.772,0.228,0.7855,0.94363,0.89303,0.89192,0.91242,0.91189,0.92779,0.92653,0.92779,0.92653,0.92773,0.92639,0.93763,0.93504,0.97705,1.0
0.776,0.224,0.78596,0.9439,0.89367,0.89252,0.91304,0.91236,0.92816,0.92698,0.92816,0.92698,0.92815,0.92677,0.93792,0.93527,0.97731,1.0
0.78,0.22,0.78623,0.94416,0.89413,0.89298,0.91353,0.91305,0.9286,0.92743,0.9286,0.92743,0.92859,0.92733,0.93823,0.9355,0.97759,1.0
0.784,0.216,0.7866,0.94444,0.89466,0.89351,0.91411,0.91353,0.9289,0.92798,0.9289,0.92798,0.92889,0.92784,0.93855,0.93579,0.97777,1.0
0.788,0.212,0.787,0.9448,0.89533,0.89402,0.9147,0.91418,0.9293,0.92839,0.9293,0.92839,0.92925,0.92821,0.93885,0.93609,0.97799,1.0
0.792,0.208,0.7874,0.94524,0.89587,0.89463,0.91504,0.91474,0.92974,0.92877,0.92974,0.92877,0.92967,0.92866,0.93919,0.93631,0.97829,1.0
0.796,0.204,0.78785,0.94556,0.89655,0.89531,0.91552,0.91512,0.93028,0.92915,0.93028,0.92915,0.93021,0.92905,0.93953,0.93666,0.97856,1.0
0.8,0.2,0.78824,0.94593,0.89702,0.89601,0.91599,0.91568,0.93074,0.92975,0.93074,0.92975,0.93067,0.92955,0.93983,0.93691,0.97888,1.0
0.804,0.196,0.78856,0.94633,0.89753,0.89662,0.91658,0.91634,0.93114,0.93036,0.93114,0.93036,0.93106,0.9302,0.94015,0.93726,0.97911,1.0
0.808,0.192,0.7889,0.94667,0.89807,0.89722,0.91722,0.91681,0.93169,0.9309,0.93169,0.9309,0.93164,0.93082,0.94045,0.93759,0.97934,1.0
0.812,0.188,0.7893,0.94708,0.8987,0.89785,0.91767,0.91742,0.93207,0.93141,0.93207,0.93141,0.93204,0.93129,0.94083,0.93799,0.97962,1.0
0.816,0.184,0.78963,0.94752,0.89926,0.89842,0.91823,0.91784,0.93266,0.93188,0.93266,0.93188,0.93262,0.93176,0.94117,0.93831,0.97986,1.0
0.82,0.18,0.79003,0.94799,0.89995,0.89903,0.91879,0.91839,0.93322,0.93245,0.93322,0.93245,0.93319,0.93222,0.94159,0.93875,0.98012,1.0
0.824,0.176,0.79035,0.94841,0.90039,0.89986,0.91937,0.91889,0.93374,0.93303,0.93374,0.93303,0.93368,0.93289,0.94191,0.93909,0.98032,1.0
0.828,0.172,0.7907,0.94882,0.90094,0.90035,0.91991,0.91945,0.93418,0.93351,0.93418,0.93351,0.93417,0.93348,0.9423,0.93945,0.98051,1.0
0.832,0.168,0.79104,0.94925,0.9015,0.90091,0.92042,0.92001,0.93464,0.93414,0.93464,0.93414,0.93461,0.93406,0.94266,0.93982,0.98081,1.0
0.836,0.164,0.79152,0.94959,0.90208,0.90161,0.92128,0.92071,0.93504,0.93456,0.93504,0.93456,0.93503,0.93452,0.94298,0.94024,0.98104,1.0
0.84,0.16,0.79197,0.95007,0.90259,0.9022,0.92184,0.9214,0.93548,0.93499,0.93548,0.93499,0.93548,0.93491,0.94339,0.94059,0.98125,1.0
0.844,0.156,0.79225,0.95059,0.90326,0.90286,0.92247,0.92193,0.93617,0.93549,0.93617,0.93549,0.93612,0.93544,0.94387,0.94106,0.98153,1.0
0.848,0.152,0.79266,0.95123,0.90376,0.90354,0.92305,0.9225,0.93666,0.93617,0.93666,0.93617,0.93665,0.93605,0.94447,0.94138,0.98183,1.0
0.852,0.148,0.79314,0.95182,0.90451,0.90431,0.9237,0.92309,0.93715,0.93666,0.93715,0.93666,0.93715,0.93658,0.94489,0.94181,0.98205,1.0
0.856,0.144,0.79351,0.95249,0.90521,0.90501,0.92424,0.92369,0.93769,0.93726,0.93769,0.93726,0.93769,0.93718,0.94536,0.94218,0.98231,1.0
0.86,0.14,0.79392,0.95321,0.90569,0.9057,0.92471,0.92426,0.9383,0.93786,0.9383,0.93786,0.93831,0.93775,0.94587,0.94259,0.98255,1.0
0.864,0.136,0.79435,0.95402,0.90625,0.90657,0.9253,0.92465,0.93886,0.9386,0.93886,0.9386,0.93887,0.93849,0.94633,0.943,0.98277,1.0
0.868,0.132,0.79482,0.95454,0.90694,0.90733,0.92589,0.92529,0.93933,0.93911,0.93933,0.93911,0.9394,0.93901,0.94694,0.94348,0.98305,1.0
0.872,0.128,0.79512,0.9552,0.90757,0.90776,0.92661,0.92592,0.94007,0.93988,0.94007,0.93988,0.9401,0.93981,0.94738,0.94414,0.98326,1.0
0.876,0.124,0.79546,0.9558,0.90807,0.90841,0.92737,0.92664,0.94062,0.9405,0.94062,0.9405,0.94064,0.94041,0.94774,0.94473,0.98355,1.0
0.88,0.12,0.79596,0.95636,0.90884,0.90922,0.92803,0.92738,0.94123,0.94122,0.94123,0.94122,0.94132,0.94114,0.9483,0.94518,0.98379,1.0
0.884,0.116,0.79636,0.95703,0.90973,0.91009,0.92863,0.92807,0.94192,0.94185,0.94192,0.94185,0.94198,0.94183,0.94889,0.94565,0.98406,1.0
0.888,0.112,0.7967,0.9575,0.91035,0.91084,0.92934,0.92863,0.94256,0.94258,0.94256,0.94258,0.94258,0.94255,0.94944,0.94622,0.98432,1.0
0.892,0.108,0.79709,0.95818,0.91134,0.91153,0.93024,0.92937,0.94318,0.94319,0.94318,0.94319,0.94319,0.94316,0.94996,0.94698,0.98466,1.0
0.896,0.104,0.79746,0.95876,0.91197,0.91227,0.93086,0.93036,0.94382,0.94388,0.94382,0.94388,0.94383,0.94381,0.95053,0.94748,0.98492,1.0
0.9,0.1,0.79786,0.95943,0.9129,0.91352,0.93151,0.93085,0.94445,0.94463,0.94445,0.94463,0.94447,0.94455,0.9512,0.94812,0.98513,1.0
0.904,0.096,0.79825,0.96002,0.91386,0.91422,0.9321,0.93152,0.945,0.94532,0.945,0.94532,0.945,0.94527,0.95198,0.94872,0.98547,1.0
0.908,0.092,0.79873,0.96045,0.91453,0.91516,0.93299,0.93215,0.94576,0.94614,0.94576,0.94614,0.94576,0.94598,0.9525,0.94924,0.98579,1.0
0.912,0.088,0.79933,0.96094,0.91535,0.91577,0.93386,0.93304,0.94654,0.94694,0.94654,0.94694,0.9466,0.94687,0.95309,0.94984,0.98597,1.0
0.916,0.084,0.79977,0.96152,0.91607,0.91671,0.93467,0.93392,0.94747,0.94791,0.94747,0.94791,0.94751,0.94781,0.95359,0.95041,0.9862,1.0
0.92,0.08,0.80032,0.96206,0.91695,0.91798,0.9356,0.93473,0.94828,0.94867,0.94828,0.94867,0.9483,0.94867,0.95411,0.95114,0.98644,1.0
0.924,0.076,0.80071,0.96247,0.91789,0.91898,0.93666,0.93575,0.949,0.94933,0.949,0.94933,0.94903,0.94933,0.95481,0.95183,0.98671,1.0
0.928,0.072,0.80118,0.96289,0.9188,0.91993,0.93801,0.93693,0.94962,0.95023,0.94962,0.95023,0.94965,0.95034,0.95558,0.95241,0.98704,1.0
0.932,0.068,0.80166,0.96333,0.91975,0.92071,0.93901,0.93814,0.95054,0.95116,0.95054,0.95116,0.95055,0.95119,0.95625,0.95311,0.98726,1.0
0.936,0.064,0.80202,0.9638,0.92049,0.92181,0.94001,0.93908,0.95133,0.95188,0.95133,0.95188,0.95133,0.95188,0.9569,0.95395,0.98757,1.0
0.94,0.06,0.80277,0.96423,0.9213,0.92309,0.94113,0.94011,0.95218,0.95315,0.95218,0.95315,0.95218,0.95324,0.9576,0.95476,0.98791,1.0
0.944,0.056,0.80335,0.96477,0.92264,0.92452,0.94235,0.94121,0.95369,0.95439,0.95369,0.95439,0.95369,0.95439,0.95835,0.95553,0.9882,1.0
0.948,0.052,0.80399,0.96539,0.92399,0.92581,0.94343,0.94272,0.95491,0.95549,0.95491,0.95549,0.9549,0.95556,0.95896,0.95616,0.98844,1.0
0.952,0.048,0.8046,0.96591,0.92516,0.92739,0.94485,0.94382,0.95627,0.95651,0.95627,0.95651,0.95601,0.95655,0.95995,0.95707,0.98879,1.0
0.956,0.044,0.80518,0.96639,0.92659,0.92914,0.94678,0.9453,0.95728,0.95763,0.95728,0.95763,0.95726,0.95766,0.96071,0.95767,0.98908,1.0
0.96,0.04,0.80578,0.96687,0.92835,0.93073,0.94837,0.94698,0.95843,0.95876,0.95843,0.95876,0.95835,0.95882,0.96155,0.95853,0.98935,1.0
0.964,0.036,0.80643,0.96747,0.92988,0.93235,0.95034,0.94891,0.95978,0.96005,0.95978,0.96005,0.95973,0.96014,0.9623,0.95941,0.98968,1.0
0.968,0.032,0.80702,0.96808,0.93185,0.93411,0.95182,0.9511,0.96079,0.96097,0.96079,0.96097,0.96077,0.96104,0.96309,0.96043,0.99015,1.0
0.972,0.028,0.80765,0.96872,0.9339,0.93599,0.95398,0.95318,0.96203,0.96217,0.96203,0.96217,0.962,0.96219,0.96402,0.96144,0.99056,1.0
0.976,0.024,0.80849,0.96939,0.93573,0.93853,0.95595,0.95575,0.96327,0.96348,0.96327,0.96348,0.96325,0.96357,0.96462,0.96238,0.99105,1.0
0.98,0.02,0.80928,0.97026,0.93846,0.94085,0.95806,0.95756,0.96424,0.96472,0.96424,0.96472,0.96423,0.96497,0.96527,0.96377,0.99164,1.0
0.984,0.016,0.81032,0.97128,0.94138,0.94403,0.96038,0.95985,0.96613,0.96646,0.96613,0.96646,0.96601,0.9667,0.96653,0.96479,0.99235,1.0
0.988,0.012,0.8115,0.97248,0.94533,0.94679,0.96259,0.96217,0.96761,0.96813,0.96761,0.96813,0.96761,0.96847,0.9686,0.96628,0.99283,1.0
0.992,0.008,0.81314,0.97361,0.94989,0.95048,0.96435,0.96412,0.96969,0.96996,0.96969,0.96996,0.96969,0.97056,0.97012,0.96855,0.99362,1.0
0.996,0.004,0.816,0.97487,0.95777,0.95659,0.96799,0.96753,0.97341,0.97343,0.97341,0.97343,0.97341,0.9736,0.97314,0.97137,0.99461,1.0


==> gmm_feedback/all_se_rel_opt_cdf_gap40_nc64_SNR0dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_DL,Lloyd_PGD_UL,Lloyd_Lau_DL,Lloyd_Lau_UL,GMM_PGD_DL,GMM_PGD_UL,GMM_Lau_DL,GMM_Lau_UL,unipow_chan_subsp,optimal
0.0,1.0,0.08062,0.14021,0.11154,0.15726,0.19719,0.07182,0.0814,0.0851,0.09068,0.1584,1.0
0.004,0.996,0.21724,0.4928,0.4821,0.38975,0.41653,0.30991,0.29413,0.32431,0.33269,0.38083,1.0
0.008,0.992,0.24263,0.58218,0.59159,0.48291,0.49752,0.4321,0.42492,0.44078,0.43179,0.41567,1.0
0.012,0.988,0.2595,0.6144,0.62291,0.52958,0.54539,0.49404,0.48311,0.50819,0.49837,0.44506,1.0
0.016,0.984,0.2722,0.64406,0.64728,0.56179,0.57821,0.54932,0.52658,0.54792,0.53982,0.45869,1.0
0.02,0.98,0.28349,0.67369,0.67049,0.59045,0.60569,0.57615,0.55627,0.57652,0.56606,0.47052,1.0
0.024,0.976,0.29193,0.69478,0.69452,0.60959,0.62755,0.59895,0.58835,0.59707,0.5886,0.48356,1.0
0.028,0.972,0.29961,0.70845,0.7103,0.62587,0.64547,0.61755,0.61244,0.61141,0.6133,0.49265,1.0
0.032,0.968,0.30706,0.71997,0.72276,0.63805,0.66005,0.63444,0.6312,0.62977,0.63175,0.49984,1.0
0.036,0.964,0.31307,0.73261,0.73238,0.65384,0.67016,0.64889,0.64614,0.64239,0.64423,0.5069,1.0
0.04,0.96,0.31769,0.74224,0.74351,0.66515,0.68498,0.6627,0.66201,0.65402,0.65551,0.51196,1.0
0.044,0.956,0.32154,0.75167,0.75222,0.67494,0.69379,0.67294,0.67483,0.66589,0.66588,0.51739,1.0
0.048,0.952,0.32612,0.75875,0.76212,0.6859,0.70301,0.68058,0.68611,0.67813,0.67718,0.52244,1.0
0.052,0.948,0.33058,0.76832,0.76835,0.69253,0.71122,0.69123,0.69739,0.68644,0.69074,0.52936,1.0
0.056,0.944,0.33504,0.77528,0.77503,0.70054,0.71909,0.69963,0.70606,0.69396,0.69912,0.53393,1.0
0.06,0.94,0.3391,0.77993,0.78013,0.70717,0.72392,0.70625,0.714,0.7028,0.70649,0.53875,1.0
0.064,0.936,0.34262,0.78619,0.78583,0.71412,0.72954,0.71454,0.72024,0.71021,0.71407,0.54238,1.0
0.068,0.932,0.34574,0.79008,0.79144,0.71926,0.7358,0.71998,0.72587,0.71487,0.72037,0.54678,1.0
0.072,0.928,0.34884,0.79423,0.79647,0.72388,0.74138,0.72574,0.73302,0.72054,0.72561,0.5502,1.0
0.076,0.924,0.35171,0.79898,0.80125,0.73044,0.74663,0.73146,0.73828,0.72584,0.73036,0.55279,1.0
0.08,0.92,0.35476,0.80236,0.8048,0.73556,0.75114,0.73707,0.74331,0.73088,0.73478,0.55634,1.0
0.084,0.916,0.35884,0.80567,0.80881,0.73955,0.75538,0.74172,0.74902,0.73618,0.74,0.55916,1.0
0.088,0.912,0.36161,0.80923,0.81207,0.74328,0.75942,0.74766,0.75385,0.74084,0.74491,0.56346,1.0
0.092,0.908,0.36398,0.81244,0.81557,0.74782,0.76345,0.75215,0.75761,0.7462,0.74879,0.56778,1.0
0.096,0.904,0.36686,0.81618,0.81842,0.75316,0.76658,0.75597,0.7605,0.75141,0.7538,0.57119,1.0
0.1,0.9,0.36939,0.81997,0.82133,0.75745,0.77045,0.76119,0.7656,0.7549,0.75771,0.5735,1.0
0.104,0.896,0.37149,0.82261,0.8239,0.76078,0.77393,0.76467,0.7699,0.75884,0.76187,0.57672,1.0
0.108,0.892,0.37363,0.82568,0.8271,0.76425,0.77672,0.76836,0.77388,0.76227,0.7656,0.57957,1.0
0.112,0.888,0.37563,0.82853,0.82961,0.76767,0.77983,0.7718,0.7764,0.76635,0.76777,0.58209,1.0
0.116,0.884,0.37794,0.83147,0.83223,0.77067,0.78473,0.77508,0.7794,0.76871,0.77079,0.58471,1.0
0.12,0.88,0.37996,0.83413,0.83432,0.77337,0.78749,0.77843,0.78162,0.77207,0.77318,0.58728,1.0
0.124,0.876,0.38202,0.83559,0.83682,0.77618,0.79016,0.78131,0.78443,0.77466,0.77642,0.58982,1.0
0.128,0.872,0.38393,0.83783,0.83851,0.77912,0.79302,0.7846,0.78723,0.77791,0.77905,0.59222,1.0
0.132,0.868,0.38549,0.83996,0.84027,0.7812,0.79596,0.78778,0.79049,0.78046,0.78187,0.59425,1.0
0.136,0.864,0.38709,0.84202,0.84279,0.78408,0.79834,0.79109,0.7931,0.78283,0.78389,0.5965,1.0
0.14,0.86,0.38851,0.84391,0.8454,0.78633,0.80079,0.79428,0.79534,0.78591,0.78655,0.59873,1.0
0.144,0.856,0.39031,0.84598,0.84702,0.78885,0.80311,0.79705,0.79793,0.78828,0.78889,0.60094,1.0
0.148,0.852,0.39177,0.84776,0.84896,0.79107,0.80546,0.79928,0.8006,0.7905,0.79124,0.60283,1.0
0.152,0.848,0.39358,0.84969,0.85066,0.79392,0.80785,0.80168,0.80246,0.79259,0.79361,0.60533,1.0
0.156,0.844,0.3952,0.85157,0.85194,0.7965,0.80945,0.80371,0.80472,0.7947,0.79611,0.60747,1.0
0.16,0.84,0.39724,0.85292,0.85339,0.79917,0.81155,0.8058,0.80692,0.79707,0.79793,0.60917,1.0
0.164,0.836,0.39858,0.85425,0.85521,0.80119,0.81338,0.80811,0.80901,0.7995,0.79996,0.61091,1.0
0.168,0.832,0.40008,0.85616,0.8568,0.80326,0.81508,0.81014,0.81124,0.80142,0.80171,0.61288,1.0
0.172,0.828,0.40182,0.85743,0.85826,0.80584,0.81758,0.8123,0.81334,0.80364,0.8037,0.61467,1.0
0.176,0.824,0.40355,0.85884,0.8598,0.80761,0.81981,0.81437,0.81514,0.80532,0.80503,0.61585,1.0
0.18,0.82,0.40501,0.86028,0.86096,0.8097,0.82146,0.81613,0.817,0.8073,0.80707,0.61717,1.0
0.184,0.816,0.40643,0.86173,0.86248,0.81123,0.8235,0.81847,0.81883,0.80963,0.80862,0.61928,1.0
0.188,0.812,0.40787,0.86289,0.8643,0.81275,0.82542,0.82028,0.82056,0.81118,0.81027,0.62131,1.0
0.192,0.808,0.4093,0.86418,0.86567,0.8148,0.82753,0.82244,0.82267,0.81342,0.81231,0.62344,1.0
0.196,0.804,0.41125,0.86536,0.86684,0.81683,0.82933,0.82448,0.82469,0.81457,0.81368,0.62515,1.0
0.2,0.8,0.41301,0.86659,0.86801,0.81896,0.83092,0.82638,0.82653,0.8163,0.81549,0.62672,1.0
0.204,0.796,0.41431,0.86772,0.8691,0.82071,0.83272,0.82808,0.82795,0.81771,0.81724,0.62822,1.0
0.208,0.792,0.41551,0.86898,0.86994,0.8228,0.83409,0.82954,0.82962,0.81962,0.81931,0.6304,1.0
0.212,0.788,0.41717,0.8705,0.87084,0.82445,0.83594,0.83138,0.83103,0.8211,0.82048,0.63201,1.0
0.216,0.784,0.41864,0.87169,0.87216,0.82638,0.83731,0.83326,0.83271,0.82229,0.82193,0.6334,1.0
0.22,0.78,0.42008,0.87302,0.87332,0.82823,0.83844,0.83465,0.83433,0.8238,0.82349,0.63536,1.0
0.224,0.776,0.42138,0.87378,0.87412,0.82969,0.83985,0.83614,0.83572,0.82498,0.82487,0.6368,1.0
0.228,0.772,0.4229,0.87525,0.87493,0.83106,0.84138,0.83713,0.83703,0.8266,0.82589,0.63789,1.0
0.232,0.768,0.42417,0.87625,0.8759,0.83265,0.84285,0.83823,0.83859,0.82799,0.82754,0.63945,1.0
0.236,0.764,0.4256,0.87702,0.8767,0.83426,0.8442,0.8398,0.84018,0.82932,0.82908,0.64084,1.0
0.24,0.76,0.42706,0.87819,0.87756,0.83584,0.84564,0.84101,0.84136,0.83039,0.83045,0.64281,1.0
0.244,0.756,0.42817,0.87908,0.87852,0.83695,0.84695,0.84251,0.84259,0.83178,0.83168,0.64408,1.0
0.248,0.752,0.42933,0.88012,0.87939,0.83814,0.84833,0.84399,0.84406,0.83352,0.83299,0.64569,1.0
0.252,0.748,0.43087,0.88126,0.88029,0.83953,0.84933,0.84546,0.84526,0.83458,0.83458,0.64663,1.0
0.256,0.744,0.43184,0.88217,0.8814,0.84085,0.85057,0.84656,0.84649,0.83597,0.83594,0.64817,1.0
0.26,0.74,0.43305,0.88301,0.8822,0.84222,0.85184,0.84794,0.84787,0.83737,0.83695,0.64934,1.0
0.264,0.736,0.43411,0.88378,0.88316,0.84394,0.85301,0.8495,0.84907,0.83872,0.83804,0.6506,1.0
0.268,0.732,0.43512,0.88468,0.88413,0.84524,0.85419,0.8509,0.85053,0.83985,0.83879,0.65176,1.0
0.272,0.728,0.43601,0.88552,0.88511,0.84644,0.85543,0.85181,0.85172,0.84096,0.83963,0.65312,1.0
0.276,0.724,0.4372,0.88633,0.88588,0.84755,0.85667,0.85313,0.85273,0.84211,0.8406,0.65446,1.0
0.28,0.72,0.43829,0.88722,0.88678,0.84876,0.85735,0.8543,0.85378,0.84316,0.84153,0.65564,1.0
0.284,0.716,0.43945,0.8879,0.88751,0.84994,0.85835,0.85541,0.85501,0.84435,0.84245,0.65676,1.0
0.288,0.712,0.4405,0.8887,0.88826,0.85096,0.8594,0.85634,0.85611,0.84548,0.8434,0.65814,1.0
0.292,0.708,0.44134,0.88964,0.88907,0.85224,0.86016,0.85775,0.85705,0.84628,0.84453,0.65987,1.0
0.296,0.704,0.44242,0.89039,0.88983,0.85329,0.86134,0.85895,0.85814,0.84707,0.84584,0.6612,1.0
0.3,0.7,0.44346,0.89126,0.89044,0.85408,0.86272,0.85998,0.85937,0.84786,0.84681,0.66232,1.0
0.304,0.696,0.44482,0.892,0.89119,0.85544,0.86383,0.86099,0.86075,0.84883,0.84794,0.66365,1.0
0.308,0.692,0.44559,0.89258,0.89209,0.85621,0.86478,0.86217,0.86155,0.84987,0.84886,0.66493,1.0
0.312,0.688,0.44657,0.8931,0.8928,0.85722,0.86593,0.86313,0.86277,0.85067,0.84973,0.6662,1.0
0.316,0.684,0.44742,0.8938,0.8936,0.85837,0.86702,0.86422,0.864,0.85181,0.85057,0.66749,1.0
0.32,0.68,0.44829,0.89433,0.89423,0.85942,0.86807,0.86548,0.8651,0.85265,0.85164,0.66857,1.0
0.324,0.676,0.44937,0.8951,0.89487,0.86026,0.86896,0.86663,0.86594,0.85331,0.85255,0.66973,1.0
0.328,0.672,0.45044,0.89573,0.89529,0.86121,0.86974,0.86762,0.8668,0.85425,0.85335,0.67072,1.0
0.332,0.668,0.45144,0.8965,0.89597,0.86214,0.87054,0.86833,0.8677,0.85502,0.85435,0.67168,1.0
0.336,0.664,0.45224,0.89725,0.89697,0.86293,0.87166,0.86925,0.86905,0.85585,0.85531,0.67266,1.0
0.34,0.66,0.45311,0.89772,0.89755,0.86383,0.87266,0.87025,0.86989,0.85663,0.85613,0.674,1.0
0.344,0.656,0.454,0.89819,0.89834,0.8648,0.87343,0.87096,0.87092,0.85753,0.85715,0.67492,1.0
0.348,0.652,0.45506,0.89877,0.89892,0.86586,0.87436,0.87181,0.87174,0.85856,0.85788,0.67588,1.0
0.352,0.648,0.456,0.89931,0.89947,0.86682,0.87514,0.8726,0.87268,0.85941,0.85858,0.67718,1.0
0.356,0.644,0.45686,0.8999,0.89998,0.868,0.87638,0.87362,0.87356,0.86014,0.85939,0.67811,1.0
0.36,0.64,0.45794,0.90048,0.90081,0.8686,0.87704,0.87451,0.87445,0.86104,0.86029,0.679,1.0
0.364,0.636,0.45857,0.90111,0.90149,0.86948,0.87777,0.87549,0.87524,0.86193,0.86103,0.68013,1.0
0.368,0.632,0.45965,0.90174,0.90213,0.87025,0.87866,0.87636,0.87619,0.86271,0.86184,0.6812,1.0
0.372,0.628,0.46057,0.90225,0.90271,0.87112,0.8794,0.87716,0.87706,0.86329,0.86252,0.68216,1.0
0.376,0.624,0.46164,0.90299,0.9032,0.87176,0.88018,0.87829,0.87803,0.86397,0.86321,0.68314,1.0
0.38,0.62,0.4625,0.90356,0.90372,0.87282,0.88067,0.87905,0.87907,0.86474,0.86384,0.68398,1.0
0.384,0.616,0.46345,0.90422,0.90432,0.87395,0.88141,0.87975,0.87978,0.86573,0.86461,0.68516,1.0
0.388,0.612,0.46425,0.90499,0.90474,0.87479,0.88195,0.88053,0.8805,0.86684,0.8655,0.68611,1.0
0.392,0.608,0.46506,0.90584,0.90534,0.87555,0.88269,0.88133,0.88115,0.86764,0.86637,0.68701,1.0
0.396,0.604,0.46583,0.90642,0.90602,0.87625,0.88312,0.88202,0.88195,0.86833,0.86713,0.68783,1.0
0.4,0.6,0.46658,0.90687,0.90656,0.87721,0.88369,0.88287,0.88269,0.86893,0.86779,0.68868,1.0
0.404,0.596,0.46737,0.90753,0.90713,0.87785,0.88458,0.88364,0.88332,0.86959,0.86855,0.68936,1.0
0.408,0.592,0.46825,0.90809,0.90783,0.87849,0.88521,0.88447,0.8842,0.87032,0.86926,0.69003,1.0
0.412,0.588,0.46901,0.90868,0.90834,0.87918,0.88578,0.88523,0.88506,0.87098,0.86991,0.69089,1.0
0.416,0.584,0.46983,0.90923,0.90899,0.87984,0.88646,0.88616,0.88566,0.87172,0.87084,0.69195,1.0
0.42,0.58,0.47071,0.90971,0.9093,0.88033,0.88692,0.88692,0.88639,0.8722,0.87165,0.69279,1.0
0.424,0.576,0.47154,0.91013,0.90993,0.88088,0.88745,0.88746,0.88699,0.87281,0.87229,0.69369,1.0
0.428,0.572,0.4725,0.91072,0.91034,0.88159,0.88801,0.88814,0.88794,0.87335,0.87291,0.69432,1.0
0.432,0.568,0.47349,0.91134,0.91077,0.88217,0.88867,0.88887,0.88851,0.87412,0.87347,0.69517,1.0
0.436,0.564,0.4745,0.91194,0.91119,0.88279,0.88911,0.88944,0.88895,0.87473,0.87427,0.69606,1.0
0.44,0.56,0.47518,0.91253,0.91176,0.88346,0.88965,0.89003,0.88965,0.87535,0.87512,0.69695,1.0
0.444,0.556,0.47585,0.91304,0.91214,0.8843,0.8903,0.8906,0.89032,0.87599,0.87569,0.69766,1.0
0.448,0.552,0.47666,0.91368,0.9126,0.88484,0.89082,0.89112,0.89079,0.87667,0.87634,0.69834,1.0
0.452,0.548,0.47745,0.91408,0.91311,0.88543,0.89157,0.89169,0.89129,0.87727,0.87698,0.69928,1.0
0.456,0.544,0.47812,0.91456,0.91346,0.88611,0.89218,0.89227,0.89182,0.87773,0.87752,0.69998,1.0
0.46,0.54,0.47875,0.915,0.91393,0.88687,0.8928,0.89282,0.89239,0.87833,0.87824,0.70102,1.0
0.464,0.536,0.47944,0.9154,0.91439,0.88749,0.89348,0.89343,0.89293,0.87888,0.87882,0.7017,1.0
0.468,0.532,0.48046,0.91581,0.91475,0.8881,0.89405,0.89395,0.89345,0.87935,0.87941,0.70259,1.0
0.472,0.528,0.48133,0.9162,0.91522,0.88869,0.89447,0.89454,0.89397,0.87989,0.88002,0.70344,1.0
0.476,0.524,0.4821,0.91655,0.9157,0.88949,0.89498,0.8951,0.8945,0.88039,0.88075,0.70413,1.0
0.48,0.52,0.48297,0.91695,0.9162,0.89009,0.89555,0.89563,0.8952,0.8811,0.88125,0.70494,1.0
0.484,0.516,0.48354,0.9174,0.91656,0.89078,0.89608,0.89622,0.89593,0.88175,0.88174,0.70569,1.0
0.488,0.512,0.48427,0.91782,0.91698,0.89129,0.89663,0.89677,0.89646,0.88226,0.88235,0.70639,1.0
0.492,0.508,0.48498,0.91822,0.91738,0.89191,0.89718,0.89724,0.89705,0.88275,0.88293,0.70725,1.0
0.496,0.504,0.4857,0.9187,0.91786,0.8924,0.89759,0.89776,0.89767,0.88329,0.88363,0.70806,1.0
0.5,0.5,0.48642,0.91914,0.91822,0.8929,0.89813,0.89821,0.89833,0.88398,0.88426,0.70903,1.0
0.504,0.496,0.48698,0.91954,0.91858,0.89348,0.89855,0.89883,0.89913,0.88443,0.88471,0.70982,1.0
0.508,0.492,0.48766,0.92005,0.919,0.89402,0.89907,0.89942,0.89976,0.88513,0.8853,0.7104,1.0
0.512,0.488,0.4884,0.92051,0.91951,0.89456,0.89959,0.89998,0.9003,0.88555,0.88569,0.71121,1.0
0.516,0.484,0.48935,0.92085,0.91984,0.8951,0.90015,0.90063,0.90064,0.88615,0.88626,0.71218,1.0
0.52,0.48,0.49004,0.92122,0.92019,0.89564,0.90068,0.90123,0.90106,0.88658,0.88674,0.71283,1.0
0.524,0.476,0.4907,0.92156,0.92068,0.89619,0.9011,0.90167,0.90161,0.88698,0.8874,0.71355,1.0
0.528,0.472,0.49132,0.92188,0.92114,0.89673,0.9015,0.90219,0.90217,0.88738,0.8879,0.7142,1.0
0.532,0.468,0.49187,0.9224,0.92155,0.89728,0.90213,0.90272,0.90261,0.88791,0.88826,0.71511,1.0
0.536,0.464,0.49243,0.92278,0.92197,0.8979,0.90267,0.90331,0.90314,0.88863,0.8888,0.71583,1.0
0.54,0.46,0.49301,0.92318,0.92248,0.89842,0.90322,0.90382,0.90371,0.88924,0.88933,0.71647,1.0
0.544,0.456,0.49362,0.92369,0.92288,0.89886,0.90353,0.90434,0.90431,0.88974,0.88971,0.71712,1.0
0.548,0.452,0.49407,0.92416,0.9232,0.89948,0.90401,0.90495,0.90479,0.89017,0.89023,0.71786,1.0
0.552,0.448,0.49473,0.92453,0.92358,0.89991,0.90446,0.90547,0.90534,0.89069,0.89076,0.71851,1.0
0.556,0.444,0.4954,0.92491,0.92407,0.90029,0.90488,0.90595,0.9059,0.89112,0.8913,0.71943,1.0
0.56,0.44,0.49597,0.92527,0.92452,0.90072,0.90525,0.90649,0.90635,0.89161,0.89184,0.72011,1.0
0.564,0.436,0.49662,0.92558,0.92492,0.90117,0.9057,0.90704,0.9068,0.89211,0.89234,0.72075,1.0
0.568,0.432,0.4972,0.92602,0.9253,0.90163,0.90604,0.90745,0.90741,0.89252,0.89282,0.72141,1.0
0.572,0.428,0.49784,0.92639,0.9257,0.90203,0.90644,0.90787,0.90788,0.89305,0.89359,0.72205,1.0
0.576,0.424,0.49838,0.92671,0.92601,0.90242,0.90683,0.90838,0.90828,0.89356,0.89403,0.72255,1.0
0.58,0.42,0.49903,0.92709,0.9264,0.90294,0.90726,0.90886,0.90887,0.894,0.89461,0.72323,1.0
0.584,0.416,0.49956,0.92748,0.92683,0.90345,0.90773,0.90935,0.90937,0.89452,0.89516,0.7241,1.0
0.588,0.412,0.50029,0.92786,0.92728,0.90394,0.90816,0.90972,0.90986,0.89498,0.89573,0.72482,1.0
0.592,0.408,0.50101,0.92823,0.92759,0.90442,0.90859,0.9101,0.91031,0.89536,0.89608,0.72549,1.0
0.596,0.404,0.50144,0.92864,0.92791,0.90486,0.90903,0.91043,0.91096,0.89594,0.89657,0.72613,1.0
0.6,0.4,0.50208,0.92897,0.92823,0.90544,0.90953,0.91079,0.91155,0.89647,0.89696,0.72675,1.0
0.604,0.396,0.50265,0.92944,0.92855,0.90587,0.90988,0.91138,0.91208,0.89692,0.89748,0.72723,1.0
0.608,0.392,0.50316,0.9297,0.92887,0.9062,0.91033,0.91181,0.91273,0.89741,0.89799,0.72785,1.0
0.612,0.388,0.50375,0.93007,0.92924,0.90661,0.91085,0.91238,0.91312,0.89786,0.89837,0.72845,1.0
0.616,0.384,0.50444,0.93047,0.92963,0.90697,0.91118,0.91289,0.91359,0.8985,0.89891,0.7293,1.0
0.62,0.38,0.50501,0.93086,0.92995,0.90749,0.91157,0.91318,0.91409,0.8989,0.89943,0.73002,1.0
0.624,0.376,0.5057,0.93127,0.93033,0.90789,0.9119,0.9137,0.91453,0.89945,0.89986,0.73079,1.0
0.628,0.372,0.50624,0.93166,0.93065,0.90824,0.9123,0.91431,0.91489,0.89989,0.90022,0.73142,1.0
0.632,0.368,0.50696,0.93198,0.93098,0.90865,0.91266,0.91478,0.91533,0.90036,0.90058,0.73218,1.0
0.636,0.364,0.50757,0.93237,0.93138,0.90905,0.91303,0.91526,0.91587,0.90085,0.901,0.73286,1.0
0.64,0.36,0.50806,0.93273,0.93166,0.90939,0.91332,0.91579,0.91638,0.90139,0.90153,0.7335,1.0
0.644,0.356,0.50865,0.93304,0.93206,0.9098,0.91363,0.91624,0.91683,0.90173,0.90208,0.7341,1.0
0.648,0.352,0.50924,0.93345,0.93238,0.91026,0.914,0.91663,0.91721,0.90238,0.90253,0.73476,1.0
0.652,0.348,0.51006,0.93371,0.93272,0.9106,0.91433,0.91716,0.91764,0.90274,0.903,0.7353,1.0
0.656,0.344,0.51057,0.93408,0.93312,0.91123,0.91466,0.91764,0.91807,0.90324,0.90352,0.73601,1.0
0.66,0.34,0.51108,0.93439,0.93351,0.9116,0.91497,0.91811,0.91837,0.90368,0.90405,0.73676,1.0
0.664,0.336,0.51176,0.93477,0.93379,0.9121,0.91534,0.91853,0.91879,0.90411,0.90437,0.73739,1.0
0.668,0.332,0.51236,0.93518,0.93416,0.91247,0.91577,0.91899,0.91923,0.90464,0.90472,0.73789,1.0
0.672,0.328,0.51299,0.93554,0.93452,0.91288,0.91622,0.91939,0.91969,0.90513,0.90514,0.73843,1.0
0.676,0.324,0.51351,0.93588,0.93482,0.91327,0.91669,0.91998,0.9201,0.90568,0.90552,0.73907,1.0
0.68,0.32,0.51396,0.9362,0.93521,0.91365,0.91708,0.92044,0.92047,0.90613,0.90609,0.73979,1.0
0.684,0.316,0.51466,0.93661,0.93552,0.91413,0.91738,0.92083,0.92106,0.90659,0.90651,0.74042,1.0
0.688,0.312,0.51526,0.93686,0.9359,0.91455,0.91792,0.92122,0.92143,0.90699,0.90694,0.74103,1.0
0.692,0.308,0.51582,0.93726,0.93626,0.91496,0.91826,0.92165,0.92194,0.90762,0.90756,0.74195,1.0
0.696,0.304,0.51655,0.93758,0.93652,0.91525,0.91864,0.92205,0.9224,0.90827,0.90799,0.74247,1.0
0.7,0.3,0.51712,0.938,0.93686,0.91571,0.91896,0.92255,0.92283,0.90878,0.90854,0.74315,1.0
0.704,0.296,0.51766,0.93833,0.93726,0.91604,0.91941,0.92311,0.9232,0.90931,0.90906,0.74411,1.0
0.708,0.292,0.51809,0.93867,0.93759,0.91639,0.9197,0.92352,0.92368,0.90972,0.90962,0.74477,1.0
0.712,0.288,0.51868,0.93902,0.938,0.91675,0.92,0.9239,0.9241,0.91011,0.91004,0.74565,1.0
0.716,0.284,0.51917,0.93937,0.93836,0.91705,0.92032,0.9244,0.92445,0.91065,0.91063,0.74637,1.0
0.72,0.28,0.51983,0.93966,0.93878,0.9174,0.92071,0.92486,0.92479,0.91112,0.91106,0.74706,1.0
0.724,0.276,0.52027,0.93998,0.93908,0.91769,0.92103,0.92541,0.92535,0.91165,0.91145,0.74768,1.0
0.728,0.272,0.52074,0.94042,0.93946,0.91818,0.92145,0.92601,0.92583,0.91219,0.91192,0.74842,1.0
0.732,0.268,0.52128,0.94075,0.93984,0.91852,0.92188,0.92648,0.92624,0.91257,0.9124,0.74927,1.0
0.736,0.264,0.5221,0.94102,0.94025,0.91892,0.92228,0.92698,0.92681,0.91306,0.91295,0.75004,1.0
0.74,0.26,0.52262,0.94132,0.94066,0.91933,0.92259,0.92738,0.92728,0.91342,0.91331,0.75078,1.0
0.744,0.256,0.52322,0.94162,0.94098,0.91968,0.92296,0.92794,0.92781,0.91396,0.91373,0.75154,1.0
0.748,0.252,0.52386,0.94203,0.94137,0.92014,0.92333,0.92848,0.92819,0.91449,0.91426,0.75227,1.0
0.752,0.248,0.5244,0.9424,0.9417,0.92057,0.92377,0.9289,0.92868,0.91496,0.91466,0.75311,1.0
0.756,0.244,0.52501,0.94283,0.94211,0.92094,0.92408,0.92942,0.929,0.91552,0.91503,0.75382,1.0
0.76,0.24,0.52553,0.94313,0.94251,0.92145,0.92443,0.92982,0.92946,0.91593,0.91556,0.75471,1.0
0.764,0.236,0.52622,0.9436,0.94287,0.9218,0.92479,0.93022,0.92986,0.91626,0.91601,0.75565,1.0
0.768,0.232,0.52695,0.944,0.94324,0.9222,0.92519,0.93063,0.9303,0.91671,0.9165,0.75647,1.0
0.772,0.228,0.52762,0.94441,0.9437,0.92261,0.92561,0.93111,0.93065,0.91717,0.91701,0.75726,1.0
0.776,0.224,0.52825,0.94473,0.94408,0.92303,0.92597,0.93148,0.931,0.91766,0.91738,0.75793,1.0
0.78,0.22,0.52899,0.94505,0.9444,0.92343,0.92628,0.93196,0.93155,0.91811,0.91786,0.75891,1.0
0.784,0.216,0.52965,0.94539,0.94479,0.92384,0.92667,0.93246,0.93205,0.9187,0.91843,0.75978,1.0
0.788,0.212,0.53035,0.94586,0.94525,0.92416,0.92692,0.93294,0.93248,0.91921,0.91907,0.7605,1.0
0.792,0.208,0.53109,0.94621,0.94578,0.92461,0.92721,0.93343,0.93298,0.91982,0.9195,0.7612,1.0
0.796,0.204,0.53151,0.94654,0.9461,0.92496,0.92758,0.93389,0.93341,0.92058,0.91999,0.76188,1.0
0.8,0.2,0.53213,0.94688,0.94647,0.92535,0.92788,0.93426,0.93382,0.92105,0.92067,0.76272,1.0
0.804,0.196,0.53258,0.94725,0.94691,0.92576,0.92828,0.93485,0.9342,0.9216,0.92109,0.7633,1.0
0.808,0.192,0.53344,0.94782,0.94724,0.9262,0.92864,0.93523,0.93465,0.92207,0.92162,0.76416,1.0
0.812,0.188,0.53413,0.94823,0.94781,0.92661,0.92911,0.93566,0.93503,0.92252,0.92215,0.76505,1.0
0.816,0.184,0.5347,0.94864,0.94812,0.92696,0.92953,0.93622,0.93546,0.92309,0.92279,0.76574,1.0
0.82,0.18,0.53558,0.94915,0.94851,0.92731,0.92994,0.9367,0.93582,0.92354,0.92332,0.76654,1.0
0.824,0.176,0.53626,0.94959,0.94888,0.92774,0.93039,0.93711,0.93626,0.92397,0.92401,0.76725,1.0
0.828,0.172,0.53697,0.95001,0.94926,0.92818,0.93073,0.93771,0.93665,0.92449,0.92447,0.76809,1.0
0.832,0.168,0.53771,0.95044,0.94962,0.9286,0.93112,0.9382,0.9371,0.92504,0.92511,0.76886,1.0
0.836,0.164,0.53822,0.95091,0.95002,0.92899,0.93149,0.93866,0.93757,0.92571,0.92583,0.76965,1.0
0.84,0.16,0.53886,0.9514,0.95049,0.92946,0.9318,0.93919,0.93819,0.92636,0.92641,0.77052,1.0
0.844,0.156,0.53937,0.9518,0.9509,0.92978,0.93224,0.93988,0.93878,0.92712,0.92683,0.7712,1.0
0.848,0.152,0.54014,0.95223,0.95125,0.93018,0.93266,0.94026,0.9393,0.92768,0.92741,0.77202,1.0
0.852,0.148,0.54095,0.95264,0.95175,0.93052,0.93303,0.94087,0.93976,0.92832,0.92815,0.77295,1.0
0.856,0.144,0.5417,0.95308,0.95214,0.93098,0.93345,0.94129,0.94018,0.92906,0.92891,0.7738,1.0
0.86,0.14,0.54255,0.95347,0.95275,0.93145,0.93384,0.94185,0.9407,0.92949,0.92938,0.77474,1.0
0.864,0.136,0.54336,0.9539,0.95315,0.93185,0.93411,0.94244,0.94112,0.92993,0.93003,0.77565,1.0
0.868,0.132,0.54403,0.95446,0.95358,0.9322,0.93456,0.94288,0.94169,0.93051,0.93083,0.77641,1.0
0.872,0.128,0.54504,0.95499,0.95414,0.93281,0.93497,0.94335,0.94241,0.93117,0.93153,0.77713,1.0
0.876,0.124,0.54571,0.95547,0.95463,0.93325,0.93534,0.94393,0.94301,0.93185,0.93232,0.778,1.0
0.88,0.12,0.54633,0.95591,0.95507,0.9337,0.9358,0.94443,0.94354,0.93262,0.933,0.77881,1.0
0.884,0.116,0.54697,0.95637,0.95555,0.93427,0.93645,0.94492,0.94403,0.93315,0.9336,0.77961,1.0
0.888,0.112,0.54788,0.9569,0.95598,0.93463,0.93679,0.94549,0.94461,0.93366,0.93439,0.78058,1.0
0.892,0.108,0.54868,0.95744,0.95644,0.93518,0.93724,0.94615,0.94514,0.93418,0.93515,0.78136,1.0
0.896,0.104,0.54932,0.95805,0.95703,0.93573,0.93765,0.94661,0.94563,0.93491,0.93595,0.78222,1.0
0.9,0.1,0.55022,0.95854,0.95763,0.93629,0.93806,0.94727,0.94622,0.93575,0.93704,0.78316,1.0
0.904,0.096,0.55094,0.95913,0.95828,0.93675,0.9386,0.94789,0.9469,0.93634,0.93763,0.78409,1.0
0.908,0.092,0.55178,0.9596,0.95909,0.93747,0.93919,0.94843,0.94747,0.93695,0.93851,0.7855,1.0
0.912,0.088,0.5526,0.96012,0.95976,0.93791,0.93988,0.94915,0.94807,0.93789,0.93921,0.7863,1.0
0.916,0.084,0.55333,0.96092,0.96035,0.9384,0.94044,0.94981,0.94872,0.93871,0.94031,0.78713,1.0
0.92,0.08,0.55399,0.96168,0.96091,0.93883,0.94093,0.95061,0.9495,0.93957,0.94103,0.78837,1.0
0.924,0.076,0.55474,0.96257,0.96163,0.9395,0.94168,0.95138,0.95029,0.94033,0.94171,0.78942,1.0
0.928,0.072,0.55564,0.96328,0.96232,0.94015,0.94245,0.95207,0.9511,0.94129,0.94254,0.79044,1.0
0.932,0.068,0.55659,0.96401,0.96288,0.94083,0.94287,0.95283,0.95223,0.94206,0.9434,0.79187,1.0
0.936,0.064,0.55764,0.96479,0.96382,0.94152,0.94338,0.95357,0.95304,0.94307,0.94402,0.79327,1.0
0.94,0.06,0.55847,0.9656,0.96461,0.94203,0.94394,0.95427,0.954,0.94402,0.94502,0.79444,1.0
0.944,0.056,0.55945,0.96625,0.96516,0.94298,0.94457,0.9552,0.95468,0.9449,0.94615,0.79519,1.0
0.948,0.052,0.5608,0.96731,0.96616,0.94389,0.94521,0.95594,0.95572,0.94576,0.9471,0.79659,1.0
0.952,0.048,0.56199,0.9681,0.96673,0.94472,0.94598,0.95663,0.95653,0.94697,0.94808,0.79787,1.0
0.956,0.044,0.56321,0.96902,0.96761,0.94565,0.94692,0.9574,0.95766,0.94797,0.94933,0.79925,1.0
0.96,0.04,0.56411,0.97014,0.96861,0.94654,0.94787,0.95836,0.95861,0.94903,0.95045,0.80044,1.0
0.964,0.036,0.5655,0.97089,0.96989,0.94766,0.94867,0.95952,0.95954,0.95031,0.95181,0.80208,1.0
0.968,0.032,0.56671,0.97198,0.97105,0.94881,0.94959,0.96064,0.96052,0.95187,0.95321,0.80407,1.0
0.972,0.028,0.56827,0.97278,0.97246,0.94996,0.95065,0.96167,0.96195,0.95345,0.95497,0.80589,1.0
0.976,0.024,0.56986,0.97409,0.9737,0.95102,0.95166,0.96289,0.96338,0.95468,0.95613,0.80783,1.0
0.98,0.02,0.5713,0.97531,0.97502,0.9524,0.95294,0.96417,0.96448,0.95613,0.95838,0.80971,1.0
0.984,0.016,0.57383,0.97623,0.97613,0.95421,0.95422,0.96555,0.96628,0.95834,0.96074,0.81263,1.0
0.988,0.012,0.57642,0.97816,0.97813,0.95666,0.95674,0.96793,0.96823,0.9604,0.9633,0.81598,1.0
0.992,0.008,0.57954,0.98081,0.97991,0.95958,0.95902,0.9704,0.97134,0.96297,0.96581,0.82136,1.0
0.996,0.004,0.58504,0.98416,0.98233,0.96581,0.96253,0.97446,0.97504,0.96684,0.97041,0.82719,1.0


==> gmm_feedback/all_se_rel_opt_cdf_gap40_nc64_SNR10dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_DL,Lloyd_PGD_UL,Lloyd_Lau_DL,Lloyd_Lau_UL,GMM_PGD_DL,GMM_PGD_UL,GMM_Lau_DL,GMM_Lau_UL,unipow_chan_subsp,optimal
0.0,1.0,0.18643,0.39393,0.43787,0.33693,0.32372,0.28361,0.254,0.29909,0.316,0.3584,1.0
0.004,0.996,0.43096,0.67209,0.69189,0.59075,0.59465,0.54205,0.54573,0.59195,0.58805,0.63311,1.0
0.008,0.992,0.46481,0.72285,0.7286,0.64835,0.65814,0.62883,0.63342,0.65432,0.66159,0.67422,1.0
0.012,0.988,0.48625,0.7534,0.75223,0.67385,0.67813,0.67948,0.69148,0.69131,0.69369,0.69269,1.0
0.016,0.984,0.50009,0.77378,0.77088,0.69531,0.69936,0.71701,0.72173,0.71546,0.71762,0.70766,1.0
0.02,0.98,0.51087,0.78651,0.78907,0.71692,0.71912,0.73603,0.73842,0.73288,0.73316,0.71778,1.0
0.024,0.976,0.51829,0.79935,0.79995,0.7304,0.73287,0.75104,0.75275,0.74303,0.74874,0.7252,1.0
0.028,0.972,0.52564,0.80742,0.80941,0.73922,0.74049,0.76143,0.76445,0.75272,0.76015,0.73335,1.0
0.032,0.968,0.53176,0.81325,0.81838,0.74522,0.74792,0.77262,0.77457,0.76091,0.76673,0.74035,1.0
0.036,0.964,0.53817,0.8196,0.82518,0.75231,0.75327,0.78131,0.78157,0.76773,0.77769,0.74596,1.0
0.04,0.96,0.54227,0.82567,0.83138,0.76012,0.75984,0.78987,0.79041,0.77523,0.78303,0.75127,1.0
0.044,0.956,0.54681,0.83192,0.83583,0.76483,0.76671,0.79764,0.79836,0.78285,0.78948,0.75534,1.0
0.048,0.952,0.55088,0.83687,0.83994,0.76923,0.77141,0.80464,0.8052,0.7898,0.79584,0.75979,1.0
0.052,0.948,0.55406,0.84147,0.84444,0.77356,0.77683,0.8095,0.8121,0.79577,0.79967,0.76369,1.0
0.056,0.944,0.55853,0.84506,0.84824,0.77912,0.78012,0.81512,0.81717,0.7995,0.80401,0.7667,1.0
0.06,0.94,0.56221,0.84884,0.85236,0.784,0.78445,0.81987,0.82214,0.80338,0.80732,0.76993,1.0
0.064,0.936,0.56552,0.85293,0.85586,0.78825,0.78823,0.82379,0.82707,0.80776,0.81133,0.77316,1.0
0.068,0.932,0.56735,0.85698,0.85901,0.79177,0.79231,0.82817,0.83,0.81128,0.81426,0.77723,1.0
0.072,0.928,0.5705,0.8602,0.86243,0.79527,0.79547,0.83234,0.8344,0.81494,0.81755,0.78044,1.0
0.076,0.924,0.57366,0.86363,0.86533,0.79794,0.79866,0.83545,0.83648,0.8186,0.82071,0.78305,1.0
0.08,0.92,0.57632,0.86572,0.86708,0.80008,0.80166,0.83825,0.83941,0.82167,0.82341,0.78559,1.0
0.084,0.916,0.57848,0.86796,0.8697,0.80423,0.80434,0.84191,0.84195,0.82354,0.82678,0.78775,1.0
0.088,0.912,0.58075,0.87059,0.87212,0.8068,0.80749,0.84515,0.84487,0.82653,0.82961,0.79021,1.0
0.092,0.908,0.58341,0.87322,0.87427,0.80921,0.80987,0.84817,0.84773,0.83023,0.83246,0.79234,1.0
0.096,0.904,0.58571,0.87523,0.87654,0.81233,0.81281,0.85065,0.8505,0.83253,0.83472,0.79445,1.0
0.1,0.9,0.58801,0.87755,0.87896,0.81531,0.81535,0.85245,0.85263,0.83419,0.83665,0.79676,1.0
0.104,0.896,0.59007,0.87953,0.8802,0.81749,0.81759,0.85409,0.85469,0.83585,0.83832,0.79834,1.0
0.108,0.892,0.59217,0.8815,0.88172,0.81988,0.82003,0.85595,0.85664,0.83768,0.83985,0.80048,1.0
0.112,0.888,0.59437,0.88314,0.88322,0.82218,0.82165,0.85785,0.85885,0.83975,0.84115,0.8024,1.0
0.116,0.884,0.59652,0.88472,0.8847,0.82409,0.8243,0.85967,0.86058,0.84134,0.84237,0.80485,1.0
0.12,0.88,0.59796,0.88629,0.88628,0.82576,0.82632,0.86168,0.86246,0.84256,0.84401,0.80707,1.0
0.124,0.876,0.59936,0.88739,0.88749,0.82791,0.82838,0.86402,0.86405,0.84459,0.84584,0.80929,1.0
0.128,0.872,0.60114,0.88844,0.88894,0.82959,0.83,0.8657,0.86556,0.84591,0.84718,0.81107,1.0
0.132,0.868,0.60279,0.88948,0.88975,0.83115,0.83156,0.86715,0.86716,0.84712,0.84852,0.81338,1.0
0.136,0.864,0.60456,0.89032,0.8911,0.83266,0.83382,0.86815,0.86841,0.84831,0.84997,0.81582,1.0
0.14,0.86,0.60647,0.8913,0.89212,0.83436,0.83531,0.86945,0.86977,0.84963,0.85117,0.81756,1.0
0.144,0.856,0.60795,0.89249,0.89339,0.83607,0.83738,0.87083,0.87132,0.85089,0.85257,0.8197,1.0
0.148,0.852,0.60936,0.89374,0.89452,0.83776,0.83863,0.8723,0.87268,0.85229,0.85389,0.82162,1.0
0.152,0.848,0.61071,0.89492,0.89535,0.83969,0.84025,0.87416,0.87376,0.85361,0.85471,0.8237,1.0
0.156,0.844,0.61225,0.89564,0.89596,0.84096,0.84191,0.87576,0.87505,0.85463,0.85578,0.82532,1.0
0.16,0.84,0.61387,0.89663,0.89683,0.84265,0.84347,0.87688,0.87643,0.85539,0.85666,0.8273,1.0
0.164,0.836,0.61504,0.89746,0.89769,0.84398,0.8448,0.8782,0.87733,0.8565,0.85763,0.82876,1.0
0.168,0.832,0.61669,0.89854,0.89847,0.84517,0.84635,0.87915,0.87841,0.85758,0.85859,0.83031,1.0
0.172,0.828,0.61793,0.89943,0.89912,0.8467,0.84781,0.88026,0.87976,0.85878,0.85949,0.83144,1.0
0.176,0.824,0.61919,0.90015,0.89983,0.84776,0.84877,0.88129,0.88086,0.85987,0.86023,0.83287,1.0
0.18,0.82,0.62034,0.90084,0.90068,0.84895,0.85012,0.8823,0.88192,0.86054,0.86095,0.834,1.0
0.184,0.816,0.62191,0.90162,0.90154,0.85013,0.85157,0.88322,0.88305,0.86149,0.86172,0.83549,1.0
0.188,0.812,0.62329,0.90223,0.90227,0.85131,0.8525,0.88391,0.88404,0.8626,0.86272,0.83663,1.0
0.192,0.808,0.62528,0.90281,0.90305,0.85244,0.85352,0.88456,0.88506,0.86335,0.86368,0.83803,1.0
0.196,0.804,0.62644,0.90336,0.90381,0.85354,0.85463,0.88557,0.88596,0.86397,0.8644,0.83926,1.0
0.2,0.8,0.62788,0.90405,0.90454,0.85465,0.85549,0.88624,0.88673,0.86499,0.86506,0.84086,1.0
0.204,0.796,0.62892,0.90469,0.90518,0.85588,0.85637,0.88701,0.88746,0.86601,0.86573,0.84203,1.0
0.208,0.792,0.63011,0.90551,0.90585,0.85691,0.85739,0.88787,0.88833,0.86686,0.86643,0.84291,1.0
0.212,0.788,0.63145,0.90623,0.90626,0.85763,0.85823,0.88876,0.88914,0.8676,0.86725,0.84417,1.0
0.216,0.784,0.63229,0.90668,0.90691,0.85878,0.85954,0.88946,0.88987,0.8685,0.86798,0.84524,1.0
0.22,0.78,0.63383,0.90726,0.90753,0.86002,0.86057,0.89042,0.89086,0.86922,0.86852,0.84673,1.0
0.224,0.776,0.63505,0.90793,0.90808,0.861,0.86149,0.89112,0.89161,0.86994,0.86932,0.84785,1.0
0.228,0.772,0.63622,0.90849,0.9086,0.86192,0.8626,0.89181,0.89258,0.87065,0.86991,0.84886,1.0
0.232,0.768,0.63717,0.90899,0.90906,0.8629,0.86338,0.89263,0.89332,0.87133,0.87055,0.85028,1.0
0.236,0.764,0.63825,0.90949,0.90965,0.86388,0.86412,0.89337,0.89419,0.87204,0.87118,0.85167,1.0
0.24,0.76,0.63938,0.90994,0.91014,0.86471,0.86492,0.89402,0.89475,0.87273,0.87195,0.85249,1.0
0.244,0.756,0.64056,0.91048,0.91057,0.86548,0.86595,0.89479,0.89532,0.87329,0.87252,0.85344,1.0
0.248,0.752,0.6413,0.91098,0.9112,0.86633,0.86716,0.89534,0.89621,0.87401,0.87285,0.85449,1.0
0.252,0.748,0.64231,0.91142,0.91161,0.86703,0.86797,0.89591,0.89674,0.87465,0.8734,0.85562,1.0
0.256,0.744,0.6432,0.91185,0.91206,0.8677,0.8689,0.89665,0.89742,0.87541,0.8739,0.85672,1.0
0.26,0.74,0.64429,0.9124,0.91243,0.86836,0.86983,0.89745,0.89805,0.87602,0.87461,0.85753,1.0
0.264,0.736,0.64525,0.91294,0.91283,0.86907,0.8707,0.89826,0.89868,0.8766,0.87515,0.85848,1.0
0.268,0.732,0.64628,0.91335,0.91327,0.86992,0.87133,0.89882,0.89928,0.87722,0.87573,0.85946,1.0
0.272,0.728,0.64735,0.91367,0.91367,0.87059,0.87209,0.8995,0.89971,0.8778,0.87637,0.86031,1.0
0.276,0.724,0.64825,0.91409,0.91401,0.87138,0.87286,0.90008,0.90026,0.87837,0.87685,0.86124,1.0
0.28,0.72,0.64914,0.91452,0.91442,0.87208,0.87362,0.9007,0.90082,0.87898,0.87725,0.86194,1.0
0.284,0.716,0.65003,0.91495,0.91483,0.87274,0.8741,0.90121,0.90128,0.87941,0.87782,0.86272,1.0
0.288,0.712,0.65101,0.91544,0.91518,0.8733,0.87465,0.90168,0.90177,0.87978,0.87831,0.86365,1.0
0.292,0.708,0.65194,0.9159,0.9156,0.87401,0.87522,0.90212,0.9023,0.88029,0.87893,0.86457,1.0
0.296,0.704,0.65305,0.91631,0.91601,0.87439,0.87603,0.90261,0.90291,0.88082,0.87945,0.86525,1.0
0.3,0.7,0.65393,0.91664,0.91636,0.87506,0.87658,0.90309,0.9034,0.88119,0.87989,0.86625,1.0
0.304,0.696,0.65494,0.91702,0.91677,0.87555,0.87713,0.90367,0.90387,0.88177,0.88027,0.86727,1.0
0.308,0.692,0.65574,0.91734,0.91709,0.87622,0.87772,0.90435,0.9045,0.88222,0.88088,0.86816,1.0
0.312,0.688,0.65661,0.91771,0.91748,0.87668,0.87832,0.90484,0.90489,0.88275,0.88132,0.86876,1.0
0.316,0.684,0.6575,0.91803,0.91781,0.8772,0.87897,0.90517,0.90528,0.88312,0.8819,0.86942,1.0
0.32,0.68,0.65846,0.91848,0.91813,0.87758,0.87945,0.90563,0.90572,0.88351,0.8823,0.87019,1.0
0.324,0.676,0.6592,0.91885,0.9185,0.87805,0.88001,0.906,0.9063,0.88393,0.88277,0.87086,1.0
0.328,0.672,0.66004,0.91928,0.91877,0.87863,0.8804,0.9065,0.90671,0.88428,0.88325,0.87181,1.0
0.332,0.668,0.66087,0.91964,0.91904,0.87912,0.88077,0.90689,0.90717,0.88466,0.8836,0.87259,1.0
0.336,0.664,0.6616,0.91993,0.91939,0.87958,0.88126,0.90743,0.90753,0.88503,0.88397,0.8734,1.0
0.34,0.66,0.66228,0.92032,0.91962,0.88008,0.88174,0.90778,0.90809,0.88544,0.88449,0.87437,1.0
0.344,0.656,0.663,0.92068,0.91998,0.88056,0.88211,0.90813,0.90845,0.88585,0.88481,0.87495,1.0
0.348,0.652,0.66368,0.92102,0.92039,0.88105,0.8826,0.90858,0.90891,0.8862,0.88512,0.87569,1.0
0.352,0.648,0.66437,0.92134,0.9207,0.88171,0.88301,0.90906,0.90939,0.88663,0.88542,0.87644,1.0
0.356,0.644,0.66524,0.92174,0.92104,0.88217,0.88346,0.90952,0.90987,0.88702,0.88588,0.87712,1.0
0.36,0.64,0.66592,0.92206,0.92141,0.88259,0.88388,0.9099,0.91032,0.88737,0.8863,0.87789,1.0
0.364,0.636,0.66677,0.92241,0.92179,0.88307,0.88443,0.9104,0.91076,0.88781,0.88658,0.87862,1.0
0.368,0.632,0.66744,0.92275,0.92213,0.88368,0.88495,0.91081,0.91123,0.88809,0.88693,0.8791,1.0
0.372,0.628,0.6681,0.92298,0.92242,0.88411,0.88551,0.91118,0.91156,0.8885,0.88732,0.87975,1.0
0.376,0.624,0.66879,0.92322,0.92264,0.88449,0.88594,0.91155,0.91199,0.88882,0.88776,0.88041,1.0
0.38,0.62,0.6694,0.92343,0.92291,0.8849,0.88638,0.91185,0.91236,0.88911,0.88809,0.88114,1.0
0.384,0.616,0.67011,0.92367,0.92313,0.88533,0.88686,0.91223,0.91266,0.88947,0.88841,0.88163,1.0
0.388,0.612,0.67061,0.92395,0.92337,0.88572,0.88738,0.91263,0.91309,0.88987,0.88866,0.88222,1.0
0.392,0.608,0.6713,0.92426,0.92369,0.8861,0.88797,0.91303,0.91336,0.89021,0.889,0.88267,1.0
0.396,0.604,0.67198,0.92463,0.92398,0.88669,0.88838,0.91344,0.91377,0.89066,0.88937,0.88325,1.0
0.4,0.6,0.67265,0.92492,0.92431,0.88712,0.88878,0.9137,0.91411,0.89101,0.88988,0.88383,1.0
0.404,0.596,0.6735,0.92518,0.9246,0.88761,0.88929,0.91402,0.91438,0.89147,0.89031,0.8845,1.0
0.408,0.592,0.67425,0.92553,0.9249,0.88807,0.88966,0.91439,0.91467,0.89186,0.89067,0.88497,1.0
0.412,0.588,0.67489,0.92581,0.92514,0.88855,0.89005,0.91479,0.91501,0.89216,0.89098,0.88546,1.0
0.416,0.584,0.67542,0.92616,0.92547,0.88895,0.8904,0.91518,0.91533,0.89262,0.89127,0.88594,1.0
0.42,0.58,0.67595,0.92651,0.92573,0.88924,0.89073,0.91554,0.91565,0.89287,0.89171,0.88637,1.0
0.424,0.576,0.6764,0.92676,0.92602,0.88977,0.89113,0.91592,0.91599,0.89314,0.89205,0.88709,1.0
0.428,0.572,0.67715,0.927,0.9262,0.89017,0.8914,0.91616,0.91622,0.89346,0.8925,0.8876,1.0
0.432,0.568,0.67777,0.92733,0.9265,0.89068,0.89175,0.9165,0.91666,0.89377,0.89278,0.88808,1.0
0.436,0.564,0.67832,0.92759,0.9268,0.89106,0.89212,0.91686,0.91698,0.89408,0.89316,0.8887,1.0
0.44,0.56,0.67891,0.92784,0.92709,0.89142,0.89262,0.91713,0.9173,0.89456,0.8935,0.88932,1.0
0.444,0.556,0.6796,0.92802,0.92731,0.89177,0.89299,0.91739,0.91763,0.89493,0.89384,0.88978,1.0
0.448,0.552,0.68023,0.92819,0.92755,0.89208,0.89325,0.91771,0.91794,0.89519,0.89414,0.89031,1.0
0.452,0.548,0.6807,0.92849,0.92777,0.89239,0.89359,0.918,0.91826,0.89554,0.89448,0.89078,1.0
0.456,0.544,0.68125,0.92881,0.92806,0.89276,0.894,0.91833,0.9186,0.89581,0.89483,0.89115,1.0
0.46,0.54,0.68181,0.92903,0.9283,0.89315,0.89431,0.91868,0.91894,0.89609,0.89519,0.8917,1.0
0.464,0.536,0.68233,0.92928,0.9285,0.89351,0.89472,0.91901,0.91936,0.89636,0.89558,0.89238,1.0
0.468,0.532,0.68281,0.92952,0.92874,0.89374,0.89503,0.91938,0.91964,0.89665,0.89592,0.89278,1.0
0.472,0.528,0.68322,0.92972,0.92905,0.89401,0.89532,0.91973,0.92004,0.89698,0.89623,0.89317,1.0
0.476,0.524,0.68374,0.92993,0.92936,0.89432,0.89564,0.92003,0.92031,0.89734,0.89647,0.89359,1.0
0.48,0.52,0.6842,0.93021,0.92955,0.8946,0.89597,0.92031,0.92064,0.89774,0.89684,0.8942,1.0
0.484,0.516,0.68472,0.9305,0.92975,0.89493,0.8963,0.92062,0.92085,0.89799,0.89714,0.89487,1.0
0.488,0.512,0.68534,0.93071,0.93006,0.89524,0.89661,0.92087,0.92117,0.89828,0.89744,0.89532,1.0
0.492,0.508,0.68595,0.93094,0.93027,0.89553,0.8969,0.9212,0.92149,0.89864,0.89773,0.89583,1.0
0.496,0.504,0.68644,0.93122,0.93052,0.89577,0.8972,0.92148,0.92169,0.89908,0.898,0.89646,1.0
0.5,0.5,0.68704,0.93144,0.93071,0.89606,0.89751,0.92171,0.92198,0.89935,0.89835,0.89715,1.0
0.504,0.496,0.6875,0.93169,0.93095,0.89639,0.89774,0.92197,0.92225,0.89963,0.89861,0.89761,1.0
0.508,0.492,0.68809,0.93199,0.93119,0.89676,0.89796,0.92231,0.92259,0.8999,0.89891,0.89808,1.0
0.512,0.488,0.68864,0.93222,0.93145,0.89702,0.89835,0.9226,0.92281,0.90012,0.89931,0.89853,1.0
0.516,0.484,0.68921,0.9324,0.93168,0.89735,0.89867,0.92294,0.92312,0.90046,0.89976,0.89901,1.0
0.52,0.48,0.68984,0.93262,0.93196,0.89767,0.89886,0.9232,0.92342,0.90083,0.90006,0.89952,1.0
0.524,0.476,0.69023,0.93285,0.93223,0.89795,0.89918,0.92351,0.92371,0.90107,0.90041,0.89993,1.0
0.528,0.472,0.69081,0.93308,0.93242,0.89817,0.89946,0.92378,0.92397,0.90137,0.9008,0.9006,1.0
0.532,0.468,0.69127,0.93331,0.93262,0.89849,0.89967,0.92408,0.92433,0.90161,0.90113,0.90115,1.0
0.536,0.464,0.69173,0.93351,0.93285,0.89877,0.89995,0.92435,0.92465,0.90185,0.90139,0.90156,1.0
0.54,0.46,0.69236,0.93372,0.93305,0.89909,0.9002,0.9246,0.92498,0.90209,0.9017,0.90214,1.0
0.544,0.456,0.69282,0.93391,0.93323,0.89944,0.9005,0.92491,0.92544,0.90242,0.90208,0.90257,1.0
0.548,0.452,0.69332,0.93412,0.93348,0.8997,0.9008,0.92518,0.92567,0.90274,0.90238,0.90315,1.0
0.552,0.448,0.69394,0.93437,0.93368,0.89993,0.90103,0.92548,0.92595,0.90299,0.90268,0.90384,1.0
0.556,0.444,0.69442,0.93462,0.93391,0.90018,0.90137,0.92576,0.92627,0.90324,0.90301,0.90428,1.0
0.56,0.44,0.69484,0.9349,0.93417,0.90044,0.90159,0.92606,0.92655,0.90352,0.90335,0.90485,1.0
0.564,0.436,0.69529,0.9351,0.9344,0.9007,0.90182,0.92629,0.92681,0.90373,0.90362,0.90539,1.0
0.568,0.432,0.69605,0.93529,0.93465,0.90091,0.90214,0.9266,0.92719,0.90397,0.90396,0.90598,1.0
0.572,0.428,0.6965,0.9355,0.93486,0.90113,0.90244,0.92688,0.92757,0.90423,0.90425,0.9065,1.0
0.576,0.424,0.69697,0.93574,0.93502,0.90137,0.90277,0.92717,0.92782,0.90444,0.90456,0.90704,1.0
0.58,0.42,0.69747,0.93595,0.93529,0.90162,0.90299,0.92737,0.92799,0.90488,0.9049,0.90749,1.0
0.584,0.416,0.69786,0.93615,0.93551,0.90186,0.9032,0.9276,0.92826,0.90515,0.90528,0.90795,1.0
0.588,0.412,0.69841,0.93633,0.93574,0.90207,0.90338,0.92794,0.9285,0.9055,0.90556,0.90858,1.0
0.592,0.408,0.69906,0.93654,0.93593,0.90224,0.90364,0.92816,0.92872,0.90578,0.90588,0.90917,1.0
0.596,0.404,0.69958,0.93678,0.93615,0.90244,0.90388,0.9284,0.92899,0.90607,0.90615,0.90971,1.0
0.6,0.4,0.70002,0.937,0.93638,0.90262,0.90411,0.92874,0.92928,0.90628,0.9065,0.9101,1.0
0.604,0.396,0.7004,0.93721,0.93663,0.90289,0.90443,0.92897,0.92955,0.90647,0.90685,0.91056,1.0
0.608,0.392,0.70081,0.93749,0.93685,0.90313,0.90466,0.92921,0.92979,0.90672,0.90712,0.91099,1.0
0.612,0.388,0.70122,0.93771,0.93705,0.90335,0.90487,0.92943,0.93006,0.90696,0.90744,0.91159,1.0
0.616,0.384,0.70162,0.93793,0.93732,0.90355,0.90503,0.92968,0.93028,0.90729,0.90781,0.91218,1.0
0.62,0.38,0.70204,0.93813,0.93754,0.90377,0.90524,0.92998,0.93051,0.90762,0.90807,0.91268,1.0
0.624,0.376,0.7025,0.93833,0.93776,0.90401,0.90547,0.93022,0.93083,0.90787,0.90829,0.91306,1.0
0.628,0.372,0.70289,0.93857,0.93797,0.90429,0.90576,0.93051,0.9311,0.9081,0.90855,0.91365,1.0
0.632,0.368,0.70327,0.93876,0.93821,0.90451,0.90606,0.93075,0.9313,0.90835,0.90883,0.91405,1.0
0.636,0.364,0.70367,0.93895,0.93842,0.9048,0.9063,0.93103,0.93153,0.90855,0.90917,0.91469,1.0
0.64,0.36,0.70403,0.93922,0.93865,0.90496,0.90663,0.93126,0.93178,0.90877,0.90948,0.91508,1.0
0.644,0.356,0.70446,0.93939,0.93891,0.90519,0.90683,0.9314,0.93204,0.90919,0.90986,0.91561,1.0
0.648,0.352,0.70482,0.93967,0.9392,0.90542,0.90703,0.93166,0.93233,0.90944,0.91016,0.91629,1.0
0.652,0.348,0.70519,0.9399,0.93943,0.90565,0.90725,0.93193,0.9326,0.90978,0.91058,0.91686,1.0
0.656,0.344,0.70574,0.94015,0.93967,0.90592,0.9077,0.93216,0.93295,0.91014,0.91088,0.91753,1.0
0.66,0.34,0.70622,0.94037,0.93993,0.90622,0.90793,0.93243,0.93318,0.91045,0.91125,0.91797,1.0
0.664,0.336,0.70658,0.94058,0.94013,0.90646,0.90816,0.93267,0.93352,0.9107,0.91151,0.91848,1.0
0.668,0.332,0.70707,0.94077,0.94043,0.90669,0.90838,0.93298,0.9337,0.91096,0.91188,0.91918,1.0
0.672,0.328,0.70762,0.94097,0.94067,0.90687,0.90862,0.93321,0.93398,0.91127,0.91217,0.91965,1.0
0.676,0.324,0.70808,0.9412,0.9409,0.90713,0.90883,0.93353,0.93429,0.91161,0.91246,0.92017,1.0
0.68,0.32,0.70851,0.94143,0.94117,0.90736,0.90913,0.93381,0.93454,0.912,0.91277,0.92066,1.0
0.684,0.316,0.70886,0.94171,0.94145,0.90757,0.90933,0.93404,0.93481,0.91234,0.913,0.92108,1.0
0.688,0.312,0.70925,0.94198,0.94177,0.90779,0.90953,0.93431,0.93507,0.91261,0.91328,0.92157,1.0
0.692,0.308,0.70974,0.94222,0.94202,0.9081,0.90972,0.93466,0.93531,0.913,0.9137,0.92219,1.0
0.696,0.304,0.7101,0.94244,0.94231,0.90835,0.91002,0.93494,0.93558,0.91328,0.91413,0.92276,1.0
0.7,0.3,0.71045,0.94266,0.94251,0.90858,0.91026,0.93518,0.93581,0.91365,0.91444,0.92331,1.0
0.704,0.296,0.71091,0.94293,0.94272,0.90878,0.91052,0.93547,0.93607,0.9139,0.91474,0.92381,1.0
0.708,0.292,0.7113,0.94315,0.94301,0.90904,0.91071,0.93567,0.93635,0.91419,0.91508,0.9243,1.0
0.712,0.288,0.71177,0.94343,0.94324,0.90925,0.9109,0.93592,0.93668,0.91455,0.91536,0.92477,1.0
0.716,0.284,0.71221,0.94373,0.94349,0.90946,0.91116,0.93621,0.93689,0.91486,0.91564,0.92525,1.0
0.72,0.28,0.71275,0.944,0.94372,0.90969,0.91135,0.93646,0.93716,0.91521,0.91595,0.92573,1.0
0.724,0.276,0.71319,0.9443,0.94396,0.90989,0.91162,0.93671,0.93741,0.91564,0.9162,0.92618,1.0
0.728,0.272,0.71374,0.94455,0.94415,0.91011,0.91184,0.93696,0.93767,0.91601,0.91666,0.9267,1.0
0.732,0.268,0.71452,0.94482,0.94439,0.91031,0.91208,0.9372,0.93796,0.9163,0.91696,0.92712,1.0
0.736,0.264,0.71493,0.94506,0.94465,0.91054,0.91225,0.9375,0.93826,0.91661,0.91728,0.92754,1.0
0.74,0.26,0.71543,0.94531,0.94499,0.91078,0.91247,0.93776,0.93862,0.91708,0.91775,0.92798,1.0
0.744,0.256,0.71582,0.94551,0.94531,0.91101,0.91271,0.93797,0.93892,0.91737,0.9181,0.92849,1.0
0.748,0.252,0.7163,0.94588,0.94558,0.91125,0.91291,0.93819,0.93929,0.91765,0.91846,0.92892,1.0
0.752,0.248,0.71685,0.94623,0.94591,0.91147,0.91308,0.93851,0.93949,0.918,0.91877,0.92938,1.0
0.756,0.244,0.71737,0.94654,0.94616,0.9117,0.91326,0.93869,0.93972,0.9183,0.91912,0.92996,1.0
0.76,0.24,0.71799,0.94681,0.94648,0.91199,0.91351,0.93895,0.93999,0.91861,0.91952,0.93038,1.0
0.764,0.236,0.71857,0.9471,0.94674,0.91223,0.91371,0.93927,0.94024,0.91897,0.91992,0.93091,1.0
0.768,0.232,0.71914,0.94742,0.94701,0.91244,0.91393,0.93965,0.9406,0.91927,0.92017,0.93136,1.0
0.772,0.228,0.71966,0.94765,0.94728,0.91265,0.91417,0.93997,0.94093,0.9196,0.92054,0.93187,1.0
0.776,0.224,0.72028,0.94794,0.94759,0.91281,0.91437,0.94027,0.94116,0.92006,0.921,0.9323,1.0
0.78,0.22,0.72082,0.94824,0.94786,0.91302,0.91461,0.94054,0.94144,0.92037,0.92134,0.93279,1.0
0.784,0.216,0.72142,0.94856,0.94816,0.91325,0.91477,0.94082,0.94173,0.92072,0.92169,0.93319,1.0
0.788,0.212,0.72192,0.94894,0.94848,0.91341,0.91499,0.94108,0.94202,0.92109,0.92204,0.9336,1.0
0.792,0.208,0.72238,0.94912,0.94875,0.91367,0.91526,0.94131,0.9423,0.92145,0.92241,0.93405,1.0
0.796,0.204,0.72282,0.94945,0.94902,0.91386,0.91548,0.94159,0.94268,0.92182,0.92276,0.93439,1.0
0.8,0.2,0.72316,0.94969,0.94928,0.91409,0.91574,0.94197,0.9429,0.92219,0.92316,0.93479,1.0
0.804,0.196,0.72365,0.94994,0.94964,0.91435,0.91599,0.9423,0.94321,0.92261,0.92355,0.93524,1.0
0.808,0.192,0.72431,0.95025,0.94994,0.91463,0.91624,0.94255,0.94353,0.92315,0.92401,0.93579,1.0
0.812,0.188,0.72481,0.95058,0.95028,0.91493,0.91646,0.94282,0.94388,0.92346,0.92432,0.9362,1.0
0.816,0.184,0.72543,0.95088,0.95065,0.91513,0.91675,0.94318,0.94419,0.92385,0.92481,0.93676,1.0
0.82,0.18,0.72592,0.95121,0.95099,0.91541,0.91702,0.94353,0.94455,0.92426,0.92524,0.9372,1.0
0.824,0.176,0.72639,0.95159,0.95128,0.91564,0.91731,0.94386,0.94488,0.9248,0.92556,0.93766,1.0
0.828,0.172,0.72685,0.95188,0.95161,0.91588,0.91756,0.9442,0.94518,0.92527,0.9259,0.93817,1.0
0.832,0.168,0.7274,0.95218,0.95194,0.91612,0.91782,0.94461,0.94549,0.92578,0.92638,0.93867,1.0
0.836,0.164,0.72791,0.95253,0.95226,0.91644,0.91808,0.94492,0.94586,0.92618,0.92691,0.9392,1.0
0.84,0.16,0.72845,0.95281,0.95263,0.91675,0.91832,0.94527,0.94618,0.9265,0.92737,0.93971,1.0
0.844,0.156,0.72894,0.95321,0.95308,0.91694,0.91862,0.94574,0.94648,0.92685,0.92781,0.94024,1.0
0.848,0.152,0.72929,0.95359,0.95337,0.91723,0.91892,0.94616,0.94683,0.9272,0.92834,0.94075,1.0
0.852,0.148,0.72987,0.95401,0.95377,0.91767,0.91918,0.94652,0.94722,0.92776,0.92886,0.94119,1.0
0.856,0.144,0.73045,0.9543,0.95415,0.91797,0.9195,0.94689,0.94756,0.92821,0.92931,0.94181,1.0
0.86,0.14,0.73122,0.95464,0.95453,0.91825,0.91976,0.94714,0.94794,0.92884,0.92977,0.94218,1.0
0.864,0.136,0.73171,0.95508,0.955,0.91848,0.92004,0.94752,0.9483,0.92935,0.93029,0.94256,1.0
0.868,0.132,0.73228,0.95549,0.9554,0.91872,0.9203,0.9479,0.94872,0.92994,0.93078,0.94301,1.0
0.872,0.128,0.73302,0.95587,0.95573,0.91896,0.9206,0.94824,0.94906,0.93039,0.93134,0.94343,1.0
0.876,0.124,0.73353,0.95628,0.95619,0.91923,0.92087,0.94859,0.94943,0.93092,0.93182,0.94396,1.0
0.88,0.12,0.7341,0.95681,0.95671,0.91955,0.92111,0.94904,0.94985,0.9314,0.93221,0.94426,1.0
0.884,0.116,0.73465,0.95725,0.95716,0.91985,0.92137,0.94951,0.95021,0.9321,0.93271,0.94485,1.0
0.888,0.112,0.73516,0.95766,0.9575,0.92019,0.92169,0.94997,0.95055,0.93264,0.93314,0.94535,1.0
0.892,0.108,0.73576,0.95803,0.95802,0.92046,0.92194,0.95046,0.95106,0.9333,0.93383,0.94587,1.0
0.896,0.104,0.73638,0.95843,0.95832,0.92077,0.92228,0.95085,0.95142,0.93389,0.93456,0.94651,1.0
0.9,0.1,0.73691,0.95893,0.95876,0.92105,0.92261,0.95133,0.9519,0.93445,0.9352,0.94702,1.0
0.904,0.096,0.73752,0.95937,0.95919,0.92139,0.92297,0.95185,0.95229,0.93502,0.93582,0.94774,1.0
0.908,0.092,0.73813,0.9599,0.9595,0.92169,0.92326,0.95228,0.95273,0.93541,0.93643,0.94832,1.0
0.912,0.088,0.73873,0.96033,0.95998,0.92213,0.92356,0.95283,0.95307,0.93604,0.93687,0.94889,1.0
0.916,0.084,0.73935,0.96087,0.96039,0.92259,0.92397,0.95342,0.95352,0.93652,0.93744,0.94948,1.0
0.92,0.08,0.7401,0.96136,0.96091,0.92295,0.92439,0.9539,0.954,0.93714,0.93795,0.94994,1.0
0.924,0.076,0.7407,0.9618,0.96133,0.92334,0.9247,0.95439,0.95456,0.93772,0.93853,0.95065,1.0
0.928,0.072,0.74137,0.9623,0.9618,0.92364,0.92507,0.95498,0.95506,0.93827,0.9391,0.95113,1.0
0.932,0.068,0.74198,0.96276,0.96223,0.92413,0.92558,0.95548,0.95563,0.93908,0.93982,0.9517,1.0
0.936,0.064,0.7426,0.96325,0.96261,0.92461,0.92605,0.95605,0.95626,0.93984,0.9406,0.9523,1.0
0.94,0.06,0.74317,0.96367,0.96299,0.92505,0.92649,0.95677,0.95684,0.94055,0.94142,0.95293,1.0
0.944,0.056,0.74404,0.96424,0.96347,0.92552,0.92685,0.95735,0.95755,0.94149,0.94209,0.95358,1.0
0.948,0.052,0.74505,0.9647,0.96409,0.92602,0.92729,0.95801,0.95804,0.94222,0.9431,0.95434,1.0
0.952,0.048,0.74605,0.96527,0.96442,0.92645,0.92787,0.9589,0.95879,0.94307,0.94385,0.95487,1.0
0.956,0.044,0.74682,0.96576,0.96489,0.92692,0.92842,0.95964,0.95972,0.94394,0.94464,0.95564,1.0
0.96,0.04,0.74759,0.96644,0.96546,0.92747,0.92895,0.96041,0.96016,0.94472,0.94557,0.95643,1.0
0.964,0.036,0.74864,0.96702,0.96609,0.92815,0.92953,0.9616,0.96083,0.94576,0.94625,0.95741,1.0
0.968,0.032,0.74949,0.96757,0.96711,0.9289,0.93019,0.96246,0.96168,0.94681,0.94718,0.95822,1.0
0.972,0.028,0.75053,0.96832,0.96779,0.9298,0.93098,0.96332,0.96246,0.94777,0.94813,0.95907,1.0
0.976,0.024,0.7516,0.96924,0.96841,0.93068,0.93179,0.96439,0.96311,0.94935,0.94918,0.96001,1.0
0.98,0.02,0.75263,0.97018,0.96919,0.93185,0.93302,0.96595,0.96437,0.95055,0.9507,0.96108,1.0
0.984,0.016,0.75435,0.97127,0.96999,0.933,0.93429,0.96721,0.96567,0.95192,0.9521,0.9625,1.0
0.988,0.012,0.75572,0.97276,0.97118,0.93484,0.93549,0.96932,0.96725,0.95456,0.95422,0.96419,1.0
0.992,0.008,0.75827,0.97465,0.97304,0.93729,0.93762,0.97228,0.96879,0.95719,0.957,0.96611,1.0
0.996,0.004,0.76258,0.97705,0.97513,0.94061,0.94088,0.97548,0.97153,0.96133,0.96189,0.96928,1.0


==> gmm_feedback_MU/WMMSE_new/P8d1/all_sumrate_cdf_gap40_nc64_SNR5dB_ntrain20000.csv <==
y_label,oneminy_label,WMMSE_perfectCSI,WMMSE_eigsp,WMMSE_gmm_perfectCSI,WMMSE_gmm_from_y,WMMSE_gmm_from_hlogdet,WMMSE_lloyd_perfectCSI,WMMSE_lloyd_from_hgmm,WMMSE_lloyd_from_hscov,WMMSE_lloyd_from_homp,WMMSE_randomcb_perfectCSI,WMMSE_randomcb_from_hgmm,WMMSE_randomcb_from_hscov,WMMSE_randomcb_from_homp,SWMMSE_perfectCSI,SWMMSE_observation,SWMMSE_hlogdet
0.0,1.0,10.14258,7.60402,2.64723,1.93989,2.87374,3.11772,1.61322,0.72045,1.236,1.66603,1.00968,0.87092,0.83771,2.24134,2.83725,2.43789
0.016,0.984,12.86888,9.1138,4.50599,4.26666,4.66367,4.85298,3.58261,1.85281,1.59653,2.43239,1.95043,1.80898,1.86308,4.57152,4.47642,5.42008
0.032,0.968,13.49627,9.71,5.05741,4.63937,5.04524,5.32663,3.95452,2.24935,2.08182,2.69972,2.20143,2.01797,2.0398,5.15474,5.00175,5.81917
0.048,0.952,13.80638,10.04583,5.27407,4.93787,5.4517,5.73695,4.28945,2.6196,2.41405,2.85185,2.34735,2.15591,2.2046,5.47695,5.32361,6.177
0.064,0.936,14.12085,10.38727,5.51844,5.22047,5.68084,5.96762,4.61776,2.85193,2.6706,2.97585,2.44431,2.27732,2.30298,5.82876,5.61687,6.4212
0.08,0.92,14.33319,10.56536,5.72127,5.49719,5.85949,6.16989,4.9069,2.9989,2.86091,3.07926,2.52549,2.38445,2.39901,6.02149,5.8051,6.60782
0.096,0.904,14.53345,10.7464,5.88651,5.68378,6.10417,6.32559,5.12925,3.14065,3.02096,3.16573,2.6192,2.48459,2.49064,6.22925,5.97599,6.78422
0.112,0.888,14.70189,10.93522,6.09737,5.84975,6.2754,6.51752,5.33539,3.24252,3.16389,3.24083,2.71304,2.55858,2.56019,6.44162,6.11739,6.98292
0.128,0.872,14.82131,11.07693,6.22657,6.0138,6.44455,6.6878,5.49121,3.32734,3.30623,3.31796,2.76986,2.62134,2.62556,6.5821,6.29349,7.16312
0.144,0.856,14.98134,11.14906,6.37054,6.16036,6.55185,6.83235,5.60568,3.4452,3.42351,3.39807,2.84216,2.67941,2.68986,6.72145,6.42038,7.26418
0.16,0.84,15.11806,11.31775,6.51048,6.26034,6.68849,6.95742,5.70802,3.57981,3.52618,3.48673,2.91135,2.74695,2.746,6.84658,6.58313,7.39908
0.176,0.824,15.28577,11.44275,6.64372,6.39954,6.80573,7.0781,5.80542,3.68862,3.65944,3.53948,2.96327,2.79401,2.79636,6.98681,6.71908,7.51123
0.192,0.808,15.40955,11.5419,6.74419,6.55927,6.94132,7.20746,5.9426,3.83638,3.78016,3.59143,3.01695,2.85524,2.85106,7.12983,6.8702,7.64164
0.208,0.792,15.5097,11.62855,6.89304,6.68991,7.03881,7.30967,6.03136,3.99201,3.90633,3.6579,3.05637,2.90133,2.89929,7.22187,7.01812,7.77254
0.224,0.776,15.60923,11.75101,6.98524,6.80539,7.13292,7.3974,6.15157,4.1226,4.07872,3.72401,3.11327,2.94893,2.95773,7.32059,7.10798,7.88172
0.24,0.76,15.712,11.86128,7.07676,6.8985,7.26546,7.49019,6.24486,4.2369,4.19984,3.77707,3.159,3.0074,2.99872,7.40484,7.19775,7.98813
0.256,0.744,15.81165,11.95571,7.17146,7.03253,7.38489,7.5791,6.35978,4.35456,4.32028,3.82276,3.20782,3.05399,3.04683,7.52922,7.31225,8.10291
0.272,0.728,15.90947,12.04093,7.26757,7.15383,7.50334,7.68728,6.44502,4.51483,4.43262,3.88964,3.24964,3.09413,3.07862,7.62699,7.41135,8.16902
0.288,0.712,16.00996,12.13685,7.3563,7.24761,7.60041,7.84987,6.53733,4.61012,4.53988,3.93498,3.30815,3.13816,3.135,7.71796,7.52097,8.25495
0.304,0.696,16.09521,12.21168,7.43474,7.36451,7.68875,7.93219,6.61763,4.72536,4.62253,3.98226,3.34453,3.19112,3.18047,7.82468,7.60165,8.33868
0.32,0.68,16.18982,12.29075,7.53201,7.45251,7.77067,8.01615,6.71119,4.79824,4.71025,4.01389,3.39306,3.22446,3.22015,7.90726,7.68117,8.41898
0.336,0.664,16.29605,12.39147,7.62374,7.52539,7.851,8.09577,6.78195,4.92048,4.80721,4.05291,3.44394,3.26545,3.26412,7.97597,7.76815,8.51724
0.352,0.648,16.36935,12.4654,7.71477,7.64015,7.93026,8.1866,6.8862,4.99498,4.90145,4.09332,3.48571,3.31264,3.31242,8.07827,7.84881,8.61108
0.368,0.632,16.46133,12.54479,7.79701,7.70623,8.00158,8.27971,6.9882,5.06638,4.9999,4.12917,3.53283,3.3527,3.35174,8.1835,7.941,8.6939
0.384,0.616,16.55702,12.65387,7.87385,7.78242,8.09033,8.34604,7.08764,5.1496,5.09659,4.17369,3.5661,3.39553,3.39341,8.27938,8.04003,8.80038
0.4,0.6,16.63069,12.71116,7.94892,7.85917,8.17587,8.42663,7.19205,5.22915,5.19403,4.21978,3.61632,3.43362,3.43482,8.36952,8.15073,8.87679
0.416,0.584,16.69356,12.78298,8.04357,7.96624,8.25065,8.49573,7.28768,5.29946,5.26525,4.27238,3.64874,3.47436,3.46898,8.46622,8.23817,8.98724
0.432,0.568,16.77209,12.84606,8.12517,8.04428,8.34859,8.58124,7.37488,5.39007,5.36207,4.31627,3.68503,3.50593,3.53168,8.5187,8.33688,9.05627
0.448,0.552,16.84399,12.9359,8.21443,8.1214,8.45186,8.69635,7.48183,5.48587,5.44889,4.36002,3.74252,3.54214,3.56524,8.58271,8.44952,9.12762
0.464,0.536,16.92473,13.04497,8.30408,8.20369,8.55317,8.79661,7.57419,5.55005,5.54672,4.4054,3.78691,3.58421,3.6194,8.67997,8.52,9.20026
0.48,0.52,17.00013,13.12866,8.39979,8.25942,8.65405,8.88764,7.65409,5.62496,5.62992,4.45766,3.83005,3.62278,3.65543,8.77892,8.61339,9.28722
0.496,0.504,17.08424,13.21066,8.49149,8.35085,8.73208,8.99231,7.73254,5.72803,5.71741,4.49649,3.89069,3.66515,3.6855,8.86758,8.71251,9.39396
0.512,0.488,17.14956,13.27079,8.56604,8.4387,8.84133,9.09294,7.81368,5.82209,5.82293,4.54928,3.93278,3.71639,3.72651,8.95909,8.80372,9.4783
0.528,0.472,17.21353,13.33032,8.64174,8.53389,8.90418,9.17972,7.91046,5.91975,5.92392,4.59887,3.96598,3.76223,3.77701,9.03077,8.89001,9.55621
0.544,0.456,17.28144,13.40495,8.71666,8.59875,8.98702,9.26644,8.00243,5.98705,6.00285,4.64056,4.00752,3.81206,3.81832,9.10142,8.9742,9.62362
0.56,0.44,17.34612,13.48789,8.79388,8.67154,9.07242,9.34946,8.07571,6.055,6.11725,4.68701,4.04745,3.85593,3.85608,9.20561,9.07341,9.71361
0.576,0.424,17.41223,13.5689,8.89148,8.76527,9.15936,9.42557,8.15904,6.13247,6.20204,4.71405,4.09069,3.89465,3.89241,9.28672,9.15943,9.81147
0.592,0.408,17.49538,13.64278,8.99176,8.82701,9.25631,9.52546,8.25877,6.22681,6.26776,4.75602,4.13987,3.92756,3.93208,9.3826,9.25071,9.90217
0.608,0.392,17.56156,13.72619,9.07382,8.92367,9.34024,9.61824,8.34815,6.31187,6.37475,4.79851,4.1964,3.9769,3.97624,9.47217,9.34513,9.97495
0.624,0.376,17.64561,13.80233,9.14489,9.01884,9.42303,9.69793,8.44231,6.40056,6.46904,4.85061,4.22994,4.00867,4.01793,9.58698,9.47075,10.05102
0.64,0.36,17.71756,13.8918,9.24625,9.10368,9.50416,9.80026,8.54284,6.4717,6.55319,4.88621,4.27947,4.046,4.05041,9.68787,9.56368,10.1667
0.656,0.344,17.80777,13.96085,9.34051,9.20811,9.59217,9.87656,8.63717,6.55155,6.64126,4.92836,4.3189,4.10125,4.09868,9.80387,9.64903,10.24766
0.672,0.328,17.88971,14.05143,9.44846,9.2827,9.70703,9.96924,8.70184,6.635,6.72336,4.97787,4.35856,4.16677,4.14962,9.90044,9.74126,10.35019
0.688,0.312,17.96657,14.14818,9.55218,9.35695,9.79179,10.04265,8.82242,6.7195,6.82388,5.03833,4.40952,4.20843,4.19258,9.98516,9.83257,10.44307
0.704,0.296,18.04594,14.23597,9.65421,9.45249,9.86971,10.13733,8.91966,6.81024,6.92169,5.08063,4.46651,4.26047,4.22837,10.08201,9.9413,10.55991
0.72,0.28,18.12349,14.32835,9.79131,9.57577,9.96562,10.25316,9.05209,6.89887,7.03225,5.13196,4.50751,4.30744,4.27286,10.15917,10.05138,10.67641
0.736,0.264,18.21737,14.40082,9.87673,9.69532,10.04585,10.36147,9.14283,7.00844,7.13994,5.18828,4.54667,4.37344,4.31233,10.27938,10.17183,10.78849
0.752,0.248,18.33,14.4958,9.96498,9.80544,10.13114,10.44757,9.27831,7.1278,7.24366,5.25542,4.60914,4.42935,4.36238,10.41681,10.26898,10.88433
0.768,0.232,18.41148,14.59888,10.07561,9.93425,10.23219,10.55045,9.40516,7.21094,7.32428,5.31681,4.65859,4.4957,4.41759,10.5069,10.37584,10.98508
0.784,0.216,18.50833,14.73901,10.17594,10.0247,10.3736,10.66235,9.50954,7.34348,7.42184,5.36859,4.7354,4.54838,4.46668,10.62151,10.51428,11.11159
0.8,0.2,18.58864,14.84244,10.27983,10.15263,10.47396,10.76976,9.61447,7.45725,7.52691,5.44866,4.81719,4.61147,4.5404,10.76143,10.64856,11.26035
0.816,0.184,18.6852,14.93582,10.39522,10.30251,10.62581,10.87404,9.76063,7.56383,7.67013,5.50823,4.87794,4.67368,4.6183,10.89063,10.77532,11.36585
0.832,0.168,18.81622,15.08079,10.5483,10.46978,10.78273,11.0315,9.90516,7.72084,7.8411,5.58719,4.96339,4.73721,4.6981,11.026,10.89198,11.50022
0.848,0.152,18.92857,15.21076,10.69296,10.6492,10.95022,11.17226,10.04647,7.82865,7.98275,5.66992,5.06761,4.81221,4.79514,11.13833,11.06204,11.62485
0.864,0.136,19.02046,15.33647,10.84653,10.82856,11.14495,11.32777,10.24348,7.98039,8.12676,5.76446,5.13604,4.90846,4.8766,11.33984,11.20532,11.81732
0.88,0.12,19.13717,15.49741,10.99706,10.99271,11.2933,11.45701,10.40863,8.12878,8.28784,5.86612,5.23127,5.00875,4.96451,11.52561,11.39594,11.96618
0.896,0.104,19.26124,15.66537,11.1985,11.19363,11.44406,11.66271,10.55712,8.2539,8.4589,5.95302,5.32671,5.09071,5.06648,11.71502,11.57487,12.12192
0.912,0.088,19.40036,15.83672,11.40531,11.51005,11.66873,11.87665,10.78184,8.46473,8.67391,6.09045,5.45554,5.21365,5.19118,11.89658,11.79129,12.34103
0.928,0.072,19.59351,16.03077,11.64916,11.68798,11.92297,12.10996,11.01958,8.68782,8.97204,6.20787,5.55182,5.34764,5.32957,12.1587,12.00196,12.61467
0.944,0.056,19.84093,16.19056,11.96696,11.89052,12.1725,12.38371,11.33117,8.9612,9.18405,6.37698,5.73454,5.50072,5.4632,12.53811,12.32186,12.87601
0.96,0.04,20.23019,16.45227,12.34804,12.28886,12.50877,12.79406,11.75525,9.23017,9.71464,6.59243,5.92229,5.72753,5.71283,12.89607,12.76145,13.2846
0.976,0.024,20.64666,16.86145,12.77606,12.77837,12.92987,13.29983,12.39431,9.70929,10.3089,6.84547,6.2635,6.01216,5.99167,13.2589,13.26856,13.76057
0.992,0.008,21.33272,17.59573,13.49242,13.7576,13.82411,14.50616,13.45585,10.76025,11.34271,7.40706,6.86415,6.74872,6.68319,14.27863,14.58055,14.72761


==> gmm_feedback_MU/WMMSE_new/P8d4/all_sumrate_cdf_gap40_nc64_SNR5dB_ntrain20000.csv <==
y_label,oneminy_label,WMMSE_perfectCSI,WMMSE_eigsp,WMMSE_gmm_perfectCSI,WMMSE_gmm_from_y,WMMSE_gmm_from_hlogdet,WMMSE_lloyd_perfectCSI,WMMSE_lloyd_from_hgmm,WMMSE_lloyd_from_hscov,WMMSE_lloyd_from_homp,WMMSE_randomcb_perfectCSI,WMMSE_randomcb_from_hgmm,WMMSE_randomcb_from_hscov,WMMSE_randomcb_from_homp,SWMMSE_perfectCSI,SWMMSE_observation,SWMMSE_hlogdet
0.0,1.0,11.79978,3.1402,1.46939,2.1162,2.53851,2.82532,1.89881,1.05813,1.03966,2.30732,1.57696,1.469,1.51248,3.41105,2.61968,2.59547
0.016,0.984,13.66611,5.99671,3.48569,3.48919,4.2319,4.41227,3.24121,2.28836,2.24746,2.99233,2.35554,2.03124,2.18389,5.52955,4.8327,5.91442
0.032,0.968,14.3712,6.53593,3.9892,3.93916,4.61671,4.85892,3.60313,2.67832,2.65895,3.17953,2.53611,2.1999,2.37827,5.9493,5.43058,6.43316
0.048,0.952,14.82432,6.85415,4.34503,4.22198,4.87492,5.09736,3.8573,2.97232,2.99718,3.29894,2.65161,2.36015,2.46367,6.26716,5.84441,6.7656
0.064,0.936,15.10482,7.14534,4.58073,4.46121,5.14825,5.31595,4.07112,3.16684,3.22129,3.38757,2.74244,2.47888,2.5714,6.5255,6.20396,7.04721
0.08,0.92,15.35448,7.3181,4.73503,4.68962,5.37353,5.46051,4.22943,3.32614,3.34029,3.49249,2.81552,2.56865,2.63171,6.78397,6.49735,7.23817
0.096,0.904,15.56972,7.52577,4.89991,4.81018,5.55824,5.60612,4.4029,3.47978,3.47498,3.55631,2.86263,2.63265,2.68316,7.02912,6.74844,7.47457
0.112,0.888,15.7903,7.65157,5.02408,4.90962,5.6892,5.78013,4.49505,3.63082,3.59357,3.62016,2.9391,2.71149,2.76554,7.17931,6.94466,7.66347
0.128,0.872,15.95155,7.78788,5.15963,4.97347,5.80831,5.88896,4.5962,3.74445,3.67449,3.67146,3.01441,2.76454,2.81584,7.34595,7.08393,7.76795
0.144,0.856,16.09426,7.89764,5.31665,5.08908,5.90289,6.01609,4.70363,3.87048,3.76549,3.72107,3.05261,2.82524,2.86765,7.47352,7.29668,7.9239
0.16,0.84,16.2749,8.06296,5.41915,5.2272,6.02323,6.14307,4.79521,3.96538,3.87132,3.7824,3.1099,2.87218,2.91389,7.616,7.44155,8.08714
0.176,0.824,16.39474,8.20916,5.54358,5.33757,6.12594,6.25674,4.91296,4.0614,3.97377,3.82392,3.1464,2.9171,2.94636,7.78867,7.58044,8.22159
0.192,0.808,16.49669,8.35458,5.64278,5.45273,6.23255,6.35022,5.0301,4.16588,4.05897,3.87188,3.17694,2.95033,2.9798,7.93411,7.67874,8.38745
0.208,0.792,16.62535,8.45501,5.70397,5.53365,6.32369,6.44744,5.13934,4.25213,4.16696,3.90258,3.21306,2.97955,3.01649,8.03788,7.80418,8.49164
0.224,0.776,16.72983,8.55847,5.80964,5.64222,6.43193,6.53353,5.2434,4.34668,4.26327,3.93748,3.24952,3.0156,3.05452,8.15746,7.92135,8.59811
0.24,0.76,16.85306,8.66521,5.89027,5.73,6.53432,6.62753,5.35224,4.41935,4.35225,3.97162,3.29229,3.0473,3.09813,8.29456,8.02941,8.70348
0.256,0.744,16.95927,8.76082,5.98191,5.81214,6.61326,6.72399,5.44954,4.52116,4.44846,4.0071,3.33162,3.09166,3.13578,8.41338,8.15081,8.80618
0.272,0.728,17.05878,8.84934,6.06421,5.88762,6.70228,6.81241,5.52978,4.59935,4.52912,4.04089,3.36799,3.12872,3.16538,8.52107,8.27782,8.89322
0.288,0.712,17.1588,8.93971,6.15342,5.94147,6.76902,6.90035,5.60903,4.68264,4.60112,4.06686,3.39994,3.15274,3.19779,8.65162,8.41437,8.9958
0.304,0.696,17.26915,9.05094,6.24276,6.01236,6.83432,6.98609,5.68824,4.7571,4.72114,4.10095,3.4391,3.19141,3.22536,8.75959,8.51268,9.12387
0.32,0.68,17.35671,9.14487,6.3281,6.07087,6.913,7.08377,5.7629,4.84229,4.78297,4.13432,3.47294,3.22528,3.25956,8.86628,8.63546,9.23407
0.336,0.664,17.4409,9.22715,6.40689,6.14283,7.00521,7.15853,5.82413,4.93745,4.86178,4.16364,3.5065,3.2629,3.28834,8.97432,8.72996,9.32846
0.352,0.648,17.55341,9.30161,6.46934,6.2097,7.06346,7.21321,5.90529,5.03005,4.96643,4.19603,3.54074,3.28955,3.31638,9.04752,8.83002,9.40891
0.368,0.632,17.64527,9.39392,6.5606,6.29821,7.14244,7.28969,5.96774,5.09186,5.01913,4.21945,3.57025,3.31372,3.33946,9.14375,8.94141,9.51204
0.384,0.616,17.72884,9.47445,6.64306,6.38371,7.1981,7.36002,6.03983,5.20313,5.08718,4.24654,3.59682,3.34506,3.37298,9.23671,9.04302,9.64772
0.4,0.6,17.81208,9.54359,6.70721,6.45773,7.28068,7.44148,6.10822,5.27559,5.17821,4.28605,3.63428,3.3766,3.40696,9.33509,9.13288,9.73368
0.416,0.584,17.91113,9.60202,6.78177,6.51857,7.35177,7.52149,6.20742,5.34077,5.23577,4.31503,3.67029,3.4094,3.44909,9.42289,9.21116,9.81496
0.432,0.568,18.0022,9.67837,6.8647,6.58513,7.4337,7.58892,6.27039,5.42656,5.30659,4.34013,3.70024,3.43519,3.48885,9.50643,9.31106,9.87992
0.448,0.552,18.07884,9.75953,6.92036,6.66524,7.51171,7.66527,6.35565,5.49669,5.39444,4.37018,3.72714,3.46506,3.51044,9.59675,9.40813,9.96703
0.464,0.536,18.14978,9.84393,7.00326,6.75295,7.58625,7.75379,6.42124,5.60592,5.47282,4.39923,3.75631,3.48919,3.53466,9.68644,9.50012,10.03872
0.48,0.52,18.21864,9.90435,7.08345,6.82828,7.66306,7.81582,6.49681,5.70133,5.55227,4.42849,3.78206,3.52242,3.56545,9.76442,9.61753,10.10676
0.496,0.504,18.29954,9.98338,7.15335,6.88928,7.72621,7.88266,6.58161,5.77593,5.64019,4.45825,3.80701,3.55408,3.59265,9.85342,9.71288,10.1901
0.512,0.488,18.3937,10.0446,7.22162,6.97496,7.80655,7.95327,6.67057,5.8794,5.74119,4.48738,3.83763,3.58159,3.61594,9.94723,9.78651,10.28493
0.528,0.472,18.47944,10.11127,7.3163,7.06536,7.8675,8.04061,6.73472,5.94569,5.82531,4.51808,3.86372,3.61054,3.64605,10.02663,9.88862,10.37706
0.544,0.456,18.5613,10.18627,7.38307,7.14505,7.93424,8.08805,6.82251,6.02972,5.91795,4.54499,3.89104,3.64022,3.68286,10.12266,9.97493,10.4672
0.56,0.44,18.64841,10.27833,7.4733,7.23807,8.0007,8.15059,6.89018,6.10835,5.99927,4.57059,3.92376,3.67063,3.71063,10.21438,10.07677,10.54545
0.576,0.424,18.75392,10.33994,7.55047,7.30842,8.07836,8.2298,6.97506,6.20467,6.07737,4.59344,3.94922,3.69855,3.74248,10.31502,10.1755,10.64153
0.592,0.408,18.84348,10.42599,7.61728,7.36748,8.1454,8.2981,7.058,6.28861,6.15151,4.61902,3.97291,3.72187,3.76737,10.42347,10.27676,10.74143
0.608,0.392,18.93404,10.49822,7.69142,7.44315,8.21391,8.40233,7.14365,6.39805,6.26018,4.64156,4.00047,3.75441,3.79181,10.50315,10.3855,10.83161
0.624,0.376,19.00498,10.56281,7.76699,7.52659,8.29668,8.48994,7.22725,6.48419,6.35206,4.67239,4.03042,3.7773,3.8149,10.61027,10.46735,10.9149
0.64,0.36,19.10337,10.63498,7.85012,7.59686,8.36774,8.57489,7.34214,6.59568,6.44883,4.7045,4.0595,3.8025,3.84227,10.70794,10.56234,11.04718
0.656,0.344,19.22081,10.70276,7.91842,7.67871,8.44076,8.64925,7.42239,6.66305,6.53725,4.73778,4.08766,3.84589,3.87051,10.83886,10.672,11.1477
0.672,0.328,19.29554,10.78174,7.98945,7.75694,8.52369,8.71079,7.51676,6.75706,6.61148,4.77211,4.12252,3.8729,3.90019,10.92054,10.78011,11.23089
0.688,0.312,19.39174,10.86466,8.06698,7.82869,8.60713,8.783,7.58632,6.84827,6.70631,4.80653,4.15644,3.90525,3.93302,11.01845,10.87571,11.30887
0.704,0.296,19.46914,10.94171,8.14789,7.89924,8.70301,8.86748,7.65893,6.94161,6.78014,4.83528,4.18872,3.93037,3.96874,11.1108,11.00926,11.41798
0.72,0.28,19.54917,11.06989,8.25538,8.00753,8.79491,8.98054,7.76246,7.03253,6.86968,4.87542,4.21812,3.95607,3.99797,11.20708,11.09916,11.52468
0.736,0.264,19.64157,11.18748,8.34756,8.08786,8.90793,9.08093,7.88198,7.13996,6.99137,4.91494,4.26299,3.98229,4.03767,11.30739,11.2284,11.64161
0.752,0.248,19.70713,11.28756,8.44412,8.18078,8.99169,9.15395,7.96511,7.23988,7.13843,4.95502,4.29588,4.0218,4.07023,11.43042,11.32668,11.74695
0.768,0.232,19.81047,11.40331,8.53527,8.2598,9.10083,9.24583,8.07101,7.35505,7.26625,4.98406,4.33436,4.06774,4.10552,11.52669,11.44497,11.85365
0.784,0.216,19.93856,11.4979,8.64476,8.37065,9.18853,9.35614,8.18201,7.48423,7.37877,5.01924,4.36627,4.10816,4.14268,11.66193,11.59931,11.97177
0.8,0.2,20.04245,11.62271,8.75717,8.48158,9.31832,9.44873,8.27356,7.63516,7.49126,5.06601,4.40839,4.14585,4.18245,11.77195,11.76196,12.10299
0.816,0.184,20.15809,11.727,8.85577,8.56686,9.44513,9.53091,8.39012,7.76127,7.60468,5.11033,4.44987,4.18768,4.22062,11.88931,11.91467,12.22031
0.832,0.168,20.2658,11.85394,8.99753,8.67128,9.5802,9.65387,8.49728,7.9007,7.73143,5.17363,4.50016,4.22295,4.28703,12.02828,12.03645,12.35997
0.848,0.152,20.39459,11.97714,9.13277,8.81154,9.72654,9.76187,8.62465,8.0346,7.87817,5.21763,4.55116,4.27185,4.33719,12.16838,12.20466,12.51275
0.864,0.136,20.53073,12.1224,9.29127,8.99128,9.91554,9.86121,8.78614,8.16029,8.03295,5.27058,4.61337,4.33043,4.39314,12.3282,12.41879,12.67792
0.88,0.12,20.70053,12.2369,9.46251,9.14893,10.01091,10.00573,8.96076,8.33094,8.20053,5.3212,4.6779,4.38901,4.46031,12.52489,12.64259,12.83354
0.896,0.104,20.86055,12.46314,9.63657,9.32275,10.17841,10.18102,9.13925,8.54361,8.4528,5.37403,4.73542,4.43842,4.50489,12.71172,12.84438,12.99692
0.912,0.088,21.02383,12.62068,9.83575,9.56736,10.34645,10.40769,9.35655,8.76253,8.68635,5.45327,4.80696,4.49787,4.58544,12.92676,13.08435,13.22714
0.928,0.072,21.22057,12.83116,10.07396,9.78309,10.54801,10.59615,9.5556,8.96736,8.91194,5.54801,4.87778,4.56483,4.65948,13.1793,13.27636,13.45087
0.944,0.056,21.55673,13.05591,10.27003,10.10436,10.85258,10.90459,9.78786,9.26289,9.15618,5.64399,4.98676,4.63487,4.76377,13.53759,13.53657,13.777
0.96,0.04,22.00402,13.38266,10.64438,10.39134,11.17844,11.24718,10.02224,9.54937,9.58976,5.77564,5.11078,4.77335,4.85244,13.94869,13.92028,14.15806
0.976,0.024,22.36353,13.83619,11.09671,10.89484,11.63038,11.73291,10.57433,10.17967,10.27888,5.94485,5.29608,4.9544,5.01917,14.53912,14.4294,14.83866
0.992,0.008,23.1584,14.81306,12.09154,11.64851,12.58691,12.84455,11.64741,11.39568,11.31245,6.30625,5.70249,5.36351,5.40055,15.69212,15.3486,15.96989


==> gmm_feedback_MU/WMMSE_new/P8dBestscov/sumrate_over_snr_dBEST.txt <==
snr	pilots	WMMSE_eigsp_gmm_fromy	WMMSE_eigsp_lloyd_fromhgmm	WMMSE_eigsp_lloyd_fromhscov	WMMSE_eigsp_lloyd_fromhomp	WMMSE_eigsp_randomcb_fromhgmm	WMMSE_eigsp_randomcb_fromhomp	SWMMSE_observation
0.0	8.0	5.389279278560285	4.975893105719623	3.6620095306215377	3.869733454873914	2.338606120335427	2.2403910166507335	6.395882096640014
5.0	8.0	8.42917584703822	7.827207058993339	5.869421891747558	5.8723959261844065	3.949653657956941	3.754812775756549	9.759061264926858
10.0	8.0	11.723509095296514	10.728454724279523	8.330286298932055	8.617474332675926	5.899005379233687	5.624002459604536	12.84466842032212
15.0	8.0	15.260677560454042	13.406035194377774	11.222530285122525	11.652555827297006	8.384363388824008	8.024004419504122	15.428133951899538
20.0	8.0	19.180581417822868	16.363679674642395	14.005929548852292	14.566322053570978	11.396198564266928	11.028558642777842	17.75439514347737
25.0	8.0	23.469947786013794	19.227673772335635	16.410622519865875	16.84422754052251	15.391340620992542	15.018192620350703	20.345209487035312


==> gmm_feedback_MU_variableB/WMMSE/P8d4d1/merged/all_sumrate_cdf_gap40_nc64_SNR5dB_ntrain20000.csv <==
y_label,oneminy_label,WMMSE_gmm_perfectCSI,WMMSE_gmm_from_y,SWMMSE_perfectCSI,SWMMSE_observation
0.0,1.0,3.36514,1.99071,3.70944,2.8769
0.016,0.984,4.94718,3.97725,5.79934,4.71408
0.032,0.968,5.3791,4.61703,6.33858,5.45577
0.048,0.952,5.74978,5.03582,6.60425,5.81384
0.064,0.936,5.98536,5.37506,6.8853,6.17311
0.08,0.92,6.19248,5.62487,7.1309,6.43679
0.096,0.904,6.40112,5.81536,7.33121,6.64736
0.112,0.888,6.58325,6.03303,7.47183,6.86845
0.128,0.872,6.69002,6.16891,7.64928,7.05503
0.144,0.856,6.8641,6.39132,7.85133,7.24257
0.16,0.84,7.00345,6.50612,8.01815,7.37694
0.176,0.824,7.15272,6.65235,8.16615,7.53352
0.192,0.808,7.26437,6.77291,8.31586,7.64273
0.208,0.792,7.35931,6.92627,8.43493,7.77742
0.224,0.776,7.48022,7.04051,8.54388,7.89364
0.24,0.76,7.56852,7.14979,8.66439,7.99556
0.256,0.744,7.68743,7.2659,8.77034,8.10221
0.272,0.728,7.80852,7.37736,8.87263,8.22237
0.288,0.712,7.90146,7.48777,9.02921,8.30975
0.304,0.696,8.00032,7.58753,9.11405,8.41248
0.32,0.68,8.08994,7.71233,9.18693,8.51333
0.336,0.664,8.20479,7.83832,9.30666,8.64795
0.352,0.648,8.29641,7.91735,9.3866,8.76258
0.368,0.632,8.35601,8.01204,9.49673,8.90339
0.384,0.616,8.43417,8.10422,9.57422,8.99925
0.4,0.6,8.4965,8.20114,9.64981,9.10251
0.416,0.584,8.5667,8.26892,9.76293,9.20599
0.432,0.568,8.63868,8.36336,9.8924,9.30501
0.448,0.552,8.7124,8.44211,9.98725,9.39303
0.464,0.536,8.80364,8.53291,10.07342,9.50541
0.48,0.52,8.88943,8.6211,10.16491,9.57733
0.496,0.504,8.97664,8.72494,10.24214,9.69466
0.512,0.488,9.07356,8.82659,10.33732,9.81237
0.528,0.472,9.16031,8.91402,10.42478,9.89486
0.544,0.456,9.24085,9.02006,10.50523,10.01908
0.56,0.44,9.31551,9.11921,10.59847,10.13307
0.576,0.424,9.41552,9.20238,10.70661,10.22304
0.592,0.408,9.50279,9.30429,10.80495,10.32064
0.608,0.392,9.57343,9.37125,10.91151,10.42084
0.624,0.376,9.66661,9.43834,11.01495,10.54823
0.64,0.36,9.744,9.55167,11.11615,10.64439
0.656,0.344,9.84861,9.65063,11.23961,10.73922
0.672,0.328,9.93489,9.75812,11.32744,10.81098
0.688,0.312,10.04318,9.83609,11.40679,10.93509
0.704,0.296,10.12769,9.91873,11.52596,11.05217
0.72,0.28,10.2328,10.01992,11.63971,11.15932
0.736,0.264,10.31364,10.12058,11.74479,11.30168
0.752,0.248,10.41696,10.21982,11.85509,11.4261
0.768,0.232,10.51915,10.31408,11.97377,11.59376
0.784,0.216,10.64723,10.45705,12.07118,11.69445
0.8,0.2,10.79238,10.60988,12.18294,11.80049
0.816,0.184,10.92289,10.72745,12.33216,11.93779
0.832,0.168,11.06336,10.87442,12.47059,12.1136
0.848,0.152,11.19625,11.0028,12.63125,12.26922
0.864,0.136,11.35955,11.17902,12.7983,12.45467
0.88,0.12,11.52415,11.40568,12.979,12.58625
0.896,0.104,11.73326,11.60864,13.16916,12.79051
0.912,0.088,11.96051,11.78365,13.38943,13.01423
0.928,0.072,12.1823,12.03676,13.62029,13.30398
0.944,0.056,12.46447,12.31041,13.89723,13.616
0.96,0.04,12.7965,12.64155,14.28675,13.9491
0.976,0.024,13.17986,13.01424,14.77412,14.4981
0.992,0.008,14.356,14.08819,15.71741,15.56992


==> gmm_feedback_MU_variableB/WMMSE/P8d4d1/merged/sumrate_over_snr.csv <==
snr,pilots,WMMSE_eigsp_gmm_perfectCSI,WMMSE_eigsp_gmm_fromy,SWMMSE_perfectCSI,SWMMSE_observation
0.0,8.0,6.180319887442821,5.5806420469461635,7.170231984380705,6.429819380848515
5.0,8.0,9.070040293890521,8.742377377522422,10.296288953562675,9.75439298169383
10.0,8.0,12.382764012555054,12.085281264717377,13.165731235157297,12.84192434116955
15.0,8.0,16.08582293289776,15.813574334228045,15.990003154948953,15.616774944769812
20.0,8.0,20.21824645094296,20.01504058351494,18.466191730319476,17.92626665776659
25.0,8.0,24.624004776578886,24.34451667871176,21.093448608954745,20.430573703293952


==> gmm_feedback_MU_variableB/WMMSE/P8d4d1/pruned/all_sumrate_cdf_gap40_nc64_SNR5dB_ntrain20000.csv <==
y_label,oneminy_label,WMMSE_gmm_perfectCSI,WMMSE_gmm_from_y,SWMMSE_perfectCSI,SWMMSE_observation
0.0,1.0,2.03946,1.55813,1.49879,1.8501
0.016,0.984,4.5723,3.87518,5.44336,4.22408
0.032,0.968,5.2158,4.61864,5.90789,4.98776
0.048,0.952,5.54725,4.9151,6.28827,5.44098
0.064,0.936,5.82056,5.13893,6.53582,5.77423
0.08,0.92,6.0859,5.4185,6.77305,5.97437
0.096,0.904,6.20162,5.58482,6.95107,6.10618
0.112,0.888,6.32344,5.75723,7.11676,6.37779
0.128,0.872,6.49802,5.92512,7.25711,6.61992
0.144,0.856,6.63749,6.09366,7.4289,6.77574
0.16,0.84,6.82381,6.23147,7.6085,6.93839
0.176,0.824,6.9441,6.35045,7.77565,7.0715
0.192,0.808,7.08598,6.48936,7.92025,7.22458
0.208,0.792,7.18218,6.58466,8.03101,7.35641
0.224,0.776,7.27425,6.70539,8.1528,7.52832
0.24,0.76,7.38254,6.84258,8.2955,7.68728
0.256,0.744,7.48075,6.92951,8.44056,7.78816
0.272,0.728,7.59308,7.04846,8.53874,7.92445
0.288,0.712,7.66797,7.14111,8.6274,8.00421
0.304,0.696,7.75902,7.22961,8.72953,8.12855
0.32,0.68,7.8642,7.33352,8.83795,8.24139
0.336,0.664,7.9526,7.4471,8.97574,8.34504
0.352,0.648,8.05033,7.57108,9.05578,8.43999
0.368,0.632,8.16104,7.65466,9.13352,8.55716
0.384,0.616,8.23377,7.73833,9.20417,8.65563
0.4,0.6,8.307,7.83212,9.28532,8.75182
0.416,0.584,8.38325,7.94972,9.38283,8.85419
0.432,0.568,8.49665,8.0549,9.482,8.95778
0.448,0.552,8.58627,8.13567,9.55468,9.05144
0.464,0.536,8.64676,8.20494,9.6316,9.14216
0.48,0.52,8.72504,8.30164,9.74282,9.22798
0.496,0.504,8.78678,8.40453,9.85717,9.31916
0.512,0.488,8.90258,8.48218,9.97039,9.41233
0.528,0.472,8.96162,8.55951,10.0581,9.54589
0.544,0.456,9.04181,8.64663,10.15156,9.65148
0.56,0.44,9.10059,8.72155,10.24145,9.74287
0.576,0.424,9.15821,8.8038,10.36693,9.84097
0.592,0.408,9.26064,8.88205,10.43709,9.9561
0.608,0.392,9.35694,8.96118,10.52765,10.06724
0.624,0.376,9.43057,9.09648,10.62721,10.1749
0.64,0.36,9.52043,9.22462,10.72804,10.27777
0.656,0.344,9.62517,9.30633,10.84749,10.38434
0.672,0.328,9.75042,9.37629,10.9683,10.47096
0.688,0.312,9.86914,9.47442,11.06797,10.56694
0.704,0.296,9.962,9.57534,11.17755,10.66837
0.72,0.28,10.04903,9.65586,11.31518,10.81424
0.736,0.264,10.14598,9.7696,11.44189,10.95207
0.752,0.248,10.23571,9.88197,11.52608,11.09238
0.768,0.232,10.31261,10.01362,11.6309,11.23445
0.784,0.216,10.4386,10.15612,11.7651,11.34982
0.8,0.2,10.56189,10.295,11.88753,11.48289
0.816,0.184,10.68261,10.40228,12.01421,11.61747
0.832,0.168,10.81178,10.53735,12.16853,11.77947
0.848,0.152,10.94735,10.70288,12.33288,11.95806
0.864,0.136,11.09988,10.88411,12.49555,12.14499
0.88,0.12,11.30574,11.0343,12.64213,12.35695
0.896,0.104,11.51336,11.26012,12.85343,12.56702
0.912,0.088,11.70558,11.51503,13.07114,12.77284
0.928,0.072,11.99852,11.75728,13.31125,13.02888
0.944,0.056,12.26665,12.07081,13.59284,13.36793
0.96,0.04,12.58353,12.34823,13.99199,13.77427
0.976,0.024,13.13343,12.93096,14.43631,14.26758
0.992,0.008,14.09061,13.88177,15.29555,14.92521


==> gmm_feedback_MU_variableB/WMMSE/P8d4d1/pruned/sumrate_over_snr.csv <==
snr,pilots,WMMSE_eigsp_gmm_perfectCSI,WMMSE_eigsp_gmm_fromy,SWMMSE_perfectCSI,SWMMSE_observation
0.0,8.0,6.0128609919771,5.442968348837627,7.044356386120143,6.296521677389411
5.0,8.0,8.858681480928796,8.434598085836287,9.936521046597193,9.400132071899318
10.0,8.0,11.985754181927073,11.67574597364072,12.641614347078978,12.365802797360852
15.0,8.0,15.664574108945878,15.339933680145045,15.228986442012543,14.957701005483372
20.0,8.0,19.777945002050895,19.38953859079206,17.661263079874693,17.125664121123375
25.0,8.0,24.309992738000815,23.774971119981462,20.2927348564633,19.622503114673513


==> gmm_feedback_variableB/B3B3/all_se_rel_opt_cdf_gap40_nc8_SNR10dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_DL,Lloyd_PGD_UL,Lloyd_Lau_DL,Lloyd_Lau_UL,GMM_PGD_DL,GMM_PGD_UL,GMM_Lau_DL,GMM_Lau_UL,unipow_chan_subsp,optimal
0.0,1.0,0.18643,0.26624,0.26925,0.27116,0.27681,0.13445,0.14094,0.252,0.25462,0.3584,1.0
0.004,0.996,0.43096,0.53652,0.54053,0.54503,0.51865,0.49713,0.4976,0.52519,0.53101,0.63311,1.0
0.008,0.992,0.46481,0.6121,0.61215,0.60506,0.58841,0.57432,0.57881,0.5938,0.59954,0.67422,1.0
0.012,0.988,0.48625,0.66059,0.65069,0.63044,0.618,0.61878,0.62049,0.63501,0.63461,0.69269,1.0
0.016,0.984,0.50009,0.68729,0.68224,0.65065,0.64972,0.65004,0.65276,0.66464,0.66805,0.70766,1.0
0.02,0.98,0.51087,0.7068,0.70832,0.66622,0.66878,0.67256,0.6751,0.68443,0.68646,0.71778,1.0
0.024,0.976,0.51829,0.72335,0.72595,0.68008,0.68105,0.6898,0.69143,0.70114,0.70235,0.7252,1.0
0.028,0.972,0.52564,0.73433,0.73948,0.68766,0.69347,0.70437,0.70497,0.71188,0.71385,0.73335,1.0
0.032,0.968,0.53176,0.74858,0.74949,0.699,0.70197,0.71999,0.71914,0.72305,0.72499,0.74035,1.0
0.036,0.964,0.53817,0.75469,0.75882,0.70594,0.70928,0.7294,0.73014,0.73304,0.73474,0.74596,1.0
0.04,0.96,0.54227,0.76479,0.76781,0.71328,0.71507,0.73778,0.73853,0.7394,0.74094,0.75127,1.0
0.044,0.956,0.54681,0.77239,0.77561,0.71904,0.72138,0.74529,0.74703,0.74525,0.74606,0.75534,1.0
0.048,0.952,0.55088,0.77921,0.78217,0.72474,0.72586,0.75405,0.75519,0.75187,0.75262,0.75979,1.0
0.052,0.948,0.55406,0.78621,0.78847,0.72877,0.73291,0.76062,0.76117,0.75769,0.76,0.76369,1.0
0.056,0.944,0.55853,0.79224,0.79482,0.73375,0.73748,0.76846,0.76744,0.76515,0.76478,0.7667,1.0
0.06,0.94,0.56221,0.79936,0.80219,0.73831,0.74109,0.77384,0.77441,0.77009,0.77043,0.76993,1.0
0.064,0.936,0.56552,0.80412,0.80764,0.74189,0.74514,0.77929,0.78019,0.7749,0.77661,0.77316,1.0
0.068,0.932,0.56735,0.80991,0.81282,0.74581,0.74918,0.78415,0.78559,0.77845,0.78092,0.77723,1.0
0.072,0.928,0.5705,0.8151,0.81688,0.74978,0.75331,0.78886,0.79099,0.7825,0.78341,0.78044,1.0
0.076,0.924,0.57366,0.81928,0.82053,0.75382,0.7571,0.79403,0.79501,0.78509,0.78641,0.78305,1.0
0.08,0.92,0.57632,0.82321,0.82511,0.75678,0.76083,0.79805,0.79953,0.78783,0.78994,0.78559,1.0
0.084,0.916,0.57848,0.82622,0.82777,0.75993,0.76389,0.80215,0.80225,0.79195,0.79367,0.78775,1.0
0.088,0.912,0.58075,0.83025,0.8315,0.76311,0.76731,0.80545,0.80629,0.79496,0.797,0.79021,1.0
0.092,0.908,0.58341,0.83281,0.83456,0.7661,0.77165,0.80983,0.80939,0.79858,0.8001,0.79234,1.0
0.096,0.904,0.58571,0.83601,0.83742,0.76995,0.77475,0.81368,0.81356,0.80135,0.8024,0.79445,1.0
0.1,0.9,0.58801,0.83968,0.84101,0.77286,0.77823,0.81672,0.81616,0.80377,0.80471,0.79676,1.0
0.104,0.896,0.59007,0.84237,0.8434,0.77616,0.78111,0.81933,0.81955,0.80582,0.80679,0.79834,1.0
0.108,0.892,0.59217,0.84503,0.84601,0.77959,0.78415,0.82213,0.82229,0.808,0.80893,0.80048,1.0
0.112,0.888,0.59437,0.84643,0.84823,0.78219,0.78661,0.82425,0.82468,0.81009,0.81114,0.8024,1.0
0.116,0.884,0.59652,0.84915,0.85007,0.78493,0.78859,0.82687,0.82757,0.81185,0.8135,0.80485,1.0
0.12,0.88,0.59796,0.85118,0.852,0.78801,0.79202,0.82992,0.83025,0.81447,0.81614,0.80707,1.0
0.124,0.876,0.59936,0.85282,0.85419,0.79044,0.79447,0.83274,0.83327,0.81656,0.81746,0.80929,1.0
0.128,0.872,0.60114,0.85454,0.85618,0.79263,0.79671,0.83527,0.83562,0.81815,0.81933,0.81107,1.0
0.132,0.868,0.60279,0.85667,0.85788,0.79541,0.7995,0.83699,0.83743,0.82012,0.82124,0.81338,1.0
0.136,0.864,0.60456,0.85841,0.85945,0.7979,0.80112,0.83905,0.83944,0.82145,0.82284,0.81582,1.0
0.14,0.86,0.60647,0.86008,0.86162,0.80049,0.80295,0.84124,0.84144,0.82302,0.82486,0.81756,1.0
0.144,0.856,0.60795,0.8615,0.8629,0.80203,0.80513,0.84328,0.84325,0.8244,0.82658,0.8197,1.0
0.148,0.852,0.60936,0.86321,0.86457,0.80377,0.80704,0.84509,0.84516,0.82642,0.82772,0.82162,1.0
0.152,0.848,0.61071,0.86501,0.86602,0.80581,0.80865,0.84675,0.84685,0.8278,0.82935,0.8237,1.0
0.156,0.844,0.61225,0.86644,0.86766,0.80779,0.81045,0.84798,0.84829,0.82912,0.83033,0.82532,1.0
0.16,0.84,0.61387,0.86773,0.86892,0.80985,0.81233,0.84981,0.84947,0.83013,0.83198,0.8273,1.0
0.164,0.836,0.61504,0.86933,0.87002,0.81147,0.81418,0.85174,0.85128,0.8313,0.83303,0.82876,1.0
0.168,0.832,0.61669,0.87077,0.87175,0.81346,0.81566,0.85323,0.85295,0.83246,0.83438,0.83031,1.0
0.172,0.828,0.61793,0.87224,0.87314,0.81547,0.81718,0.85462,0.85422,0.83366,0.83539,0.83144,1.0
0.176,0.824,0.61919,0.87383,0.87438,0.81744,0.81864,0.85625,0.85585,0.83453,0.83652,0.83287,1.0
0.18,0.82,0.62034,0.87486,0.87574,0.81881,0.82013,0.85774,0.85749,0.8357,0.83756,0.834,1.0
0.184,0.816,0.62191,0.87626,0.87707,0.82003,0.82131,0.85894,0.85902,0.83676,0.83861,0.83549,1.0
0.188,0.812,0.62329,0.87736,0.87825,0.82161,0.82235,0.86025,0.86043,0.83796,0.83944,0.83663,1.0
0.192,0.808,0.62528,0.87837,0.87917,0.82271,0.82329,0.86151,0.86146,0.83865,0.84037,0.83803,1.0
0.196,0.804,0.62644,0.87961,0.87999,0.82428,0.82467,0.863,0.86273,0.83948,0.84123,0.83926,1.0
0.2,0.8,0.62788,0.88045,0.88113,0.8254,0.82576,0.86392,0.86396,0.84037,0.84203,0.84086,1.0
0.204,0.796,0.62892,0.88137,0.88257,0.8263,0.82672,0.86499,0.86511,0.84132,0.84261,0.84203,1.0
0.208,0.792,0.63011,0.88211,0.8835,0.82751,0.82841,0.86587,0.86621,0.84198,0.84333,0.84291,1.0
0.212,0.788,0.63145,0.88333,0.88433,0.8286,0.82924,0.86691,0.86716,0.8427,0.84423,0.84417,1.0
0.216,0.784,0.63229,0.88428,0.88519,0.82997,0.83042,0.86766,0.86788,0.84338,0.84495,0.84524,1.0
0.22,0.78,0.63383,0.88542,0.88635,0.83094,0.83182,0.86875,0.86871,0.8441,0.84574,0.84673,1.0
0.224,0.776,0.63505,0.88622,0.88705,0.83232,0.83329,0.86987,0.86969,0.84484,0.84637,0.84785,1.0
0.228,0.772,0.63622,0.88717,0.88794,0.83364,0.83446,0.87076,0.87088,0.84537,0.84715,0.84886,1.0
0.232,0.768,0.63717,0.88826,0.8889,0.83488,0.83567,0.87153,0.87183,0.84612,0.84781,0.85028,1.0
0.236,0.764,0.63825,0.88918,0.88975,0.83578,0.83655,0.8721,0.87252,0.84693,0.84848,0.85167,1.0
0.24,0.76,0.63938,0.88998,0.89058,0.83674,0.83778,0.87298,0.87319,0.84746,0.84924,0.85249,1.0
0.244,0.756,0.64056,0.89076,0.89147,0.83775,0.8389,0.87386,0.87374,0.84811,0.8498,0.85344,1.0
0.248,0.752,0.6413,0.89169,0.89231,0.8386,0.83985,0.87481,0.87469,0.8487,0.85045,0.85449,1.0
0.252,0.748,0.64231,0.89257,0.89303,0.83965,0.84101,0.87545,0.87558,0.84946,0.85104,0.85562,1.0
0.256,0.744,0.6432,0.89324,0.89378,0.84089,0.842,0.87619,0.87659,0.85,0.85162,0.85672,1.0
0.26,0.74,0.64429,0.89397,0.89459,0.84198,0.84311,0.87687,0.87734,0.85049,0.85224,0.85753,1.0
0.264,0.736,0.64525,0.89464,0.89533,0.84265,0.84418,0.87799,0.87801,0.85113,0.85292,0.85848,1.0
0.268,0.732,0.64628,0.89534,0.89602,0.84365,0.84573,0.87865,0.87862,0.85177,0.85344,0.85946,1.0
0.272,0.728,0.64735,0.8961,0.89685,0.84457,0.84681,0.87924,0.87926,0.85232,0.85405,0.86031,1.0
0.276,0.724,0.64825,0.89676,0.89742,0.84567,0.8479,0.87988,0.88005,0.85284,0.85452,0.86124,1.0
0.28,0.72,0.64914,0.89742,0.89816,0.84655,0.84903,0.88062,0.8808,0.8533,0.85501,0.86194,1.0
0.284,0.716,0.65003,0.89809,0.89872,0.8473,0.85018,0.88121,0.88149,0.8539,0.85549,0.86272,1.0
0.288,0.712,0.65101,0.89871,0.89928,0.84845,0.85083,0.88177,0.88213,0.85437,0.85604,0.86365,1.0
0.292,0.708,0.65194,0.8993,0.89978,0.84964,0.85181,0.88238,0.88254,0.85481,0.85658,0.86457,1.0
0.296,0.704,0.65305,0.89986,0.90038,0.85034,0.85271,0.88298,0.88347,0.85529,0.85702,0.86525,1.0
0.3,0.7,0.65393,0.90034,0.90112,0.85135,0.85362,0.88376,0.88412,0.85574,0.85748,0.86625,1.0
0.304,0.696,0.65494,0.9008,0.90173,0.85236,0.85447,0.8845,0.88478,0.85633,0.85793,0.86727,1.0
0.308,0.692,0.65574,0.90135,0.90218,0.85328,0.85534,0.88514,0.88534,0.8568,0.85841,0.86816,1.0
0.312,0.688,0.65661,0.9019,0.90268,0.8543,0.85618,0.88565,0.88595,0.85718,0.85901,0.86876,1.0
0.316,0.684,0.6575,0.90243,0.90314,0.85518,0.85695,0.8862,0.88658,0.85765,0.85956,0.86942,1.0
0.32,0.68,0.65846,0.90291,0.90358,0.85616,0.85793,0.88673,0.88726,0.85814,0.86006,0.87019,1.0
0.324,0.676,0.6592,0.9035,0.90405,0.85694,0.85858,0.88743,0.88805,0.85859,0.86049,0.87086,1.0
0.328,0.672,0.66004,0.90405,0.9046,0.85781,0.85948,0.88817,0.88858,0.85905,0.86093,0.87181,1.0
0.332,0.668,0.66087,0.90459,0.90498,0.85853,0.86034,0.88863,0.88912,0.85965,0.86149,0.87259,1.0
0.336,0.664,0.6616,0.90502,0.90542,0.8593,0.86103,0.88915,0.88962,0.86017,0.86197,0.8734,1.0
0.34,0.66,0.66228,0.90557,0.90583,0.85996,0.86167,0.88974,0.89006,0.86049,0.86248,0.87437,1.0
0.344,0.656,0.663,0.90593,0.90622,0.86061,0.86263,0.89039,0.89064,0.86098,0.863,0.87495,1.0
0.348,0.652,0.66368,0.90629,0.90676,0.86139,0.86336,0.89088,0.89111,0.86146,0.86341,0.87569,1.0
0.352,0.648,0.66437,0.90667,0.9071,0.86235,0.86392,0.89133,0.89151,0.86194,0.86383,0.87644,1.0
0.356,0.644,0.66524,0.90711,0.90765,0.86304,0.8646,0.8918,0.89188,0.86228,0.86419,0.87712,1.0
0.36,0.64,0.66592,0.90741,0.90798,0.86366,0.86533,0.8922,0.89248,0.8627,0.86461,0.87789,1.0
0.364,0.636,0.66677,0.90799,0.90852,0.86435,0.86589,0.89277,0.89308,0.86305,0.86507,0.87862,1.0
0.368,0.632,0.66744,0.90841,0.90893,0.86488,0.86658,0.89313,0.89351,0.86342,0.86545,0.8791,1.0
0.372,0.628,0.6681,0.9089,0.90937,0.86581,0.86713,0.89353,0.89386,0.86394,0.86605,0.87975,1.0
0.376,0.624,0.66879,0.90928,0.90973,0.86655,0.86766,0.89397,0.89442,0.86441,0.86658,0.88041,1.0
0.38,0.62,0.6694,0.90958,0.91009,0.86724,0.86829,0.89448,0.89486,0.86481,0.867,0.88114,1.0
0.384,0.616,0.67011,0.91016,0.91039,0.86779,0.86901,0.89491,0.89539,0.86521,0.86736,0.88163,1.0
0.388,0.612,0.67061,0.91059,0.91077,0.86847,0.86958,0.89537,0.89585,0.86562,0.86781,0.88222,1.0
0.392,0.608,0.6713,0.91089,0.91129,0.86897,0.87027,0.89592,0.89635,0.86607,0.86824,0.88267,1.0
0.396,0.604,0.67198,0.91133,0.91169,0.86962,0.87079,0.89631,0.89688,0.86649,0.86865,0.88325,1.0
0.4,0.6,0.67265,0.9117,0.91218,0.87029,0.87122,0.89675,0.89735,0.86688,0.86932,0.88383,1.0
0.404,0.596,0.6735,0.91205,0.91254,0.87085,0.87173,0.89726,0.89781,0.86722,0.86974,0.8845,1.0
0.408,0.592,0.67425,0.91238,0.91295,0.87143,0.87217,0.8979,0.89821,0.86758,0.87018,0.88497,1.0
0.412,0.588,0.67489,0.91282,0.91335,0.87193,0.87252,0.89844,0.89868,0.86803,0.87052,0.88546,1.0
0.416,0.584,0.67542,0.91313,0.91364,0.87236,0.87316,0.89885,0.89909,0.86848,0.87091,0.88594,1.0
0.42,0.58,0.67595,0.91351,0.91398,0.87296,0.87364,0.89934,0.8995,0.86893,0.87133,0.88637,1.0
0.424,0.576,0.6764,0.91392,0.91429,0.87344,0.87398,0.89971,0.8999,0.86933,0.87164,0.88709,1.0
0.428,0.572,0.67715,0.91423,0.91458,0.87391,0.87449,0.90005,0.90033,0.8698,0.87191,0.8876,1.0
0.432,0.568,0.67777,0.91467,0.91499,0.87436,0.87489,0.90045,0.90074,0.87021,0.87229,0.88808,1.0
0.436,0.564,0.67832,0.91496,0.9153,0.87492,0.87523,0.90085,0.90121,0.87075,0.87268,0.8887,1.0
0.44,0.56,0.67891,0.91529,0.91553,0.8754,0.87574,0.90116,0.90164,0.87108,0.87312,0.88932,1.0
0.444,0.556,0.6796,0.91564,0.91587,0.8759,0.87627,0.90152,0.90202,0.87147,0.87347,0.88978,1.0
0.448,0.552,0.68023,0.91598,0.91623,0.87639,0.87678,0.90192,0.90232,0.87187,0.87378,0.89031,1.0
0.452,0.548,0.6807,0.91624,0.91652,0.87698,0.87716,0.90241,0.90276,0.87221,0.87407,0.89078,1.0
0.456,0.544,0.68125,0.9166,0.91684,0.87745,0.87767,0.90283,0.90319,0.87253,0.87448,0.89115,1.0
0.46,0.54,0.68181,0.91692,0.91716,0.8779,0.87806,0.90313,0.9035,0.87291,0.87483,0.8917,1.0
0.464,0.536,0.68233,0.91723,0.91745,0.87833,0.87844,0.90344,0.90382,0.87321,0.8752,0.89238,1.0
0.468,0.532,0.68281,0.91754,0.91774,0.87886,0.8789,0.90384,0.90418,0.87358,0.87561,0.89278,1.0
0.472,0.528,0.68322,0.91784,0.91798,0.87926,0.8793,0.90426,0.90459,0.87397,0.87607,0.89317,1.0
0.476,0.524,0.68374,0.91816,0.91824,0.87976,0.87981,0.90458,0.90497,0.87426,0.8764,0.89359,1.0
0.48,0.52,0.6842,0.91854,0.91852,0.8802,0.88015,0.90498,0.90535,0.87461,0.87672,0.8942,1.0
0.484,0.516,0.68472,0.91882,0.91884,0.8806,0.88049,0.90546,0.90577,0.87495,0.87704,0.89487,1.0
0.488,0.512,0.68534,0.91906,0.9193,0.88101,0.88094,0.90576,0.9063,0.87536,0.87741,0.89532,1.0
0.492,0.508,0.68595,0.91939,0.9196,0.88141,0.88136,0.90621,0.90661,0.87583,0.87771,0.89583,1.0
0.496,0.504,0.68644,0.91971,0.91989,0.8819,0.88182,0.90648,0.90703,0.87616,0.87809,0.89646,1.0
0.5,0.5,0.68704,0.92004,0.92023,0.88241,0.88231,0.90701,0.90744,0.87652,0.87843,0.89715,1.0
0.504,0.496,0.6875,0.92027,0.92052,0.88283,0.88276,0.90728,0.90779,0.87686,0.87884,0.89761,1.0
0.508,0.492,0.68809,0.92045,0.92077,0.88316,0.88321,0.90772,0.90817,0.87712,0.87918,0.89808,1.0
0.512,0.488,0.68864,0.92065,0.92106,0.88357,0.88367,0.90813,0.90858,0.87742,0.87954,0.89853,1.0
0.516,0.484,0.68921,0.92087,0.9213,0.88398,0.88396,0.90847,0.90899,0.87771,0.87987,0.89901,1.0
0.52,0.48,0.68984,0.92118,0.92161,0.8845,0.88447,0.90884,0.90938,0.87806,0.88027,0.89952,1.0
0.524,0.476,0.69023,0.9215,0.92192,0.8849,0.88488,0.9092,0.90984,0.87834,0.88059,0.89993,1.0
0.528,0.472,0.69081,0.92184,0.92222,0.88534,0.88533,0.90954,0.91015,0.87869,0.88105,0.9006,1.0
0.532,0.468,0.69127,0.92207,0.9225,0.88572,0.8859,0.90988,0.91055,0.87916,0.88145,0.90115,1.0
0.536,0.464,0.69173,0.92236,0.92277,0.88602,0.88631,0.91022,0.91101,0.87961,0.88181,0.90156,1.0
0.54,0.46,0.69236,0.92257,0.92301,0.88631,0.88669,0.91065,0.91132,0.87983,0.88216,0.90214,1.0
0.544,0.456,0.69282,0.92284,0.92332,0.88678,0.88704,0.91108,0.91169,0.88022,0.88254,0.90257,1.0
0.548,0.452,0.69332,0.92311,0.92363,0.88723,0.88738,0.91149,0.91205,0.88061,0.883,0.90315,1.0
0.552,0.448,0.69394,0.92339,0.92384,0.88755,0.88774,0.91182,0.9124,0.881,0.8835,0.90384,1.0
0.556,0.444,0.69442,0.9237,0.92406,0.88795,0.88811,0.91223,0.91276,0.88144,0.88394,0.90428,1.0
0.56,0.44,0.69484,0.92391,0.92434,0.88828,0.88852,0.91255,0.91303,0.88182,0.88426,0.90485,1.0
0.564,0.436,0.69529,0.92421,0.92456,0.88881,0.88897,0.9129,0.91331,0.88213,0.88455,0.90539,1.0
0.568,0.432,0.69605,0.9245,0.92483,0.8892,0.88931,0.91328,0.91357,0.88256,0.88489,0.90598,1.0
0.572,0.428,0.6965,0.92472,0.92508,0.88962,0.88986,0.91362,0.91391,0.88289,0.88527,0.9065,1.0
0.576,0.424,0.69697,0.92498,0.92529,0.88999,0.89019,0.91395,0.91426,0.88332,0.88569,0.90704,1.0
0.58,0.42,0.69747,0.92526,0.92548,0.89038,0.89057,0.91428,0.91461,0.8837,0.88608,0.90749,1.0
0.584,0.416,0.69786,0.92554,0.92577,0.8907,0.89089,0.91458,0.9149,0.88415,0.8865,0.90795,1.0
0.588,0.412,0.69841,0.92577,0.92606,0.89098,0.89138,0.91493,0.91524,0.88467,0.88693,0.90858,1.0
0.592,0.408,0.69906,0.92615,0.92629,0.89128,0.89159,0.9153,0.91567,0.88507,0.88735,0.90917,1.0
0.596,0.404,0.69958,0.92635,0.92661,0.89158,0.89196,0.91564,0.91598,0.88538,0.88788,0.90971,1.0
0.6,0.4,0.70002,0.92663,0.92682,0.89195,0.89225,0.91591,0.91632,0.88571,0.8883,0.9101,1.0
0.604,0.396,0.7004,0.92695,0.92704,0.89228,0.8926,0.91621,0.91666,0.88614,0.88869,0.91056,1.0
0.608,0.392,0.70081,0.92721,0.92735,0.89265,0.89294,0.91652,0.91698,0.88656,0.88911,0.91099,1.0
0.612,0.388,0.70122,0.92745,0.92764,0.89294,0.89327,0.91682,0.91739,0.88694,0.88947,0.91159,1.0
0.616,0.384,0.70162,0.92774,0.92792,0.89332,0.89359,0.91717,0.9177,0.88739,0.89,0.91218,1.0
0.62,0.38,0.70204,0.92799,0.92818,0.89368,0.89392,0.91743,0.91803,0.88792,0.89041,0.91268,1.0
0.624,0.376,0.7025,0.92828,0.92851,0.89397,0.8942,0.91782,0.91837,0.8884,0.89076,0.91306,1.0
0.628,0.372,0.70289,0.92856,0.92886,0.89429,0.8946,0.91824,0.91879,0.88881,0.89115,0.91365,1.0
0.632,0.368,0.70327,0.92881,0.92912,0.89468,0.89492,0.91862,0.91911,0.88932,0.8915,0.91405,1.0
0.636,0.364,0.70367,0.92909,0.92937,0.895,0.89522,0.91895,0.9195,0.8897,0.89195,0.91469,1.0
0.64,0.36,0.70403,0.9293,0.92959,0.8954,0.89552,0.9193,0.91991,0.89011,0.89235,0.91508,1.0
0.644,0.356,0.70446,0.92952,0.92981,0.89575,0.89579,0.91957,0.92026,0.89052,0.89274,0.91561,1.0
0.648,0.352,0.70482,0.92972,0.93002,0.89616,0.89605,0.91992,0.92058,0.89099,0.89318,0.91629,1.0
0.652,0.348,0.70519,0.9299,0.93027,0.8965,0.89634,0.92023,0.92096,0.89146,0.8936,0.91686,1.0
0.656,0.344,0.70574,0.93018,0.93051,0.89685,0.89661,0.92069,0.92125,0.89189,0.89402,0.91753,1.0
0.66,0.34,0.70622,0.93043,0.93072,0.89709,0.89689,0.92099,0.92152,0.89231,0.89444,0.91797,1.0
0.664,0.336,0.70658,0.9307,0.93096,0.89743,0.89711,0.9213,0.92183,0.89268,0.89486,0.91848,1.0
0.668,0.332,0.70707,0.93098,0.93123,0.89777,0.8974,0.92155,0.92218,0.8932,0.89521,0.91918,1.0
0.672,0.328,0.70762,0.93119,0.93146,0.89809,0.89781,0.92184,0.92246,0.89357,0.89561,0.91965,1.0
0.676,0.324,0.70808,0.93147,0.93173,0.8984,0.89811,0.92225,0.92282,0.89401,0.89604,0.92017,1.0
0.68,0.32,0.70851,0.93168,0.93202,0.89865,0.89837,0.92268,0.9232,0.8944,0.89636,0.92066,1.0
0.684,0.316,0.70886,0.93192,0.9323,0.899,0.89868,0.92292,0.92346,0.89485,0.89691,0.92108,1.0
0.688,0.312,0.70925,0.93215,0.93254,0.89937,0.89893,0.9233,0.92396,0.89539,0.89737,0.92157,1.0
0.692,0.308,0.70974,0.93236,0.93285,0.89975,0.89919,0.92361,0.92429,0.89579,0.89793,0.92219,1.0
0.696,0.304,0.7101,0.93266,0.93314,0.90013,0.89946,0.92397,0.9247,0.89612,0.89832,0.92276,1.0
0.7,0.3,0.71045,0.93291,0.93336,0.90038,0.89983,0.92448,0.92509,0.89664,0.89875,0.92331,1.0
0.704,0.296,0.71091,0.93311,0.93364,0.90067,0.90005,0.9248,0.92545,0.897,0.89931,0.92381,1.0
0.708,0.292,0.7113,0.93335,0.93393,0.90095,0.90031,0.92517,0.92576,0.89729,0.89978,0.9243,1.0
0.712,0.288,0.71177,0.93361,0.93413,0.90123,0.90058,0.92548,0.9261,0.89778,0.90021,0.92477,1.0
0.716,0.284,0.71221,0.9339,0.93442,0.9015,0.90094,0.92577,0.92637,0.89839,0.90065,0.92525,1.0
0.72,0.28,0.71275,0.93413,0.93471,0.90183,0.90119,0.92613,0.92677,0.89872,0.90107,0.92573,1.0
0.724,0.276,0.71319,0.93441,0.93497,0.90208,0.90144,0.92655,0.92709,0.89915,0.90158,0.92618,1.0
0.728,0.272,0.71374,0.93474,0.93527,0.90231,0.90174,0.92692,0.92738,0.89958,0.90208,0.9267,1.0
0.732,0.268,0.71452,0.93501,0.93554,0.90256,0.90199,0.92725,0.92783,0.90029,0.90258,0.92712,1.0
0.736,0.264,0.71493,0.93531,0.93581,0.90283,0.90225,0.92762,0.92819,0.90084,0.903,0.92754,1.0
0.74,0.26,0.71543,0.93557,0.9361,0.90302,0.90248,0.928,0.92858,0.9013,0.90343,0.92798,1.0
0.744,0.256,0.71582,0.93585,0.93639,0.90324,0.90279,0.92828,0.92884,0.90175,0.90378,0.92849,1.0
0.748,0.252,0.7163,0.93612,0.93667,0.90354,0.90305,0.92862,0.9292,0.9021,0.90418,0.92892,1.0
0.752,0.248,0.71685,0.93639,0.93699,0.90388,0.9034,0.929,0.9295,0.90265,0.90455,0.92938,1.0
0.756,0.244,0.71737,0.93673,0.93723,0.90414,0.90373,0.92932,0.92981,0.90307,0.905,0.92996,1.0
0.76,0.24,0.71799,0.93704,0.93747,0.90438,0.90403,0.92961,0.9302,0.90347,0.9055,0.93038,1.0
0.764,0.236,0.71857,0.93741,0.93771,0.90469,0.90433,0.93001,0.93058,0.90395,0.90596,0.93091,1.0
0.768,0.232,0.71914,0.93773,0.93797,0.9051,0.90466,0.93045,0.93098,0.90434,0.90636,0.93136,1.0
0.772,0.228,0.71966,0.93806,0.93816,0.90541,0.90489,0.93075,0.93142,0.90496,0.90682,0.93187,1.0
0.776,0.224,0.72028,0.93829,0.93845,0.90574,0.90516,0.93129,0.9317,0.90534,0.90732,0.9323,1.0
0.78,0.22,0.72082,0.93856,0.93867,0.90608,0.90541,0.93167,0.93209,0.90572,0.90782,0.93279,1.0
0.784,0.216,0.72142,0.93881,0.93888,0.90642,0.90574,0.93203,0.93257,0.90618,0.90823,0.93319,1.0
0.788,0.212,0.72192,0.93912,0.93913,0.9068,0.90604,0.93237,0.93297,0.90667,0.90867,0.9336,1.0
0.792,0.208,0.72238,0.93944,0.93945,0.90717,0.9063,0.93279,0.9334,0.90716,0.90917,0.93405,1.0
0.796,0.204,0.72282,0.93982,0.93976,0.90746,0.90659,0.9332,0.93379,0.90764,0.90971,0.93439,1.0
0.8,0.2,0.72316,0.94012,0.94006,0.90781,0.90683,0.93353,0.93405,0.90823,0.91016,0.93479,1.0
0.804,0.196,0.72365,0.94037,0.94028,0.90815,0.90713,0.9339,0.93448,0.90871,0.91073,0.93524,1.0
0.808,0.192,0.72431,0.94069,0.94059,0.90844,0.90743,0.93431,0.93485,0.90924,0.91109,0.93579,1.0
0.812,0.188,0.72481,0.94097,0.94088,0.90874,0.90772,0.9346,0.93521,0.90982,0.9116,0.9362,1.0
0.816,0.184,0.72543,0.94124,0.94119,0.9091,0.90796,0.93492,0.93564,0.91032,0.91216,0.93676,1.0
0.82,0.18,0.72592,0.94156,0.94147,0.90937,0.90829,0.93532,0.93596,0.91081,0.91264,0.9372,1.0
0.824,0.176,0.72639,0.94179,0.94181,0.90968,0.9086,0.93573,0.93634,0.91137,0.91313,0.93766,1.0
0.828,0.172,0.72685,0.94212,0.94211,0.90994,0.90894,0.93619,0.9368,0.91178,0.91366,0.93817,1.0
0.832,0.168,0.7274,0.94249,0.9424,0.91026,0.90925,0.93658,0.93728,0.91232,0.91421,0.93867,1.0
0.836,0.164,0.72791,0.94289,0.94269,0.91047,0.90958,0.9369,0.9377,0.91279,0.91469,0.9392,1.0
0.84,0.16,0.72845,0.94332,0.94303,0.91079,0.90986,0.93734,0.93806,0.9132,0.91507,0.93971,1.0
0.844,0.156,0.72894,0.94367,0.94321,0.91101,0.91012,0.93787,0.9385,0.91377,0.91556,0.94024,1.0
0.848,0.152,0.72929,0.94402,0.94364,0.91137,0.91036,0.93828,0.93894,0.91421,0.91601,0.94075,1.0
0.852,0.148,0.72987,0.94442,0.94391,0.91182,0.91067,0.93864,0.93938,0.91476,0.91647,0.94119,1.0
0.856,0.144,0.73045,0.9448,0.94422,0.91215,0.911,0.93912,0.93979,0.9153,0.91692,0.94181,1.0
0.86,0.14,0.73122,0.94517,0.9445,0.91243,0.91128,0.93961,0.94026,0.91568,0.91738,0.94218,1.0
0.864,0.136,0.73171,0.94554,0.94484,0.91279,0.91156,0.94001,0.94065,0.91619,0.91796,0.94256,1.0
0.868,0.132,0.73228,0.94595,0.94514,0.91324,0.91186,0.94044,0.94111,0.91674,0.91833,0.94301,1.0
0.872,0.128,0.73302,0.94627,0.94549,0.91355,0.91225,0.94091,0.94162,0.91733,0.91874,0.94343,1.0
0.876,0.124,0.73353,0.94661,0.94588,0.914,0.91258,0.94139,0.94203,0.91784,0.91915,0.94396,1.0
0.88,0.12,0.7341,0.94702,0.94631,0.91429,0.91303,0.94182,0.94265,0.91822,0.91986,0.94426,1.0
0.884,0.116,0.73465,0.94739,0.94664,0.91477,0.91339,0.94238,0.94315,0.9187,0.92037,0.94485,1.0
0.888,0.112,0.73516,0.94788,0.94705,0.91518,0.91372,0.94291,0.94365,0.91931,0.92102,0.94535,1.0
0.892,0.108,0.73576,0.94824,0.94745,0.9156,0.91422,0.94352,0.94401,0.91984,0.92162,0.94587,1.0
0.896,0.104,0.73638,0.9486,0.9478,0.91601,0.91451,0.94391,0.94469,0.92027,0.92217,0.94651,1.0
0.9,0.1,0.73691,0.94901,0.94827,0.91658,0.91493,0.94431,0.94522,0.92069,0.9227,0.94702,1.0
0.904,0.096,0.73752,0.94937,0.94868,0.91713,0.9153,0.94486,0.94551,0.92126,0.92336,0.94774,1.0
0.908,0.092,0.73813,0.94974,0.94915,0.91751,0.91572,0.94536,0.9461,0.92197,0.92405,0.94832,1.0
0.912,0.088,0.73873,0.95001,0.94966,0.91787,0.91623,0.94587,0.94648,0.92252,0.92473,0.94889,1.0
0.916,0.084,0.73935,0.95048,0.95011,0.91823,0.91677,0.94642,0.94704,0.92314,0.92522,0.94948,1.0
0.92,0.08,0.7401,0.95108,0.95063,0.91875,0.91715,0.947,0.94758,0.92371,0.92579,0.94994,1.0
0.924,0.076,0.7407,0.95161,0.95106,0.91926,0.91761,0.94758,0.94816,0.92449,0.92635,0.95065,1.0
0.928,0.072,0.74137,0.95203,0.9516,0.91977,0.91815,0.94838,0.94878,0.9251,0.92695,0.95113,1.0
0.932,0.068,0.74198,0.95253,0.95211,0.92032,0.91851,0.94901,0.9494,0.92573,0.92793,0.9517,1.0
0.936,0.064,0.7426,0.95305,0.9525,0.92073,0.91919,0.94955,0.95007,0.92652,0.92869,0.9523,1.0
0.94,0.06,0.74317,0.95349,0.953,0.92125,0.91975,0.95005,0.9506,0.92695,0.92956,0.95293,1.0
0.944,0.056,0.74404,0.95399,0.95367,0.9218,0.9203,0.95081,0.95134,0.92783,0.93039,0.95358,1.0
0.948,0.052,0.74505,0.9545,0.95413,0.92238,0.92089,0.9516,0.95212,0.92862,0.93144,0.95434,1.0
0.952,0.048,0.74605,0.95525,0.95474,0.92299,0.92153,0.95237,0.9529,0.9295,0.9327,0.95487,1.0
0.956,0.044,0.74682,0.95578,0.95533,0.92351,0.92207,0.95308,0.95365,0.93069,0.93362,0.95564,1.0
0.96,0.04,0.74759,0.95639,0.95602,0.92404,0.9227,0.95407,0.95452,0.93146,0.93512,0.95643,1.0
0.964,0.036,0.74864,0.95703,0.95665,0.92463,0.9232,0.95485,0.95516,0.93264,0.93647,0.95741,1.0
0.968,0.032,0.74949,0.95788,0.95751,0.92522,0.92402,0.95576,0.95591,0.9337,0.93798,0.95822,1.0
0.972,0.028,0.75053,0.9587,0.95846,0.92616,0.92507,0.95672,0.95696,0.93505,0.93954,0.95907,1.0
0.976,0.024,0.7516,0.95959,0.95929,0.92712,0.92583,0.95773,0.95804,0.93697,0.94125,0.96001,1.0
0.98,0.02,0.75263,0.96074,0.96011,0.92845,0.92687,0.95868,0.95927,0.93882,0.94304,0.96108,1.0
0.984,0.016,0.75435,0.9615,0.96109,0.92959,0.92817,0.96024,0.96081,0.94088,0.94499,0.9625,1.0
0.988,0.012,0.75572,0.96238,0.96226,0.93135,0.92966,0.96244,0.9623,0.94281,0.94709,0.96419,1.0
0.992,0.008,0.75827,0.96411,0.96387,0.93368,0.93163,0.96461,0.96467,0.94558,0.95096,0.96611,1.0
0.996,0.004,0.76258,0.96585,0.96614,0.93822,0.93549,0.9681,0.96849,0.94981,0.95461,0.96928,1.0


==> gmm_feedback_variableB/B3B3_16x4/all_se_rel_opt_cdf_gap40_nc8_SNR0dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_DL,Lloyd_PGD_UL,Lloyd_Lau_DL,Lloyd_Lau_UL,GMM_PGD_DL,GMM_PGD_UL,GMM_Lau_DL,GMM_Lau_UL,unipow_chan_subsp,optimal
0.0,1.0,0.08598,0.03122,0.03148,0.04881,0.06071,0.02082,0.01508,0.02085,0.02073,0.33902,1.0
0.004,0.996,0.14906,0.2422,0.25821,0.21912,0.23005,0.12616,0.10822,0.15833,0.13618,0.49953,1.0
0.008,0.992,0.17068,0.34914,0.38117,0.3058,0.31635,0.18127,0.19177,0.22987,0.22078,0.55253,1.0
0.012,0.988,0.18487,0.41724,0.44235,0.35719,0.39033,0.25465,0.25221,0.2802,0.27964,0.58228,1.0
0.016,0.984,0.19578,0.46481,0.47272,0.40456,0.42515,0.29371,0.3011,0.32411,0.33022,0.60736,1.0
0.02,0.98,0.20514,0.49448,0.5017,0.43599,0.45416,0.32819,0.33445,0.35719,0.35961,0.62489,1.0
0.024,0.976,0.21213,0.51868,0.52875,0.45846,0.48854,0.35385,0.36471,0.39297,0.3918,0.6414,1.0
0.028,0.972,0.21844,0.5373,0.54556,0.4813,0.50913,0.39,0.39013,0.42219,0.41792,0.65574,1.0
0.032,0.968,0.22249,0.55673,0.5629,0.50284,0.52499,0.42061,0.42332,0.44017,0.43711,0.66476,1.0
0.036,0.964,0.22903,0.57229,0.574,0.51965,0.53657,0.44702,0.43856,0.45568,0.45009,0.6718,1.0
0.04,0.96,0.23532,0.58551,0.58591,0.5342,0.55094,0.46132,0.45202,0.4738,0.46386,0.67744,1.0
0.044,0.956,0.23952,0.59519,0.59976,0.54548,0.56366,0.47618,0.47258,0.49166,0.48215,0.68422,1.0
0.048,0.952,0.24402,0.60822,0.61065,0.55733,0.57506,0.48794,0.486,0.50212,0.49457,0.69038,1.0
0.052,0.948,0.24809,0.61832,0.62056,0.56968,0.58434,0.50217,0.49643,0.51297,0.50621,0.69477,1.0
0.056,0.944,0.25162,0.62659,0.63042,0.57919,0.59366,0.51285,0.50742,0.52202,0.51793,0.70044,1.0
0.06,0.94,0.25438,0.63476,0.63894,0.58955,0.60404,0.52184,0.52012,0.53547,0.52924,0.7048,1.0
0.064,0.936,0.25754,0.64226,0.64625,0.59671,0.6112,0.53442,0.53131,0.5453,0.53796,0.70884,1.0
0.068,0.932,0.26085,0.65031,0.65273,0.60434,0.61785,0.5444,0.53867,0.55636,0.5477,0.7131,1.0
0.072,0.928,0.26404,0.65884,0.66162,0.60977,0.62288,0.5513,0.55031,0.56625,0.55842,0.71674,1.0
0.076,0.924,0.26667,0.66449,0.66939,0.61611,0.6284,0.56127,0.55711,0.57375,0.56809,0.72092,1.0
0.08,0.92,0.26931,0.66966,0.67532,0.62131,0.63541,0.56913,0.56489,0.58099,0.57636,0.72518,1.0
0.084,0.916,0.27173,0.67576,0.68176,0.6278,0.63896,0.57815,0.5764,0.58793,0.58212,0.72843,1.0
0.088,0.912,0.27429,0.68051,0.68689,0.63236,0.64392,0.58611,0.58218,0.59414,0.58776,0.73238,1.0
0.092,0.908,0.27663,0.68613,0.69296,0.63644,0.64812,0.5926,0.59039,0.60071,0.59421,0.73479,1.0
0.096,0.904,0.27842,0.69179,0.69858,0.642,0.65416,0.59787,0.59743,0.60677,0.59993,0.73813,1.0
0.1,0.9,0.28084,0.69719,0.70395,0.64713,0.66021,0.60389,0.60513,0.6113,0.60634,0.74056,1.0
0.104,0.896,0.28262,0.70182,0.70724,0.6507,0.66439,0.61002,0.611,0.61587,0.61287,0.74316,1.0
0.108,0.892,0.28475,0.70638,0.71123,0.65491,0.66868,0.616,0.61819,0.61954,0.6176,0.74593,1.0
0.112,0.888,0.28654,0.71074,0.71496,0.65967,0.67309,0.62244,0.62419,0.62377,0.62419,0.74845,1.0
0.116,0.884,0.2886,0.71478,0.71847,0.66418,0.67702,0.62786,0.6305,0.62967,0.62888,0.75095,1.0
0.12,0.88,0.2909,0.71954,0.72173,0.66791,0.68073,0.63389,0.6352,0.63473,0.6334,0.75274,1.0
0.124,0.876,0.29299,0.7234,0.72556,0.67162,0.68438,0.63948,0.64032,0.63919,0.63875,0.75456,1.0
0.128,0.872,0.29476,0.727,0.72889,0.67541,0.68741,0.64377,0.64508,0.6452,0.64282,0.75695,1.0
0.132,0.868,0.29696,0.73029,0.73276,0.67905,0.69079,0.64875,0.65023,0.64966,0.64652,0.7587,1.0
0.136,0.864,0.29879,0.73246,0.73597,0.68327,0.69397,0.6534,0.65347,0.65296,0.65116,0.76098,1.0
0.14,0.86,0.30045,0.736,0.73849,0.68637,0.69816,0.65911,0.6581,0.65681,0.65493,0.76316,1.0
0.144,0.856,0.30202,0.7398,0.74088,0.68964,0.70159,0.66384,0.6621,0.66101,0.65845,0.76509,1.0
0.148,0.852,0.30354,0.74237,0.74348,0.69258,0.70454,0.66781,0.66664,0.66435,0.66107,0.76733,1.0
0.152,0.848,0.3052,0.74468,0.74623,0.69545,0.70712,0.67225,0.67069,0.66688,0.66474,0.76886,1.0
0.156,0.844,0.3069,0.74698,0.74852,0.69871,0.70999,0.67625,0.67471,0.66975,0.66917,0.77062,1.0
0.16,0.84,0.30843,0.74982,0.75086,0.70125,0.71197,0.67958,0.67735,0.67295,0.67268,0.77299,1.0
0.164,0.836,0.3101,0.75326,0.75316,0.7044,0.71448,0.68275,0.68146,0.67585,0.67649,0.77481,1.0
0.168,0.832,0.31178,0.75524,0.75575,0.70645,0.71774,0.68623,0.68566,0.67924,0.68007,0.77653,1.0
0.172,0.828,0.31344,0.75745,0.75742,0.70925,0.71997,0.6887,0.68855,0.68227,0.68298,0.77852,1.0
0.176,0.824,0.31537,0.76007,0.75949,0.71169,0.72196,0.69199,0.69146,0.68558,0.68517,0.78024,1.0
0.18,0.82,0.31667,0.76276,0.76125,0.71436,0.72471,0.6948,0.69414,0.68812,0.68742,0.7824,1.0
0.184,0.816,0.31839,0.76493,0.76336,0.71695,0.72704,0.69797,0.69633,0.69074,0.68932,0.78459,1.0
0.188,0.812,0.31961,0.76663,0.76566,0.71919,0.72878,0.70109,0.6994,0.6936,0.6925,0.78613,1.0
0.192,0.808,0.32131,0.76855,0.76761,0.72194,0.73107,0.7038,0.70221,0.69608,0.69489,0.78786,1.0
0.196,0.804,0.32277,0.77143,0.76997,0.72387,0.73345,0.70645,0.70456,0.69857,0.69706,0.78937,1.0
0.2,0.8,0.32359,0.77347,0.77244,0.72682,0.73517,0.70979,0.70703,0.70099,0.69952,0.79122,1.0
0.204,0.796,0.32493,0.77536,0.77491,0.72921,0.73833,0.71221,0.70977,0.70319,0.70207,0.79282,1.0
0.208,0.792,0.32653,0.77734,0.77678,0.73171,0.74007,0.71475,0.71238,0.70525,0.7041,0.79472,1.0
0.212,0.788,0.32803,0.77943,0.7785,0.73371,0.74195,0.71759,0.71461,0.70754,0.70645,0.79611,1.0
0.216,0.784,0.32944,0.78095,0.7809,0.73565,0.74416,0.71981,0.71681,0.7098,0.7079,0.79752,1.0
0.22,0.78,0.33088,0.78261,0.78278,0.73796,0.74633,0.72175,0.71903,0.71174,0.71016,0.79879,1.0
0.224,0.776,0.33259,0.78437,0.78441,0.73952,0.74772,0.72398,0.72239,0.71367,0.71241,0.80004,1.0
0.228,0.772,0.33383,0.7857,0.78598,0.74141,0.74948,0.72622,0.7247,0.71528,0.71488,0.80131,1.0
0.232,0.768,0.33494,0.78751,0.78794,0.74308,0.75147,0.72875,0.72731,0.71774,0.71659,0.80296,1.0
0.236,0.764,0.33633,0.78928,0.78982,0.74497,0.75332,0.73101,0.73018,0.72018,0.71926,0.80439,1.0
0.24,0.76,0.33756,0.79113,0.7916,0.74708,0.75501,0.73289,0.73195,0.72249,0.72086,0.80585,1.0
0.244,0.756,0.33889,0.79238,0.7937,0.74895,0.75652,0.73473,0.73436,0.72474,0.72247,0.80699,1.0
0.248,0.752,0.34045,0.79418,0.79528,0.75063,0.75802,0.73716,0.73621,0.72677,0.72407,0.8086,1.0
0.252,0.748,0.34133,0.79527,0.79682,0.75248,0.75953,0.73952,0.73852,0.72886,0.7258,0.80993,1.0
0.256,0.744,0.34236,0.79696,0.7982,0.754,0.76145,0.74178,0.74055,0.73066,0.7281,0.81121,1.0
0.26,0.74,0.34328,0.79871,0.79964,0.75542,0.7631,0.74429,0.7426,0.73207,0.73006,0.81249,1.0
0.264,0.736,0.34455,0.79998,0.80104,0.75652,0.76424,0.7462,0.74495,0.73401,0.7321,0.81385,1.0
0.268,0.732,0.34573,0.80136,0.80246,0.75816,0.76564,0.74807,0.7475,0.73602,0.73382,0.81536,1.0
0.272,0.728,0.34705,0.80271,0.80374,0.75992,0.76783,0.75017,0.74973,0.73727,0.73539,0.81666,1.0
0.276,0.724,0.34811,0.80387,0.80492,0.76149,0.76967,0.75216,0.75163,0.73841,0.73704,0.8179,1.0
0.28,0.72,0.34915,0.80534,0.80641,0.76295,0.7712,0.75356,0.75343,0.74005,0.73879,0.81924,1.0
0.284,0.716,0.35019,0.80666,0.80761,0.76486,0.77265,0.75598,0.75543,0.74139,0.74031,0.82028,1.0
0.288,0.712,0.35169,0.80796,0.80907,0.76657,0.77467,0.75826,0.75727,0.74299,0.74173,0.82147,1.0
0.292,0.708,0.35286,0.80934,0.81043,0.76819,0.77638,0.75994,0.75929,0.74461,0.74319,0.82269,1.0
0.296,0.704,0.35408,0.8105,0.81175,0.76976,0.77794,0.76161,0.76057,0.74609,0.74472,0.82427,1.0
0.3,0.7,0.35501,0.8114,0.81346,0.77134,0.77966,0.76373,0.76246,0.74756,0.74609,0.82585,1.0
0.304,0.696,0.35574,0.8127,0.81501,0.77261,0.78102,0.76585,0.76435,0.74926,0.74765,0.8269,1.0
0.308,0.692,0.35691,0.81363,0.81586,0.77388,0.78244,0.76692,0.76579,0.75053,0.74978,0.82805,1.0
0.312,0.688,0.3582,0.81509,0.81687,0.77544,0.78373,0.76879,0.76718,0.75167,0.75114,0.82907,1.0
0.316,0.684,0.3593,0.816,0.8181,0.77683,0.78481,0.7699,0.76883,0.7529,0.7525,0.8302,1.0
0.32,0.68,0.36027,0.8173,0.81924,0.77824,0.78609,0.77131,0.77057,0.75433,0.75408,0.83129,1.0
0.324,0.676,0.36131,0.81842,0.82037,0.77959,0.78748,0.77311,0.77232,0.75596,0.75548,0.83234,1.0
0.328,0.672,0.36203,0.81962,0.8215,0.78092,0.78879,0.77453,0.77437,0.75736,0.75676,0.83371,1.0
0.332,0.668,0.36286,0.82055,0.82247,0.78186,0.79007,0.77613,0.77543,0.7586,0.75792,0.83464,1.0
0.336,0.664,0.36397,0.8216,0.82342,0.78303,0.79114,0.7776,0.77676,0.76009,0.75892,0.83558,1.0
0.34,0.66,0.36495,0.82287,0.82431,0.78425,0.79225,0.77893,0.77824,0.76133,0.76004,0.83651,1.0
0.344,0.656,0.36571,0.82423,0.82537,0.78537,0.79377,0.78053,0.77961,0.76277,0.76182,0.83753,1.0
0.348,0.652,0.36693,0.8254,0.82622,0.78654,0.79507,0.78205,0.78131,0.76384,0.76321,0.83856,1.0
0.352,0.648,0.36802,0.82654,0.82737,0.78799,0.79599,0.78349,0.78266,0.76493,0.76449,0.83959,1.0
0.356,0.644,0.36895,0.82754,0.82863,0.78928,0.79726,0.78522,0.784,0.76613,0.76609,0.84071,1.0
0.36,0.64,0.36985,0.82874,0.82974,0.79032,0.79822,0.78652,0.78525,0.76747,0.76739,0.84174,1.0
0.364,0.636,0.37068,0.83002,0.83117,0.79155,0.79926,0.78805,0.78658,0.76901,0.76893,0.84253,1.0
0.368,0.632,0.37139,0.83125,0.83216,0.79265,0.80033,0.78949,0.78824,0.77032,0.77022,0.84343,1.0
0.372,0.628,0.37227,0.83224,0.83378,0.79361,0.80139,0.79084,0.78964,0.77181,0.7713,0.84414,1.0
0.376,0.624,0.37321,0.83359,0.83466,0.79478,0.80242,0.79208,0.79115,0.77299,0.77235,0.84518,1.0
0.38,0.62,0.37429,0.83463,0.83573,0.79602,0.8036,0.79332,0.79212,0.77435,0.7733,0.84619,1.0
0.384,0.616,0.37513,0.83548,0.83674,0.79718,0.80482,0.79455,0.7934,0.77503,0.77451,0.84712,1.0
0.388,0.612,0.37587,0.83644,0.83784,0.79793,0.80585,0.79594,0.79437,0.7759,0.77582,0.8479,1.0
0.392,0.608,0.37654,0.8373,0.83885,0.79901,0.80678,0.79705,0.79535,0.77714,0.77698,0.84896,1.0
0.396,0.604,0.37727,0.83822,0.83983,0.79984,0.80773,0.79844,0.79643,0.77838,0.77802,0.84976,1.0
0.4,0.6,0.37793,0.83917,0.84076,0.80109,0.80869,0.79959,0.79783,0.77988,0.77902,0.85067,1.0
0.404,0.596,0.37875,0.84022,0.8417,0.80207,0.80941,0.80102,0.79926,0.78134,0.78005,0.85162,1.0
0.408,0.592,0.37953,0.84151,0.84269,0.80314,0.81045,0.80257,0.801,0.78214,0.78117,0.85271,1.0
0.412,0.588,0.38031,0.8426,0.84373,0.80426,0.81131,0.80372,0.80255,0.78321,0.78228,0.85372,1.0
0.416,0.584,0.38095,0.84358,0.84471,0.80531,0.81239,0.80477,0.80364,0.78459,0.78336,0.85436,1.0
0.42,0.58,0.38166,0.8445,0.84552,0.80641,0.81327,0.80573,0.80491,0.78565,0.78431,0.8554,1.0
0.424,0.576,0.38252,0.84574,0.84644,0.80739,0.81436,0.807,0.80597,0.78693,0.78524,0.85632,1.0
0.428,0.572,0.38322,0.84662,0.84731,0.80843,0.81537,0.80804,0.80728,0.78802,0.78647,0.85718,1.0
0.432,0.568,0.38396,0.84746,0.8483,0.80927,0.81636,0.80883,0.80822,0.7891,0.78757,0.8583,1.0
0.436,0.564,0.38468,0.84814,0.8492,0.81016,0.81745,0.81,0.8093,0.78987,0.78848,0.85922,1.0
0.44,0.56,0.38534,0.84892,0.85023,0.81103,0.81846,0.81133,0.8104,0.79078,0.78959,0.86001,1.0
0.444,0.556,0.38611,0.8497,0.85105,0.81201,0.81936,0.81216,0.81144,0.79175,0.79059,0.86086,1.0
0.448,0.552,0.3868,0.8507,0.85201,0.81274,0.82018,0.81323,0.81232,0.79276,0.7915,0.86168,1.0
0.452,0.548,0.38752,0.85176,0.85286,0.81379,0.82093,0.81425,0.81344,0.79369,0.79243,0.86268,1.0
0.456,0.544,0.38832,0.85255,0.8535,0.81467,0.82206,0.81516,0.81433,0.79458,0.79349,0.86331,1.0
0.46,0.54,0.38897,0.85358,0.85424,0.81584,0.82272,0.81647,0.8153,0.79537,0.79443,0.86412,1.0
0.464,0.536,0.38987,0.85469,0.85499,0.81678,0.82356,0.81739,0.81608,0.79662,0.79528,0.86497,1.0
0.468,0.532,0.39061,0.85535,0.85598,0.81767,0.82435,0.81863,0.81726,0.79736,0.79625,0.86583,1.0
0.472,0.528,0.39148,0.85643,0.85702,0.81871,0.82526,0.8196,0.81838,0.79834,0.79715,0.86661,1.0
0.476,0.524,0.39211,0.85719,0.8579,0.81954,0.82622,0.82081,0.8195,0.79936,0.79796,0.86748,1.0
0.48,0.52,0.39293,0.85813,0.85861,0.82033,0.82698,0.822,0.82046,0.8002,0.79875,0.8683,1.0
0.484,0.516,0.39355,0.85897,0.85935,0.82126,0.82776,0.82308,0.82123,0.80121,0.79967,0.86901,1.0
0.488,0.512,0.39429,0.85979,0.86021,0.82234,0.82869,0.82412,0.82236,0.80216,0.8006,0.86968,1.0
0.492,0.508,0.3949,0.86059,0.86122,0.82318,0.82944,0.82502,0.82336,0.80284,0.80144,0.87025,1.0
0.496,0.504,0.39566,0.8615,0.86184,0.82426,0.83028,0.82638,0.82453,0.80367,0.80241,0.87122,1.0
0.5,0.5,0.39635,0.86221,0.86258,0.82501,0.83107,0.82744,0.82532,0.80474,0.80352,0.87188,1.0
0.504,0.496,0.3973,0.86291,0.8633,0.82573,0.83176,0.82839,0.82653,0.80573,0.80426,0.87253,1.0
0.508,0.492,0.39797,0.86352,0.86401,0.82644,0.8329,0.82932,0.8276,0.80657,0.80502,0.87337,1.0
0.512,0.488,0.3986,0.86406,0.86474,0.82762,0.83384,0.83043,0.82871,0.80736,0.80597,0.87398,1.0
0.516,0.484,0.39917,0.86484,0.8654,0.82829,0.83466,0.83139,0.82964,0.80825,0.80694,0.8746,1.0
0.52,0.48,0.39988,0.8656,0.86624,0.82922,0.83531,0.83235,0.83063,0.80931,0.80778,0.8754,1.0
0.524,0.476,0.40064,0.86629,0.867,0.83002,0.83608,0.83349,0.83186,0.81012,0.80858,0.87618,1.0
0.528,0.472,0.40156,0.86705,0.86786,0.83083,0.83703,0.83422,0.83267,0.81091,0.80949,0.87676,1.0
0.532,0.468,0.40244,0.86765,0.86876,0.83161,0.83788,0.83516,0.83374,0.81162,0.81016,0.87734,1.0
0.536,0.464,0.40306,0.86813,0.86949,0.83242,0.83883,0.83629,0.83465,0.81236,0.81109,0.87814,1.0
0.54,0.46,0.40379,0.86889,0.87008,0.83334,0.8397,0.83735,0.83548,0.8133,0.81188,0.87885,1.0
0.544,0.456,0.40446,0.8698,0.87115,0.83413,0.84047,0.83825,0.83662,0.81398,0.81274,0.87932,1.0
0.548,0.452,0.40507,0.87064,0.87209,0.83485,0.84126,0.83911,0.83775,0.81468,0.81345,0.88006,1.0
0.552,0.448,0.40585,0.87137,0.87254,0.83552,0.84192,0.8401,0.83872,0.81533,0.81423,0.88074,1.0
0.556,0.444,0.40632,0.87205,0.87336,0.83626,0.84273,0.84073,0.83954,0.81606,0.81505,0.88133,1.0
0.56,0.44,0.40703,0.87273,0.87394,0.83708,0.84356,0.84164,0.84066,0.81697,0.81603,0.88216,1.0
0.564,0.436,0.40758,0.87341,0.87473,0.83795,0.84409,0.84268,0.84133,0.81789,0.81678,0.8827,1.0
0.568,0.432,0.40838,0.87393,0.8754,0.83892,0.84478,0.8437,0.84238,0.81891,0.81755,0.88329,1.0
0.572,0.428,0.40904,0.87493,0.87621,0.83976,0.84571,0.84507,0.84313,0.81986,0.81835,0.88413,1.0
0.576,0.424,0.40968,0.87576,0.87698,0.84058,0.84649,0.84616,0.84404,0.8209,0.81902,0.88481,1.0
0.58,0.42,0.41043,0.87656,0.87768,0.84121,0.84747,0.84698,0.8448,0.82167,0.81969,0.8855,1.0
0.584,0.416,0.4111,0.87707,0.87849,0.84189,0.84833,0.84797,0.84591,0.82254,0.82055,0.88622,1.0
0.588,0.412,0.4118,0.87768,0.8793,0.84264,0.84927,0.84868,0.84689,0.82336,0.8215,0.88686,1.0
0.592,0.408,0.41258,0.87829,0.88012,0.84349,0.85,0.84999,0.84805,0.82428,0.82263,0.88738,1.0
0.596,0.404,0.41325,0.87884,0.88085,0.84423,0.85084,0.85082,0.84923,0.82507,0.82382,0.88813,1.0
0.6,0.4,0.41389,0.87948,0.88165,0.84508,0.85174,0.85172,0.85023,0.82597,0.82465,0.88876,1.0
0.604,0.396,0.4148,0.88021,0.88238,0.84591,0.85259,0.85266,0.85113,0.82683,0.82559,0.8895,1.0
0.608,0.392,0.41553,0.88101,0.88311,0.84664,0.8534,0.85328,0.85195,0.8276,0.82652,0.89016,1.0
0.612,0.388,0.4161,0.88184,0.88395,0.84739,0.85408,0.85411,0.85269,0.82859,0.82754,0.89079,1.0
0.616,0.384,0.41678,0.88254,0.88456,0.84815,0.85471,0.85511,0.85351,0.82912,0.82827,0.89148,1.0
0.62,0.38,0.41738,0.88306,0.8852,0.84909,0.85549,0.85614,0.8544,0.83009,0.82896,0.89209,1.0
0.624,0.376,0.41812,0.88362,0.88576,0.84982,0.85623,0.85727,0.85532,0.83103,0.8296,0.89268,1.0
0.628,0.372,0.41872,0.88416,0.88631,0.85059,0.8569,0.85819,0.85609,0.8319,0.83058,0.89334,1.0
0.632,0.368,0.41948,0.88495,0.88702,0.85163,0.85768,0.85882,0.85703,0.83251,0.83135,0.89389,1.0
0.636,0.364,0.42015,0.88582,0.88763,0.85247,0.85851,0.85966,0.85806,0.83349,0.83178,0.89451,1.0
0.64,0.36,0.42087,0.88665,0.88817,0.8531,0.85915,0.86075,0.85892,0.83456,0.83266,0.89504,1.0
0.644,0.356,0.42149,0.88733,0.88897,0.85404,0.85998,0.86157,0.85974,0.83553,0.83348,0.8955,1.0
0.648,0.352,0.4222,0.88791,0.88959,0.85462,0.86062,0.86242,0.86052,0.83648,0.83441,0.89607,1.0
0.652,0.348,0.42291,0.8886,0.89037,0.85547,0.86126,0.86309,0.86126,0.83729,0.83531,0.89653,1.0
0.656,0.344,0.42358,0.88931,0.89103,0.8562,0.86208,0.86377,0.86219,0.83797,0.83614,0.89726,1.0
0.66,0.34,0.42431,0.88988,0.89171,0.85677,0.86273,0.86453,0.86313,0.83872,0.83672,0.89763,1.0
0.664,0.336,0.42508,0.89075,0.89234,0.85737,0.86355,0.8655,0.86386,0.83945,0.83758,0.89817,1.0
0.668,0.332,0.42582,0.89188,0.89304,0.85808,0.8642,0.86641,0.8647,0.84013,0.83842,0.89871,1.0
0.672,0.328,0.42651,0.89265,0.89381,0.85872,0.865,0.86717,0.86558,0.84094,0.83939,0.89935,1.0
0.676,0.324,0.42709,0.8934,0.89453,0.85954,0.86547,0.86803,0.86635,0.84187,0.84021,0.90007,1.0
0.68,0.32,0.42774,0.89425,0.89538,0.86032,0.86616,0.86869,0.86708,0.84259,0.84093,0.90063,1.0
0.684,0.316,0.4285,0.89486,0.89606,0.86108,0.86695,0.86972,0.86793,0.84341,0.84153,0.90134,1.0
0.688,0.312,0.42913,0.89597,0.89697,0.86161,0.86739,0.87053,0.86873,0.84413,0.84241,0.90177,1.0
0.692,0.308,0.42994,0.89679,0.89763,0.8625,0.86805,0.87143,0.86972,0.84504,0.84324,0.90226,1.0
0.696,0.304,0.43062,0.89758,0.89842,0.86321,0.86881,0.87223,0.87056,0.84583,0.84432,0.90285,1.0
0.7,0.3,0.43118,0.89822,0.89922,0.86374,0.8694,0.87304,0.87133,0.84675,0.845,0.90344,1.0
0.704,0.296,0.43196,0.8991,0.89967,0.86445,0.86993,0.87379,0.87232,0.84754,0.84605,0.90407,1.0
0.708,0.292,0.43267,0.89981,0.90036,0.86507,0.87063,0.87457,0.87312,0.8483,0.84684,0.90447,1.0
0.712,0.288,0.43345,0.90026,0.90109,0.86567,0.87122,0.87542,0.874,0.84911,0.8475,0.90493,1.0
0.716,0.284,0.43413,0.90124,0.90168,0.86642,0.87174,0.8764,0.87478,0.8499,0.84849,0.90554,1.0
0.72,0.28,0.43494,0.90193,0.90219,0.86714,0.87238,0.87717,0.87567,0.8507,0.84931,0.90596,1.0
0.724,0.276,0.43563,0.90291,0.90299,0.86784,0.87307,0.87799,0.87676,0.85159,0.85012,0.90652,1.0
0.728,0.272,0.43622,0.90372,0.90375,0.86842,0.87384,0.87898,0.87762,0.85251,0.85067,0.90705,1.0
0.732,0.268,0.43708,0.90439,0.90429,0.86915,0.8744,0.87994,0.87857,0.85317,0.85154,0.90757,1.0
0.736,0.264,0.43781,0.90506,0.9049,0.86984,0.87502,0.88083,0.87943,0.85391,0.85266,0.90806,1.0
0.74,0.26,0.43837,0.9057,0.90546,0.87068,0.8758,0.88167,0.88023,0.8545,0.85353,0.90863,1.0
0.744,0.256,0.43902,0.90626,0.90623,0.87152,0.87659,0.88237,0.88109,0.85512,0.85422,0.90915,1.0
0.748,0.252,0.43985,0.90707,0.90666,0.87244,0.87729,0.88343,0.88181,0.85579,0.85481,0.90973,1.0
0.752,0.248,0.44053,0.9077,0.90745,0.87309,0.87814,0.88438,0.88255,0.85657,0.85541,0.91024,1.0
0.756,0.244,0.4413,0.9083,0.90823,0.87391,0.8787,0.88511,0.8833,0.85719,0.85609,0.91118,1.0
0.76,0.24,0.44203,0.90907,0.90919,0.87479,0.87954,0.88583,0.88424,0.85789,0.85673,0.91182,1.0
0.764,0.236,0.44273,0.90977,0.90981,0.87538,0.88039,0.88664,0.88505,0.85875,0.85764,0.91243,1.0
0.768,0.232,0.44349,0.91046,0.91043,0.87613,0.88101,0.88769,0.88576,0.85942,0.8585,0.91288,1.0
0.772,0.228,0.44443,0.91121,0.91114,0.87696,0.88195,0.88841,0.88652,0.86008,0.85918,0.91349,1.0
0.776,0.224,0.44509,0.91183,0.9122,0.87763,0.88262,0.88945,0.88763,0.86122,0.8598,0.9142,1.0
0.78,0.22,0.44572,0.91249,0.91287,0.87857,0.88326,0.89052,0.88858,0.86193,0.8606,0.91494,1.0
0.784,0.216,0.44647,0.91322,0.91347,0.87935,0.88415,0.89132,0.88942,0.86261,0.8615,0.91575,1.0
0.788,0.212,0.44721,0.91393,0.91424,0.8801,0.88487,0.89235,0.89016,0.86352,0.86226,0.91631,1.0
0.792,0.208,0.44814,0.91479,0.91475,0.88081,0.88562,0.89343,0.89119,0.86416,0.86314,0.91705,1.0
0.796,0.204,0.44921,0.91561,0.91557,0.88151,0.8865,0.8943,0.89215,0.86501,0.86402,0.91764,1.0
0.8,0.2,0.44978,0.9163,0.91616,0.88226,0.88717,0.89523,0.89288,0.86589,0.86493,0.91827,1.0
0.804,0.196,0.45074,0.91705,0.91699,0.88331,0.88786,0.8962,0.89378,0.8669,0.86579,0.91889,1.0
0.808,0.192,0.45184,0.91793,0.91771,0.88411,0.88881,0.89717,0.89471,0.86789,0.86655,0.91965,1.0
0.812,0.188,0.45249,0.91861,0.91841,0.88485,0.88958,0.8981,0.89564,0.86862,0.86739,0.92015,1.0
0.816,0.184,0.45325,0.91929,0.91921,0.88563,0.8904,0.89916,0.89669,0.86942,0.8683,0.92088,1.0
0.82,0.18,0.45416,0.92017,0.9199,0.88628,0.89122,0.89993,0.89761,0.87049,0.86899,0.92164,1.0
0.824,0.176,0.45506,0.9209,0.92083,0.88689,0.89201,0.90068,0.89836,0.87142,0.87008,0.92245,1.0
0.828,0.172,0.45583,0.92175,0.92153,0.8876,0.8928,0.90127,0.89916,0.87241,0.87092,0.92322,1.0
0.832,0.168,0.45703,0.92275,0.92234,0.88855,0.89358,0.90217,0.89999,0.87344,0.87205,0.92401,1.0
0.836,0.164,0.45788,0.92354,0.92313,0.88934,0.89423,0.9031,0.90115,0.87421,0.87282,0.92489,1.0
0.84,0.16,0.45871,0.92431,0.92399,0.89027,0.89488,0.90397,0.90232,0.87528,0.87369,0.92566,1.0
0.844,0.156,0.45966,0.92525,0.92472,0.89117,0.89574,0.90504,0.90324,0.87611,0.87454,0.9265,1.0
0.848,0.152,0.46034,0.92596,0.92544,0.89194,0.89647,0.90613,0.90423,0.87692,0.8754,0.92728,1.0
0.852,0.148,0.46116,0.92697,0.92611,0.89292,0.8973,0.90707,0.90522,0.87799,0.87647,0.92802,1.0
0.856,0.144,0.46177,0.92772,0.9268,0.89373,0.89832,0.90799,0.90603,0.87915,0.87771,0.92868,1.0
0.86,0.14,0.46258,0.92852,0.92754,0.8948,0.89943,0.90886,0.90737,0.88017,0.87881,0.92947,1.0
0.864,0.136,0.4635,0.92935,0.92843,0.89578,0.90031,0.90993,0.90839,0.88111,0.8798,0.93025,1.0
0.868,0.132,0.46441,0.93046,0.92918,0.89673,0.90108,0.91089,0.90921,0.88214,0.881,0.93108,1.0
0.872,0.128,0.46536,0.9316,0.93009,0.89781,0.90167,0.91187,0.91044,0.88315,0.882,0.93185,1.0
0.876,0.124,0.46617,0.93262,0.93093,0.89893,0.90262,0.91272,0.91125,0.88446,0.88295,0.93276,1.0
0.88,0.12,0.46711,0.93327,0.93184,0.89961,0.90365,0.91392,0.91221,0.88563,0.88411,0.93343,1.0
0.884,0.116,0.46802,0.93398,0.93272,0.90056,0.90472,0.91488,0.91314,0.88662,0.88515,0.93424,1.0
0.888,0.112,0.4689,0.93491,0.93377,0.90134,0.90546,0.91591,0.91409,0.88779,0.88634,0.9356,1.0
0.892,0.108,0.47021,0.93586,0.93488,0.90237,0.90644,0.91694,0.91549,0.88892,0.88733,0.93669,1.0
0.896,0.104,0.47127,0.93664,0.93588,0.90365,0.90748,0.9183,0.91629,0.89013,0.88861,0.93754,1.0
0.9,0.1,0.47234,0.93774,0.93669,0.90471,0.90869,0.91936,0.91741,0.89145,0.88988,0.93878,1.0
0.904,0.096,0.47335,0.93867,0.93765,0.90573,0.90993,0.92032,0.91852,0.89264,0.89099,0.93983,1.0
0.908,0.092,0.47439,0.93973,0.93869,0.90699,0.9109,0.92149,0.91959,0.89439,0.89234,0.9408,1.0
0.912,0.088,0.47545,0.94069,0.93986,0.90833,0.91196,0.92279,0.92109,0.89593,0.89375,0.94207,1.0
0.916,0.084,0.4767,0.94172,0.94087,0.90985,0.9131,0.92438,0.92219,0.89712,0.89519,0.94329,1.0
0.92,0.08,0.47753,0.94293,0.94188,0.91116,0.91436,0.92582,0.92374,0.8982,0.89692,0.94467,1.0
0.924,0.076,0.47876,0.94427,0.94297,0.91251,0.91534,0.927,0.92477,0.89983,0.89831,0.94574,1.0
0.928,0.072,0.47982,0.94514,0.94411,0.91384,0.91674,0.92822,0.92607,0.90139,0.89949,0.94724,1.0
0.932,0.068,0.48108,0.94649,0.94516,0.91524,0.91848,0.92964,0.92718,0.90302,0.90162,0.94859,1.0
0.936,0.064,0.48265,0.94805,0.9464,0.9167,0.91966,0.9309,0.92871,0.90489,0.90308,0.94971,1.0
0.94,0.06,0.48373,0.94912,0.9476,0.91844,0.9211,0.93267,0.9303,0.90641,0.90485,0.95087,1.0
0.944,0.056,0.4855,0.95051,0.94858,0.92043,0.92269,0.93428,0.9318,0.90875,0.9066,0.95199,1.0
0.948,0.052,0.4867,0.95155,0.94985,0.92212,0.92406,0.93578,0.9336,0.91082,0.90855,0.9537,1.0
0.952,0.048,0.48852,0.95324,0.95082,0.92347,0.92604,0.93691,0.93531,0.91294,0.9104,0.95599,1.0
0.956,0.044,0.4899,0.9545,0.95218,0.9251,0.92776,0.93847,0.93676,0.9151,0.91267,0.95758,1.0
0.96,0.04,0.49195,0.95584,0.95347,0.92709,0.92963,0.9402,0.93867,0.91704,0.91482,0.95963,1.0
0.964,0.036,0.49364,0.95745,0.9551,0.92929,0.9318,0.94202,0.94022,0.91952,0.91709,0.96172,1.0
0.968,0.032,0.4962,0.95921,0.95648,0.93153,0.93425,0.94376,0.94247,0.92169,0.92025,0.96356,1.0
0.972,0.028,0.49845,0.96106,0.95853,0.93401,0.93647,0.94568,0.94444,0.92486,0.92314,0.96664,1.0
0.976,0.024,0.50036,0.96306,0.96078,0.93675,0.93915,0.94805,0.94662,0.92714,0.92596,0.96904,1.0
0.98,0.02,0.50243,0.96476,0.96256,0.94016,0.94205,0.95092,0.94972,0.9303,0.9284,0.97185,1.0
0.984,0.016,0.50574,0.96726,0.96445,0.94391,0.94589,0.9539,0.95283,0.93385,0.93176,0.97435,1.0
0.988,0.012,0.50938,0.97044,0.96756,0.94738,0.9511,0.95769,0.95777,0.93809,0.93695,0.97695,1.0
0.992,0.008,0.51563,0.97397,0.97197,0.95176,0.95584,0.96262,0.96196,0.94382,0.94302,0.98005,1.0
0.996,0.004,0.5235,0.97822,0.9781,0.95889,0.96352,0.97126,0.97119,0.94947,0.94804,0.98602,1.0


==> gmm_feedback_variableB/B3circ/all_se_rel_opt_cdf_gap40_nc8_SNR10dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_DL,Lloyd_PGD_UL,Lloyd_Lau_DL,Lloyd_Lau_UL,GMM_PGD_DL,GMM_PGD_UL,GMM_Lau_DL,GMM_Lau_UL,unipow_chan_subsp,optimal
0.0,1.0,0.18643,0.23159,0.20676,0.29953,0.27349,0.16259,0.17572,0.20481,0.2272,0.3584,1.0
0.004,0.996,0.43096,0.50648,0.49615,0.51903,0.51707,0.47687,0.47369,0.51846,0.52385,0.63311,1.0
0.008,0.992,0.46481,0.58496,0.56214,0.56855,0.56727,0.55627,0.57011,0.5764,0.58026,0.67422,1.0
0.012,0.988,0.48625,0.62545,0.613,0.5987,0.5972,0.61153,0.6096,0.63215,0.63043,0.69269,1.0
0.016,0.984,0.50009,0.65479,0.64675,0.63011,0.62275,0.63854,0.6376,0.66034,0.66158,0.70766,1.0
0.02,0.98,0.51087,0.67176,0.6683,0.6425,0.64031,0.66244,0.65842,0.68049,0.68044,0.71778,1.0
0.024,0.976,0.51829,0.69108,0.69013,0.6572,0.65635,0.68276,0.67183,0.69371,0.69603,0.7252,1.0
0.028,0.972,0.52564,0.70667,0.70674,0.66555,0.66817,0.69758,0.68664,0.70351,0.70467,0.73335,1.0
0.032,0.968,0.53176,0.71941,0.71729,0.67569,0.67875,0.70757,0.6994,0.71491,0.71854,0.74035,1.0
0.036,0.964,0.53817,0.73343,0.72654,0.68308,0.68533,0.71722,0.71011,0.72623,0.72934,0.74596,1.0
0.04,0.96,0.54227,0.7426,0.7353,0.69008,0.69343,0.72425,0.72134,0.73327,0.73618,0.75127,1.0
0.044,0.956,0.54681,0.75223,0.747,0.69649,0.70125,0.73372,0.73081,0.74203,0.74117,0.75534,1.0
0.048,0.952,0.55088,0.75997,0.75527,0.70301,0.70583,0.74135,0.73891,0.74847,0.74743,0.75979,1.0
0.052,0.948,0.55406,0.76669,0.76178,0.70896,0.71069,0.74889,0.74706,0.75385,0.75308,0.76369,1.0
0.056,0.944,0.55853,0.77388,0.76786,0.71248,0.71643,0.75589,0.7539,0.75913,0.75986,0.7667,1.0
0.06,0.94,0.56221,0.77903,0.77282,0.71715,0.72172,0.76392,0.76126,0.76504,0.7658,0.76993,1.0
0.064,0.936,0.56552,0.78361,0.77778,0.7206,0.72727,0.77069,0.76703,0.76893,0.77185,0.77316,1.0
0.068,0.932,0.56735,0.78842,0.78188,0.72465,0.73075,0.77592,0.77309,0.77355,0.77588,0.77723,1.0
0.072,0.928,0.5705,0.79301,0.78627,0.72868,0.73531,0.78011,0.77751,0.77792,0.78037,0.78044,1.0
0.076,0.924,0.57366,0.79758,0.79077,0.73323,0.73886,0.78578,0.78329,0.78063,0.78408,0.78305,1.0
0.08,0.92,0.57632,0.8018,0.79493,0.73638,0.74199,0.79014,0.78863,0.78486,0.78828,0.78559,1.0
0.084,0.916,0.57848,0.80482,0.79897,0.73974,0.74538,0.79423,0.79323,0.78912,0.79165,0.78775,1.0
0.088,0.912,0.58075,0.80821,0.80256,0.74261,0.74891,0.79772,0.79681,0.79198,0.79442,0.79021,1.0
0.092,0.908,0.58341,0.81229,0.80672,0.74631,0.75189,0.8005,0.80126,0.79494,0.79734,0.79234,1.0
0.096,0.904,0.58571,0.81565,0.81015,0.749,0.7554,0.80359,0.80449,0.79733,0.80018,0.79445,1.0
0.1,0.9,0.58801,0.81858,0.81331,0.75168,0.75838,0.80761,0.80855,0.79929,0.80239,0.79676,1.0
0.104,0.896,0.59007,0.82158,0.81626,0.75513,0.76158,0.81155,0.81262,0.80206,0.80465,0.79834,1.0
0.108,0.892,0.59217,0.82399,0.81934,0.75799,0.76393,0.81489,0.81567,0.80436,0.80773,0.80048,1.0
0.112,0.888,0.59437,0.82663,0.82149,0.76068,0.76719,0.81778,0.81797,0.80663,0.81034,0.8024,1.0
0.116,0.884,0.59652,0.82926,0.82453,0.76379,0.76928,0.82076,0.8207,0.80902,0.81264,0.80485,1.0
0.12,0.88,0.59796,0.83144,0.82718,0.7665,0.77176,0.82363,0.82364,0.81121,0.81456,0.80707,1.0
0.124,0.876,0.59936,0.83352,0.83009,0.76945,0.77447,0.82689,0.82602,0.81294,0.81602,0.80929,1.0
0.128,0.872,0.60114,0.83562,0.83308,0.77201,0.77683,0.82987,0.82764,0.81478,0.81807,0.81107,1.0
0.132,0.868,0.60279,0.83784,0.83547,0.77494,0.77875,0.83244,0.83028,0.8169,0.81953,0.81338,1.0
0.136,0.864,0.60456,0.84013,0.83753,0.77696,0.78107,0.83422,0.83265,0.81822,0.82123,0.81582,1.0
0.14,0.86,0.60647,0.8424,0.83961,0.77962,0.78333,0.83666,0.83499,0.81932,0.82251,0.81756,1.0
0.144,0.856,0.60795,0.84404,0.8415,0.78225,0.78562,0.83858,0.83729,0.82075,0.82366,0.8197,1.0
0.148,0.852,0.60936,0.84571,0.84363,0.78435,0.7882,0.84044,0.83893,0.8222,0.8251,0.82162,1.0
0.152,0.848,0.61071,0.84797,0.84518,0.78653,0.79024,0.84218,0.84108,0.82389,0.82697,0.8237,1.0
0.156,0.844,0.61225,0.84961,0.84691,0.78829,0.79207,0.84438,0.84294,0.8252,0.82839,0.82532,1.0
0.16,0.84,0.61387,0.85154,0.84849,0.7901,0.79347,0.84624,0.84511,0.82642,0.82943,0.8273,1.0
0.164,0.836,0.61504,0.85312,0.85046,0.79164,0.79524,0.84802,0.84733,0.82757,0.83085,0.82876,1.0
0.168,0.832,0.61669,0.85473,0.8522,0.79308,0.79661,0.84978,0.84947,0.82883,0.83222,0.83031,1.0
0.172,0.828,0.61793,0.85626,0.85328,0.79515,0.79821,0.85143,0.85094,0.82991,0.83364,0.83144,1.0
0.176,0.824,0.61919,0.85807,0.85508,0.79709,0.80009,0.8528,0.85254,0.83102,0.83496,0.83287,1.0
0.18,0.82,0.62034,0.85938,0.85663,0.7987,0.8018,0.8543,0.85406,0.83214,0.83598,0.834,1.0
0.184,0.816,0.62191,0.86055,0.85808,0.79973,0.80335,0.85557,0.85563,0.83311,0.83705,0.83549,1.0
0.188,0.812,0.62329,0.86188,0.85886,0.80148,0.80471,0.85729,0.85739,0.83403,0.83804,0.83663,1.0
0.192,0.808,0.62528,0.86357,0.86011,0.80313,0.80608,0.85839,0.85877,0.83526,0.83882,0.83803,1.0
0.196,0.804,0.62644,0.8647,0.86161,0.80458,0.80722,0.8597,0.86023,0.83642,0.8396,0.83926,1.0
0.2,0.8,0.62788,0.86582,0.86275,0.80595,0.80846,0.86074,0.86139,0.83737,0.84046,0.84086,1.0
0.204,0.796,0.62892,0.86726,0.86394,0.80724,0.80972,0.86181,0.86241,0.8383,0.84126,0.84203,1.0
0.208,0.792,0.63011,0.86843,0.86505,0.80827,0.81125,0.86325,0.86396,0.83903,0.84211,0.84291,1.0
0.212,0.788,0.63145,0.86959,0.86623,0.8098,0.81214,0.86465,0.86522,0.84,0.84286,0.84417,1.0
0.216,0.784,0.63229,0.8708,0.86731,0.81142,0.81327,0.86565,0.8666,0.84081,0.84368,0.84524,1.0
0.22,0.78,0.63383,0.87201,0.8682,0.81242,0.81422,0.86661,0.86811,0.84168,0.84438,0.84673,1.0
0.224,0.776,0.63505,0.87299,0.86935,0.81347,0.81554,0.86775,0.86934,0.84244,0.84529,0.84785,1.0
0.228,0.772,0.63622,0.87379,0.87015,0.81485,0.81684,0.86877,0.87027,0.84345,0.846,0.84886,1.0
0.232,0.768,0.63717,0.87479,0.8711,0.81646,0.81831,0.86954,0.8714,0.84417,0.84685,0.85028,1.0
0.236,0.764,0.63825,0.87566,0.87209,0.81761,0.81986,0.87074,0.87225,0.84476,0.84754,0.85167,1.0
0.24,0.76,0.63938,0.87663,0.87295,0.8187,0.82118,0.87185,0.87362,0.84547,0.84834,0.85249,1.0
0.244,0.756,0.64056,0.87754,0.87374,0.8201,0.8227,0.87298,0.87465,0.84619,0.84894,0.85344,1.0
0.248,0.752,0.6413,0.87844,0.87459,0.8212,0.82377,0.87392,0.87586,0.84681,0.84979,0.85449,1.0
0.252,0.748,0.64231,0.87948,0.87545,0.82239,0.82471,0.87477,0.87673,0.84753,0.85044,0.85562,1.0
0.256,0.744,0.6432,0.88036,0.87628,0.8237,0.82585,0.87558,0.87774,0.84804,0.85101,0.85672,1.0
0.26,0.74,0.64429,0.88092,0.87727,0.82486,0.82697,0.87663,0.87845,0.84871,0.85162,0.85753,1.0
0.264,0.736,0.64525,0.88168,0.87796,0.82612,0.82796,0.87741,0.87923,0.8493,0.85244,0.85848,1.0
0.268,0.732,0.64628,0.88247,0.87868,0.82739,0.82889,0.87837,0.88007,0.84998,0.85306,0.85946,1.0
0.272,0.728,0.64735,0.88335,0.87974,0.82822,0.82989,0.87935,0.8807,0.8507,0.85359,0.86031,1.0
0.276,0.724,0.64825,0.88405,0.88054,0.82917,0.83096,0.88019,0.8813,0.85144,0.85416,0.86124,1.0
0.28,0.72,0.64914,0.8847,0.88138,0.8301,0.8319,0.88105,0.88231,0.85202,0.8548,0.86194,1.0
0.284,0.716,0.65003,0.88522,0.88204,0.83109,0.83306,0.88193,0.88322,0.85261,0.85528,0.86272,1.0
0.288,0.712,0.65101,0.88568,0.88261,0.83219,0.83395,0.88263,0.88386,0.85305,0.85577,0.86365,1.0
0.292,0.708,0.65194,0.88636,0.88322,0.83341,0.83505,0.88352,0.88456,0.85333,0.85629,0.86457,1.0
0.296,0.704,0.65305,0.88697,0.88386,0.83419,0.83606,0.88438,0.88526,0.85375,0.85692,0.86525,1.0
0.3,0.7,0.65393,0.88755,0.88459,0.83507,0.83692,0.88513,0.88567,0.85426,0.85754,0.86625,1.0
0.304,0.696,0.65494,0.8882,0.88528,0.83594,0.8378,0.8858,0.8863,0.8548,0.85799,0.86727,1.0
0.308,0.692,0.65574,0.8888,0.88598,0.83669,0.83868,0.88649,0.88707,0.85541,0.85861,0.86816,1.0
0.312,0.688,0.65661,0.88937,0.88671,0.83775,0.83961,0.88721,0.88758,0.85592,0.859,0.86876,1.0
0.316,0.684,0.6575,0.88993,0.8873,0.83877,0.84047,0.88789,0.88822,0.85636,0.85947,0.86942,1.0
0.32,0.68,0.65846,0.89055,0.88792,0.83985,0.84116,0.88851,0.88873,0.85686,0.85996,0.87019,1.0
0.324,0.676,0.6592,0.8911,0.88876,0.8408,0.84189,0.88904,0.88946,0.85735,0.86034,0.87086,1.0
0.328,0.672,0.66004,0.89173,0.88936,0.84176,0.84257,0.88951,0.88998,0.85786,0.86072,0.87181,1.0
0.332,0.668,0.66087,0.89238,0.89004,0.84276,0.84339,0.89002,0.89078,0.85826,0.86108,0.87259,1.0
0.336,0.664,0.6616,0.89293,0.89057,0.8435,0.84421,0.89066,0.89122,0.85883,0.86159,0.8734,1.0
0.34,0.66,0.66228,0.89342,0.89119,0.84436,0.84497,0.89119,0.89187,0.85926,0.86192,0.87437,1.0
0.344,0.656,0.663,0.89395,0.89174,0.84543,0.84606,0.89185,0.89248,0.85972,0.86231,0.87495,1.0
0.348,0.652,0.66368,0.89463,0.8922,0.84613,0.84678,0.89256,0.89305,0.86019,0.86273,0.87569,1.0
0.352,0.648,0.66437,0.89504,0.89283,0.8471,0.84754,0.89305,0.89372,0.86064,0.8631,0.87644,1.0
0.356,0.644,0.66524,0.89548,0.89328,0.84782,0.84821,0.89365,0.89425,0.86108,0.86349,0.87712,1.0
0.36,0.64,0.66592,0.89595,0.89369,0.84879,0.84893,0.89437,0.8948,0.86146,0.86384,0.87789,1.0
0.364,0.636,0.66677,0.89637,0.89415,0.84952,0.84966,0.8948,0.89539,0.8618,0.86418,0.87862,1.0
0.368,0.632,0.66744,0.89685,0.89463,0.85024,0.85048,0.89527,0.89586,0.8622,0.86451,0.8791,1.0
0.372,0.628,0.6681,0.89731,0.89506,0.85103,0.85113,0.89576,0.89644,0.86264,0.86484,0.87975,1.0
0.376,0.624,0.66879,0.89792,0.89549,0.85174,0.85166,0.89627,0.89711,0.86294,0.86529,0.88041,1.0
0.38,0.62,0.6694,0.89829,0.89587,0.85232,0.85241,0.89669,0.89744,0.86333,0.86564,0.88114,1.0
0.384,0.616,0.67011,0.8986,0.89644,0.85286,0.85313,0.89707,0.89785,0.86375,0.86601,0.88163,1.0
0.388,0.612,0.67061,0.89895,0.89685,0.85351,0.85391,0.89756,0.89835,0.86405,0.86635,0.88222,1.0
0.392,0.608,0.6713,0.89935,0.89724,0.85409,0.8548,0.89801,0.89882,0.86447,0.8667,0.88267,1.0
0.396,0.604,0.67198,0.89978,0.89771,0.85486,0.85543,0.89848,0.89934,0.86489,0.86702,0.88325,1.0
0.4,0.6,0.67265,0.90027,0.8981,0.85539,0.85597,0.89894,0.89981,0.86526,0.8674,0.88383,1.0
0.404,0.596,0.6735,0.90073,0.8985,0.85605,0.85659,0.8995,0.90019,0.86557,0.86772,0.8845,1.0
0.408,0.592,0.67425,0.90123,0.89892,0.85686,0.85728,0.89998,0.90058,0.86588,0.86802,0.88497,1.0
0.412,0.588,0.67489,0.90166,0.89948,0.85754,0.85797,0.90046,0.9011,0.86624,0.86832,0.88546,1.0
0.416,0.584,0.67542,0.90205,0.89993,0.85816,0.85844,0.9008,0.90148,0.8665,0.86869,0.88594,1.0
0.42,0.58,0.67595,0.90243,0.90043,0.85877,0.85911,0.90136,0.90205,0.86692,0.86909,0.88637,1.0
0.424,0.576,0.6764,0.90277,0.90077,0.85947,0.8597,0.90174,0.90242,0.86725,0.86943,0.88709,1.0
0.428,0.572,0.67715,0.90316,0.90126,0.86006,0.86052,0.90217,0.90273,0.86759,0.86977,0.8876,1.0
0.432,0.568,0.67777,0.90352,0.90165,0.86066,0.86105,0.90255,0.90315,0.868,0.87006,0.88808,1.0
0.436,0.564,0.67832,0.90388,0.90194,0.86132,0.86163,0.90302,0.90358,0.8684,0.87036,0.8887,1.0
0.44,0.56,0.67891,0.90426,0.90239,0.86191,0.86205,0.90351,0.904,0.8688,0.87074,0.88932,1.0
0.444,0.556,0.6796,0.90468,0.90279,0.86244,0.86255,0.9039,0.90441,0.86922,0.87101,0.88978,1.0
0.448,0.552,0.68023,0.905,0.90317,0.86297,0.86326,0.90432,0.90501,0.86949,0.87129,0.89031,1.0
0.452,0.548,0.6807,0.90532,0.90357,0.86359,0.86385,0.9047,0.90539,0.86978,0.87162,0.89078,1.0
0.456,0.544,0.68125,0.90573,0.90403,0.86421,0.8645,0.905,0.90583,0.87008,0.87192,0.89115,1.0
0.46,0.54,0.68181,0.90604,0.90434,0.86477,0.86508,0.90547,0.90626,0.87039,0.87231,0.8917,1.0
0.464,0.536,0.68233,0.90637,0.90471,0.86529,0.86558,0.90578,0.90675,0.8707,0.87258,0.89238,1.0
0.468,0.532,0.68281,0.90685,0.90508,0.86574,0.86607,0.90613,0.90711,0.87107,0.8729,0.89278,1.0
0.472,0.528,0.68322,0.90718,0.90544,0.86627,0.86657,0.90654,0.90746,0.87138,0.87315,0.89317,1.0
0.476,0.524,0.68374,0.90753,0.90582,0.86688,0.86715,0.90689,0.90787,0.87175,0.87335,0.89359,1.0
0.48,0.52,0.6842,0.90777,0.90623,0.86728,0.86761,0.9073,0.90827,0.87201,0.87366,0.8942,1.0
0.484,0.516,0.68472,0.90811,0.90656,0.86779,0.86816,0.90762,0.90864,0.87226,0.87393,0.89487,1.0
0.488,0.512,0.68534,0.90844,0.90694,0.86848,0.86873,0.90805,0.90905,0.87255,0.87421,0.89532,1.0
0.492,0.508,0.68595,0.90873,0.90726,0.86892,0.86914,0.90849,0.90939,0.87284,0.87445,0.89583,1.0
0.496,0.504,0.68644,0.90918,0.90759,0.86946,0.86979,0.90883,0.90965,0.87315,0.8747,0.89646,1.0
0.5,0.5,0.68704,0.90961,0.90788,0.86988,0.87021,0.90921,0.91001,0.8735,0.87511,0.89715,1.0
0.504,0.496,0.6875,0.90991,0.90811,0.87047,0.8706,0.90952,0.91035,0.87391,0.87546,0.89761,1.0
0.508,0.492,0.68809,0.91026,0.90844,0.87085,0.87103,0.90992,0.91072,0.87429,0.87576,0.89808,1.0
0.512,0.488,0.68864,0.91062,0.90871,0.87132,0.87144,0.91025,0.911,0.87452,0.876,0.89853,1.0
0.516,0.484,0.68921,0.91103,0.90912,0.8718,0.87195,0.91053,0.91143,0.87487,0.87622,0.89901,1.0
0.52,0.48,0.68984,0.91133,0.90938,0.87213,0.87245,0.91091,0.91188,0.87513,0.87653,0.89952,1.0
0.524,0.476,0.69023,0.91169,0.90968,0.8725,0.87288,0.91125,0.9122,0.87539,0.87674,0.89993,1.0
0.528,0.472,0.69081,0.91199,0.91003,0.8732,0.87337,0.91158,0.91263,0.8757,0.877,0.9006,1.0
0.532,0.468,0.69127,0.91229,0.91046,0.8737,0.87388,0.9118,0.91299,0.87596,0.8773,0.90115,1.0
0.536,0.464,0.69173,0.91264,0.91073,0.87406,0.87422,0.91216,0.91327,0.87623,0.8776,0.90156,1.0
0.54,0.46,0.69236,0.91293,0.91107,0.87445,0.87477,0.91249,0.91359,0.87651,0.87791,0.90214,1.0
0.544,0.456,0.69282,0.91323,0.91136,0.87506,0.87519,0.91296,0.91398,0.87678,0.87815,0.90257,1.0
0.548,0.452,0.69332,0.91357,0.91167,0.87546,0.87568,0.91325,0.91433,0.87705,0.87845,0.90315,1.0
0.552,0.448,0.69394,0.91383,0.91191,0.87594,0.87606,0.91363,0.91471,0.87727,0.87871,0.90384,1.0
0.556,0.444,0.69442,0.91421,0.91224,0.87635,0.87648,0.9139,0.91502,0.87767,0.87896,0.90428,1.0
0.56,0.44,0.69484,0.91447,0.91249,0.87684,0.87693,0.91418,0.91531,0.87799,0.87923,0.90485,1.0
0.564,0.436,0.69529,0.91479,0.9128,0.87729,0.87733,0.91453,0.91568,0.87819,0.87948,0.90539,1.0
0.568,0.432,0.69605,0.91504,0.91314,0.87769,0.8777,0.91491,0.916,0.87842,0.87977,0.90598,1.0
0.572,0.428,0.6965,0.91536,0.91349,0.87804,0.87807,0.91526,0.91627,0.87869,0.88004,0.9065,1.0
0.576,0.424,0.69697,0.91562,0.91383,0.87841,0.87851,0.91559,0.91661,0.87896,0.8803,0.90704,1.0
0.58,0.42,0.69747,0.91592,0.91412,0.87886,0.87885,0.91584,0.91704,0.87921,0.88057,0.90749,1.0
0.584,0.416,0.69786,0.91634,0.91451,0.87944,0.87924,0.91621,0.91729,0.87946,0.88083,0.90795,1.0
0.588,0.412,0.69841,0.91658,0.91475,0.87985,0.87967,0.9165,0.91752,0.87973,0.88104,0.90858,1.0
0.592,0.408,0.69906,0.91694,0.91503,0.8803,0.88014,0.91672,0.91787,0.88007,0.88131,0.90917,1.0
0.596,0.404,0.69958,0.91719,0.91529,0.8807,0.88048,0.91697,0.9182,0.8803,0.8815,0.90971,1.0
0.6,0.4,0.70002,0.91743,0.91555,0.8811,0.88089,0.91717,0.91852,0.88054,0.88173,0.9101,1.0
0.604,0.396,0.7004,0.91774,0.91586,0.8815,0.88137,0.91741,0.91884,0.88082,0.88197,0.91056,1.0
0.608,0.392,0.70081,0.91795,0.91626,0.88192,0.88189,0.91777,0.91906,0.88107,0.88222,0.91099,1.0
0.612,0.388,0.70122,0.91834,0.91654,0.88249,0.8822,0.91805,0.91936,0.8813,0.88251,0.91159,1.0
0.616,0.384,0.70162,0.91857,0.91692,0.88283,0.88253,0.91829,0.91963,0.88155,0.88278,0.91218,1.0
0.62,0.38,0.70204,0.91882,0.91722,0.88313,0.88302,0.91847,0.91996,0.88179,0.88309,0.91268,1.0
0.624,0.376,0.7025,0.91908,0.91753,0.88358,0.88342,0.91878,0.92021,0.88201,0.88336,0.91306,1.0
0.628,0.372,0.70289,0.91934,0.91783,0.88398,0.8838,0.91903,0.92049,0.88226,0.88366,0.91365,1.0
0.632,0.368,0.70327,0.91957,0.91815,0.88439,0.88432,0.91932,0.92081,0.88253,0.8839,0.91405,1.0
0.636,0.364,0.70367,0.91987,0.91846,0.88476,0.88476,0.91958,0.92116,0.88278,0.88417,0.91469,1.0
0.64,0.36,0.70403,0.92018,0.91874,0.88516,0.88509,0.91993,0.92143,0.88306,0.88447,0.91508,1.0
0.644,0.356,0.70446,0.92045,0.91897,0.88568,0.88549,0.92016,0.92172,0.8833,0.88471,0.91561,1.0
0.648,0.352,0.70482,0.92069,0.91932,0.88606,0.88585,0.92047,0.92205,0.88354,0.885,0.91629,1.0
0.652,0.348,0.70519,0.9209,0.91959,0.88647,0.88631,0.92079,0.92236,0.88378,0.8852,0.91686,1.0
0.656,0.344,0.70574,0.92118,0.91984,0.88676,0.88668,0.92115,0.92262,0.8841,0.88542,0.91753,1.0
0.66,0.34,0.70622,0.92142,0.92014,0.88717,0.88701,0.92142,0.92291,0.88435,0.88569,0.91797,1.0
0.664,0.336,0.70658,0.92171,0.92044,0.88749,0.88738,0.92173,0.92323,0.8846,0.88591,0.91848,1.0
0.668,0.332,0.70707,0.92203,0.92071,0.88788,0.88778,0.92197,0.92349,0.88479,0.88615,0.91918,1.0
0.672,0.328,0.70762,0.92229,0.92093,0.88816,0.88808,0.92231,0.9237,0.88508,0.88635,0.91965,1.0
0.676,0.324,0.70808,0.92251,0.9212,0.88865,0.88844,0.92256,0.9241,0.88535,0.88663,0.92017,1.0
0.68,0.32,0.70851,0.92279,0.92148,0.88904,0.88884,0.92292,0.92435,0.88561,0.88692,0.92066,1.0
0.684,0.316,0.70886,0.92308,0.92177,0.88942,0.88916,0.92323,0.92469,0.88588,0.88725,0.92108,1.0
0.688,0.312,0.70925,0.92332,0.92209,0.88979,0.88958,0.92354,0.92488,0.88611,0.88753,0.92157,1.0
0.692,0.308,0.70974,0.92358,0.92228,0.89026,0.8901,0.92389,0.92518,0.88629,0.88782,0.92219,1.0
0.696,0.304,0.7101,0.92391,0.92263,0.89066,0.89058,0.92423,0.92546,0.88662,0.88804,0.92276,1.0
0.7,0.3,0.71045,0.92423,0.92292,0.89108,0.891,0.92448,0.92577,0.88692,0.88833,0.92331,1.0
0.704,0.296,0.71091,0.92446,0.92316,0.89144,0.89129,0.92475,0.92608,0.88717,0.88857,0.92381,1.0
0.708,0.292,0.7113,0.92473,0.92341,0.89177,0.89171,0.92498,0.92637,0.88743,0.88884,0.9243,1.0
0.712,0.288,0.71177,0.92503,0.9237,0.89199,0.89201,0.92529,0.92667,0.88771,0.88914,0.92477,1.0
0.716,0.284,0.71221,0.92525,0.92393,0.89248,0.89229,0.92566,0.92693,0.88796,0.8894,0.92525,1.0
0.72,0.28,0.71275,0.9255,0.92423,0.89282,0.89275,0.92593,0.92716,0.88821,0.88969,0.92573,1.0
0.724,0.276,0.71319,0.92579,0.92444,0.89322,0.89316,0.92616,0.92754,0.88848,0.88994,0.92618,1.0
0.728,0.272,0.71374,0.9261,0.92471,0.89355,0.89343,0.92646,0.92788,0.88883,0.89032,0.9267,1.0
0.732,0.268,0.71452,0.92638,0.92499,0.89392,0.89373,0.92671,0.92818,0.88907,0.89068,0.92712,1.0
0.736,0.264,0.71493,0.92669,0.92524,0.8943,0.89409,0.92701,0.92849,0.88924,0.89101,0.92754,1.0
0.74,0.26,0.71543,0.92693,0.92549,0.89473,0.89452,0.92736,0.92884,0.88951,0.89134,0.92798,1.0
0.744,0.256,0.71582,0.92716,0.92583,0.8951,0.89494,0.92772,0.92898,0.88985,0.89169,0.92849,1.0
0.748,0.252,0.7163,0.92738,0.92604,0.89541,0.89528,0.92817,0.92935,0.89014,0.89203,0.92892,1.0
0.752,0.248,0.71685,0.92769,0.92637,0.89588,0.89566,0.92847,0.92965,0.89042,0.89231,0.92938,1.0
0.756,0.244,0.71737,0.92798,0.92663,0.89632,0.89597,0.92872,0.92992,0.89071,0.89255,0.92996,1.0
0.76,0.24,0.71799,0.92819,0.92693,0.89664,0.89624,0.92896,0.93025,0.89098,0.89277,0.93038,1.0
0.764,0.236,0.71857,0.92849,0.92728,0.89693,0.89662,0.9293,0.93054,0.89126,0.89315,0.93091,1.0
0.768,0.232,0.71914,0.92868,0.92761,0.8972,0.89695,0.92948,0.93087,0.89156,0.89344,0.93136,1.0
0.772,0.228,0.71966,0.92895,0.92789,0.89755,0.89729,0.92979,0.93113,0.89183,0.89372,0.93187,1.0
0.776,0.224,0.72028,0.92915,0.9282,0.89794,0.89764,0.93009,0.93149,0.89216,0.89407,0.9323,1.0
0.78,0.22,0.72082,0.92946,0.92851,0.89833,0.89806,0.93045,0.9318,0.89244,0.89439,0.93279,1.0
0.784,0.216,0.72142,0.9298,0.92884,0.89863,0.89837,0.93075,0.93206,0.8927,0.89475,0.93319,1.0
0.788,0.212,0.72192,0.9301,0.92912,0.89906,0.89876,0.93109,0.93232,0.89292,0.89511,0.9336,1.0
0.792,0.208,0.72238,0.93035,0.9294,0.89944,0.89909,0.93133,0.9326,0.89322,0.89536,0.93405,1.0
0.796,0.204,0.72282,0.93064,0.92975,0.89979,0.89947,0.9317,0.93301,0.89352,0.89564,0.93439,1.0
0.8,0.2,0.72316,0.93097,0.92999,0.90016,0.89982,0.93204,0.93345,0.89385,0.89601,0.93479,1.0
0.804,0.196,0.72365,0.93121,0.93027,0.90054,0.90024,0.93234,0.93374,0.89413,0.8964,0.93524,1.0
0.808,0.192,0.72431,0.93152,0.93049,0.90091,0.90052,0.93263,0.93407,0.89443,0.89681,0.93579,1.0
0.812,0.188,0.72481,0.9319,0.93074,0.9013,0.90083,0.93306,0.93445,0.89478,0.89711,0.9362,1.0
0.816,0.184,0.72543,0.93216,0.93096,0.90176,0.90118,0.93336,0.93486,0.89509,0.89738,0.93676,1.0
0.82,0.18,0.72592,0.93247,0.9313,0.90214,0.90157,0.93361,0.93517,0.89541,0.8977,0.9372,1.0
0.824,0.176,0.72639,0.93274,0.93169,0.90258,0.9019,0.93398,0.93551,0.89571,0.89799,0.93766,1.0
0.828,0.172,0.72685,0.93304,0.93206,0.90314,0.90228,0.93426,0.9358,0.89616,0.89834,0.93817,1.0
0.832,0.168,0.7274,0.93335,0.93232,0.90358,0.90274,0.93465,0.93627,0.89646,0.89871,0.93867,1.0
0.836,0.164,0.72791,0.93374,0.93259,0.90405,0.9031,0.93495,0.93653,0.89685,0.89908,0.9392,1.0
0.84,0.16,0.72845,0.93417,0.93294,0.90442,0.90349,0.93538,0.93692,0.89726,0.89938,0.93971,1.0
0.844,0.156,0.72894,0.9344,0.93324,0.90479,0.90388,0.93568,0.93719,0.89766,0.89976,0.94024,1.0
0.848,0.152,0.72929,0.93477,0.93363,0.9052,0.90432,0.93607,0.93748,0.89802,0.90019,0.94075,1.0
0.852,0.148,0.72987,0.93505,0.93397,0.90562,0.90475,0.9364,0.93789,0.89835,0.90061,0.94119,1.0
0.856,0.144,0.73045,0.93537,0.93427,0.90603,0.90517,0.93685,0.93822,0.89864,0.90099,0.94181,1.0
0.86,0.14,0.73122,0.93572,0.93464,0.90653,0.9056,0.93726,0.9385,0.89904,0.90135,0.94218,1.0
0.864,0.136,0.73171,0.93602,0.93489,0.90686,0.906,0.93765,0.93893,0.89939,0.90174,0.94256,1.0
0.868,0.132,0.73228,0.93633,0.93524,0.90733,0.90631,0.93809,0.93923,0.89977,0.90214,0.94301,1.0
0.872,0.128,0.73302,0.93672,0.93561,0.90778,0.90663,0.93845,0.93969,0.90018,0.90253,0.94343,1.0
0.876,0.124,0.73353,0.93701,0.93593,0.90831,0.90705,0.93884,0.94005,0.90061,0.90297,0.94396,1.0
0.88,0.12,0.7341,0.9374,0.93642,0.90886,0.90743,0.93915,0.94047,0.901,0.9034,0.94426,1.0
0.884,0.116,0.73465,0.93789,0.93689,0.90941,0.90782,0.93963,0.94098,0.90136,0.9039,0.94485,1.0
0.888,0.112,0.73516,0.93837,0.93732,0.9098,0.90825,0.94,0.94141,0.90175,0.90439,0.94535,1.0
0.892,0.108,0.73576,0.93872,0.93762,0.91035,0.90877,0.94032,0.94182,0.90216,0.90485,0.94587,1.0
0.896,0.104,0.73638,0.93915,0.93804,0.9108,0.90921,0.94077,0.94223,0.90258,0.90545,0.94651,1.0
0.9,0.1,0.73691,0.93947,0.93853,0.91126,0.90968,0.94115,0.94264,0.90318,0.90598,0.94702,1.0
0.904,0.096,0.73752,0.93997,0.93887,0.91184,0.91019,0.94152,0.94308,0.90371,0.9066,0.94774,1.0
0.908,0.092,0.73813,0.94044,0.93932,0.91237,0.91059,0.94201,0.9436,0.90413,0.90734,0.94832,1.0
0.912,0.088,0.73873,0.94091,0.93985,0.91285,0.91124,0.94253,0.94412,0.90479,0.90784,0.94889,1.0
0.916,0.084,0.73935,0.94145,0.94037,0.91344,0.91178,0.94297,0.94462,0.90521,0.90844,0.94948,1.0
0.92,0.08,0.7401,0.94196,0.94087,0.91404,0.91236,0.94351,0.94501,0.90567,0.90902,0.94994,1.0
0.924,0.076,0.7407,0.9425,0.94138,0.91449,0.91286,0.94396,0.94575,0.90615,0.90959,0.95065,1.0
0.928,0.072,0.74137,0.94293,0.94183,0.91513,0.91325,0.94438,0.94626,0.90672,0.91022,0.95113,1.0
0.932,0.068,0.74198,0.94342,0.9424,0.91578,0.91372,0.94492,0.94695,0.90722,0.911,0.9517,1.0
0.936,0.064,0.7426,0.94409,0.94293,0.91647,0.91415,0.94534,0.94754,0.90797,0.91176,0.9523,1.0
0.94,0.06,0.74317,0.94464,0.94351,0.91735,0.91473,0.94587,0.94816,0.90851,0.91256,0.95293,1.0
0.944,0.056,0.74404,0.94524,0.94421,0.91806,0.91529,0.9464,0.94871,0.9091,0.91327,0.95358,1.0
0.948,0.052,0.74505,0.9457,0.94496,0.91862,0.91579,0.94708,0.9493,0.9098,0.91413,0.95434,1.0
0.952,0.048,0.74605,0.9465,0.94572,0.91956,0.91643,0.94788,0.94989,0.91062,0.91502,0.95487,1.0
0.956,0.044,0.74682,0.94702,0.94641,0.92034,0.9173,0.94867,0.95054,0.91139,0.91578,0.95564,1.0
0.96,0.04,0.74759,0.94776,0.94738,0.92127,0.91806,0.94931,0.95132,0.9121,0.9168,0.95643,1.0
0.964,0.036,0.74864,0.94857,0.94825,0.92222,0.91868,0.95007,0.95226,0.91286,0.91783,0.95741,1.0
0.968,0.032,0.74949,0.94936,0.94922,0.92328,0.91928,0.95074,0.95301,0.91377,0.919,0.95822,1.0
0.972,0.028,0.75053,0.95008,0.95033,0.9242,0.92021,0.95162,0.95402,0.91527,0.92045,0.95907,1.0
0.976,0.024,0.7516,0.95102,0.95155,0.92559,0.92091,0.95223,0.95498,0.91675,0.92181,0.96001,1.0
0.98,0.02,0.75263,0.95216,0.95265,0.92685,0.92207,0.95347,0.95625,0.91811,0.92361,0.96108,1.0
0.984,0.016,0.75435,0.95338,0.95384,0.92827,0.92309,0.95461,0.9574,0.91967,0.92558,0.9625,1.0
0.988,0.012,0.75572,0.95497,0.95579,0.9309,0.92431,0.95617,0.95877,0.9212,0.92762,0.96419,1.0
0.992,0.008,0.75827,0.95691,0.9578,0.93365,0.9262,0.9578,0.95991,0.92348,0.92988,0.96611,1.0
0.996,0.004,0.76258,0.95899,0.96091,0.93762,0.92909,0.96001,0.96283,0.92796,0.93423,0.96928,1.0


==> gmm_feedback_variableB/B3circ_16x4/all_se_rel_opt_cdf_gap40_nc8_SNR0dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_DL,Lloyd_PGD_UL,Lloyd_Lau_DL,Lloyd_Lau_UL,GMM_PGD_DL,GMM_PGD_UL,GMM_Lau_DL,GMM_Lau_UL,unipow_chan_subsp,optimal
0.0,1.0,0.08598,0.03122,0.03148,0.04881,0.06071,0.01323,0.01735,0.01203,0.02186,0.33902,1.0
0.004,0.996,0.14906,0.2422,0.25821,0.21912,0.23005,0.12073,0.11055,0.13443,0.12786,0.49953,1.0
0.008,0.992,0.17068,0.34914,0.38117,0.3058,0.31635,0.20312,0.19481,0.23566,0.23589,0.55253,1.0
0.012,0.988,0.18487,0.41724,0.44235,0.35719,0.39033,0.26907,0.26776,0.2928,0.28823,0.58228,1.0
0.016,0.984,0.19578,0.46481,0.47272,0.40456,0.42515,0.30753,0.30624,0.33245,0.33355,0.60736,1.0
0.02,0.98,0.20514,0.49448,0.5017,0.43599,0.45416,0.33736,0.33869,0.37324,0.37393,0.62489,1.0
0.024,0.976,0.21213,0.51868,0.52875,0.45846,0.48854,0.37341,0.3754,0.39922,0.39812,0.6414,1.0
0.028,0.972,0.21844,0.5373,0.54556,0.4813,0.50913,0.39916,0.39764,0.42267,0.4225,0.65574,1.0
0.032,0.968,0.22249,0.55673,0.5629,0.50284,0.52499,0.42886,0.42587,0.44011,0.44077,0.66476,1.0
0.036,0.964,0.22903,0.57229,0.574,0.51965,0.53657,0.44493,0.44131,0.45352,0.45184,0.6718,1.0
0.04,0.96,0.23532,0.58551,0.58591,0.5342,0.55094,0.46255,0.45637,0.46945,0.46755,0.67744,1.0
0.044,0.956,0.23952,0.59519,0.59976,0.54548,0.56366,0.48259,0.47365,0.48384,0.48145,0.68422,1.0
0.048,0.952,0.24402,0.60822,0.61065,0.55733,0.57506,0.49563,0.48917,0.49631,0.49418,0.69038,1.0
0.052,0.948,0.24809,0.61832,0.62056,0.56968,0.58434,0.51095,0.50598,0.50763,0.50663,0.69477,1.0
0.056,0.944,0.25162,0.62659,0.63042,0.57919,0.59366,0.52219,0.51721,0.52145,0.51921,0.70044,1.0
0.06,0.94,0.25438,0.63476,0.63894,0.58955,0.60404,0.53159,0.52936,0.53198,0.52993,0.7048,1.0
0.064,0.936,0.25754,0.64226,0.64625,0.59671,0.6112,0.54192,0.53879,0.54098,0.54074,0.70884,1.0
0.068,0.932,0.26085,0.65031,0.65273,0.60434,0.61785,0.55258,0.5488,0.55117,0.55267,0.7131,1.0
0.072,0.928,0.26404,0.65884,0.66162,0.60977,0.62288,0.56246,0.55647,0.56064,0.56155,0.71674,1.0
0.076,0.924,0.26667,0.66449,0.66939,0.61611,0.6284,0.5689,0.5636,0.56834,0.57027,0.72092,1.0
0.08,0.92,0.26931,0.66966,0.67532,0.62131,0.63541,0.57515,0.56981,0.57545,0.5761,0.72518,1.0
0.084,0.916,0.27173,0.67576,0.68176,0.6278,0.63896,0.58356,0.57703,0.58026,0.58127,0.72843,1.0
0.088,0.912,0.27429,0.68051,0.68689,0.63236,0.64392,0.59081,0.58271,0.58572,0.58741,0.73238,1.0
0.092,0.908,0.27663,0.68613,0.69296,0.63644,0.64812,0.59734,0.58947,0.59116,0.59157,0.73479,1.0
0.096,0.904,0.27842,0.69179,0.69858,0.642,0.65416,0.60278,0.59515,0.59661,0.59823,0.73813,1.0
0.1,0.9,0.28084,0.69719,0.70395,0.64713,0.66021,0.60696,0.60116,0.60229,0.6034,0.74056,1.0
0.104,0.896,0.28262,0.70182,0.70724,0.6507,0.66439,0.61236,0.60668,0.60729,0.60929,0.74316,1.0
0.108,0.892,0.28475,0.70638,0.71123,0.65491,0.66868,0.61782,0.61305,0.61291,0.61568,0.74593,1.0
0.112,0.888,0.28654,0.71074,0.71496,0.65967,0.67309,0.62355,0.61745,0.61726,0.61868,0.74845,1.0
0.116,0.884,0.2886,0.71478,0.71847,0.66418,0.67702,0.62727,0.62304,0.62294,0.62351,0.75095,1.0
0.12,0.88,0.2909,0.71954,0.72173,0.66791,0.68073,0.6313,0.6286,0.62626,0.62778,0.75274,1.0
0.124,0.876,0.29299,0.7234,0.72556,0.67162,0.68438,0.63655,0.63333,0.63006,0.63127,0.75456,1.0
0.128,0.872,0.29476,0.727,0.72889,0.67541,0.68741,0.64039,0.63733,0.63428,0.63518,0.75695,1.0
0.132,0.868,0.29696,0.73029,0.73276,0.67905,0.69079,0.64402,0.64021,0.63887,0.6399,0.7587,1.0
0.136,0.864,0.29879,0.73246,0.73597,0.68327,0.69397,0.64837,0.64291,0.64232,0.64446,0.76098,1.0
0.14,0.86,0.30045,0.736,0.73849,0.68637,0.69816,0.6532,0.64795,0.64597,0.64711,0.76316,1.0
0.144,0.856,0.30202,0.7398,0.74088,0.68964,0.70159,0.657,0.65247,0.64975,0.65205,0.76509,1.0
0.148,0.852,0.30354,0.74237,0.74348,0.69258,0.70454,0.66053,0.65671,0.65394,0.65617,0.76733,1.0
0.152,0.848,0.3052,0.74468,0.74623,0.69545,0.70712,0.66403,0.66072,0.65629,0.65949,0.76886,1.0
0.156,0.844,0.3069,0.74698,0.74852,0.69871,0.70999,0.66727,0.66367,0.65956,0.66204,0.77062,1.0
0.16,0.84,0.30843,0.74982,0.75086,0.70125,0.71197,0.67071,0.66758,0.66297,0.66488,0.77299,1.0
0.164,0.836,0.3101,0.75326,0.75316,0.7044,0.71448,0.67371,0.6705,0.66551,0.66737,0.77481,1.0
0.168,0.832,0.31178,0.75524,0.75575,0.70645,0.71774,0.67648,0.67435,0.66859,0.67045,0.77653,1.0
0.172,0.828,0.31344,0.75745,0.75742,0.70925,0.71997,0.67907,0.6776,0.67165,0.67351,0.77852,1.0
0.176,0.824,0.31537,0.76007,0.75949,0.71169,0.72196,0.682,0.68101,0.67454,0.67613,0.78024,1.0
0.18,0.82,0.31667,0.76276,0.76125,0.71436,0.72471,0.68516,0.6838,0.6772,0.67865,0.7824,1.0
0.184,0.816,0.31839,0.76493,0.76336,0.71695,0.72704,0.68812,0.68759,0.6804,0.68138,0.78459,1.0
0.188,0.812,0.31961,0.76663,0.76566,0.71919,0.72878,0.69119,0.69018,0.68293,0.68421,0.78613,1.0
0.192,0.808,0.32131,0.76855,0.76761,0.72194,0.73107,0.6934,0.6933,0.68525,0.68736,0.78786,1.0
0.196,0.804,0.32277,0.77143,0.76997,0.72387,0.73345,0.69592,0.69554,0.6882,0.69012,0.78937,1.0
0.2,0.8,0.32359,0.77347,0.77244,0.72682,0.73517,0.69803,0.69874,0.69061,0.69188,0.79122,1.0
0.204,0.796,0.32493,0.77536,0.77491,0.72921,0.73833,0.70036,0.70052,0.69252,0.6939,0.79282,1.0
0.208,0.792,0.32653,0.77734,0.77678,0.73171,0.74007,0.70277,0.70309,0.69441,0.69616,0.79472,1.0
0.212,0.788,0.32803,0.77943,0.7785,0.73371,0.74195,0.70484,0.70579,0.69652,0.69892,0.79611,1.0
0.216,0.784,0.32944,0.78095,0.7809,0.73565,0.74416,0.70671,0.70791,0.69879,0.70052,0.79752,1.0
0.22,0.78,0.33088,0.78261,0.78278,0.73796,0.74633,0.70904,0.71145,0.70047,0.70242,0.79879,1.0
0.224,0.776,0.33259,0.78437,0.78441,0.73952,0.74772,0.71146,0.71481,0.70211,0.70419,0.80004,1.0
0.228,0.772,0.33383,0.7857,0.78598,0.74141,0.74948,0.71419,0.71707,0.70381,0.70586,0.80131,1.0
0.232,0.768,0.33494,0.78751,0.78794,0.74308,0.75147,0.71653,0.71879,0.70548,0.70832,0.80296,1.0
0.236,0.764,0.33633,0.78928,0.78982,0.74497,0.75332,0.71869,0.72108,0.70723,0.71006,0.80439,1.0
0.24,0.76,0.33756,0.79113,0.7916,0.74708,0.75501,0.72007,0.72359,0.71011,0.71183,0.80585,1.0
0.244,0.756,0.33889,0.79238,0.7937,0.74895,0.75652,0.72215,0.72595,0.71154,0.71331,0.80699,1.0
0.248,0.752,0.34045,0.79418,0.79528,0.75063,0.75802,0.72392,0.72766,0.71353,0.71587,0.8086,1.0
0.252,0.748,0.34133,0.79527,0.79682,0.75248,0.75953,0.72574,0.72981,0.71489,0.71756,0.80993,1.0
0.256,0.744,0.34236,0.79696,0.7982,0.754,0.76145,0.7276,0.73167,0.71644,0.71922,0.81121,1.0
0.26,0.74,0.34328,0.79871,0.79964,0.75542,0.7631,0.72962,0.73352,0.71798,0.72171,0.81249,1.0
0.264,0.736,0.34455,0.79998,0.80104,0.75652,0.76424,0.73135,0.73525,0.71974,0.72358,0.81385,1.0
0.268,0.732,0.34573,0.80136,0.80246,0.75816,0.76564,0.73329,0.73736,0.72168,0.72568,0.81536,1.0
0.272,0.728,0.34705,0.80271,0.80374,0.75992,0.76783,0.73472,0.73939,0.72364,0.72723,0.81666,1.0
0.276,0.724,0.34811,0.80387,0.80492,0.76149,0.76967,0.73667,0.74137,0.72528,0.72877,0.8179,1.0
0.28,0.72,0.34915,0.80534,0.80641,0.76295,0.7712,0.73832,0.74313,0.72693,0.73,0.81924,1.0
0.284,0.716,0.35019,0.80666,0.80761,0.76486,0.77265,0.73986,0.74555,0.72851,0.73203,0.82028,1.0
0.288,0.712,0.35169,0.80796,0.80907,0.76657,0.77467,0.74133,0.747,0.7304,0.73342,0.82147,1.0
0.292,0.708,0.35286,0.80934,0.81043,0.76819,0.77638,0.74282,0.74912,0.73179,0.73525,0.82269,1.0
0.296,0.704,0.35408,0.8105,0.81175,0.76976,0.77794,0.74438,0.7509,0.73331,0.73658,0.82427,1.0
0.3,0.7,0.35501,0.8114,0.81346,0.77134,0.77966,0.74629,0.7534,0.7349,0.73861,0.82585,1.0
0.304,0.696,0.35574,0.8127,0.81501,0.77261,0.78102,0.74825,0.75535,0.73662,0.74052,0.8269,1.0
0.308,0.692,0.35691,0.81363,0.81586,0.77388,0.78244,0.75002,0.75743,0.73797,0.74173,0.82805,1.0
0.312,0.688,0.3582,0.81509,0.81687,0.77544,0.78373,0.75177,0.75922,0.73979,0.74332,0.82907,1.0
0.316,0.684,0.3593,0.816,0.8181,0.77683,0.78481,0.75346,0.76087,0.7412,0.74508,0.8302,1.0
0.32,0.68,0.36027,0.8173,0.81924,0.77824,0.78609,0.75495,0.76239,0.74253,0.74672,0.83129,1.0
0.324,0.676,0.36131,0.81842,0.82037,0.77959,0.78748,0.75728,0.76393,0.74417,0.74798,0.83234,1.0
0.328,0.672,0.36203,0.81962,0.8215,0.78092,0.78879,0.75914,0.76578,0.74594,0.74933,0.83371,1.0
0.332,0.668,0.36286,0.82055,0.82247,0.78186,0.79007,0.76044,0.76728,0.74737,0.75055,0.83464,1.0
0.336,0.664,0.36397,0.8216,0.82342,0.78303,0.79114,0.76207,0.76914,0.74863,0.75202,0.83558,1.0
0.34,0.66,0.36495,0.82287,0.82431,0.78425,0.79225,0.76393,0.77074,0.74969,0.75329,0.83651,1.0
0.344,0.656,0.36571,0.82423,0.82537,0.78537,0.79377,0.76523,0.77165,0.75094,0.75482,0.83753,1.0
0.348,0.652,0.36693,0.8254,0.82622,0.78654,0.79507,0.76628,0.77344,0.75237,0.75606,0.83856,1.0
0.352,0.648,0.36802,0.82654,0.82737,0.78799,0.79599,0.76776,0.77495,0.75394,0.75737,0.83959,1.0
0.356,0.644,0.36895,0.82754,0.82863,0.78928,0.79726,0.76923,0.77627,0.75513,0.75846,0.84071,1.0
0.36,0.64,0.36985,0.82874,0.82974,0.79032,0.79822,0.77101,0.77795,0.75633,0.76003,0.84174,1.0
0.364,0.636,0.37068,0.83002,0.83117,0.79155,0.79926,0.77251,0.77928,0.75758,0.76121,0.84253,1.0
0.368,0.632,0.37139,0.83125,0.83216,0.79265,0.80033,0.77424,0.78052,0.75896,0.76284,0.84343,1.0
0.372,0.628,0.37227,0.83224,0.83378,0.79361,0.80139,0.77552,0.78182,0.76033,0.76409,0.84414,1.0
0.376,0.624,0.37321,0.83359,0.83466,0.79478,0.80242,0.77712,0.78319,0.76146,0.7655,0.84518,1.0
0.38,0.62,0.37429,0.83463,0.83573,0.79602,0.8036,0.77875,0.78453,0.76286,0.76636,0.84619,1.0
0.384,0.616,0.37513,0.83548,0.83674,0.79718,0.80482,0.78005,0.78589,0.76373,0.76747,0.84712,1.0
0.388,0.612,0.37587,0.83644,0.83784,0.79793,0.80585,0.78113,0.78718,0.76494,0.76876,0.8479,1.0
0.392,0.608,0.37654,0.8373,0.83885,0.79901,0.80678,0.78237,0.78845,0.76591,0.76985,0.84896,1.0
0.396,0.604,0.37727,0.83822,0.83983,0.79984,0.80773,0.7838,0.78955,0.76685,0.77082,0.84976,1.0
0.4,0.6,0.37793,0.83917,0.84076,0.80109,0.80869,0.7851,0.79087,0.76791,0.77169,0.85067,1.0
0.404,0.596,0.37875,0.84022,0.8417,0.80207,0.80941,0.78676,0.79226,0.76905,0.7728,0.85162,1.0
0.408,0.592,0.37953,0.84151,0.84269,0.80314,0.81045,0.78816,0.79354,0.77023,0.77373,0.85271,1.0
0.412,0.588,0.38031,0.8426,0.84373,0.80426,0.81131,0.78961,0.79478,0.77112,0.7747,0.85372,1.0
0.416,0.584,0.38095,0.84358,0.84471,0.80531,0.81239,0.79093,0.79579,0.77228,0.77564,0.85436,1.0
0.42,0.58,0.38166,0.8445,0.84552,0.80641,0.81327,0.79229,0.79696,0.77365,0.77679,0.8554,1.0
0.424,0.576,0.38252,0.84574,0.84644,0.80739,0.81436,0.79334,0.79833,0.77459,0.77781,0.85632,1.0
0.428,0.572,0.38322,0.84662,0.84731,0.80843,0.81537,0.79453,0.79941,0.77587,0.77892,0.85718,1.0
0.432,0.568,0.38396,0.84746,0.8483,0.80927,0.81636,0.7954,0.8007,0.77704,0.77995,0.8583,1.0
0.436,0.564,0.38468,0.84814,0.8492,0.81016,0.81745,0.79661,0.80198,0.77801,0.78089,0.85922,1.0
0.44,0.56,0.38534,0.84892,0.85023,0.81103,0.81846,0.79766,0.80307,0.77914,0.78177,0.86001,1.0
0.444,0.556,0.38611,0.8497,0.85105,0.81201,0.81936,0.79909,0.80459,0.78014,0.78271,0.86086,1.0
0.448,0.552,0.3868,0.8507,0.85201,0.81274,0.82018,0.79993,0.80573,0.78115,0.7837,0.86168,1.0
0.452,0.548,0.38752,0.85176,0.85286,0.81379,0.82093,0.8013,0.80691,0.78221,0.78488,0.86268,1.0
0.456,0.544,0.38832,0.85255,0.8535,0.81467,0.82206,0.80269,0.80819,0.78318,0.78594,0.86331,1.0
0.46,0.54,0.38897,0.85358,0.85424,0.81584,0.82272,0.8038,0.80906,0.78408,0.78692,0.86412,1.0
0.464,0.536,0.38987,0.85469,0.85499,0.81678,0.82356,0.80481,0.81011,0.78512,0.78794,0.86497,1.0
0.468,0.532,0.39061,0.85535,0.85598,0.81767,0.82435,0.80605,0.811,0.78579,0.78874,0.86583,1.0
0.472,0.528,0.39148,0.85643,0.85702,0.81871,0.82526,0.80711,0.81196,0.78672,0.78966,0.86661,1.0
0.476,0.524,0.39211,0.85719,0.8579,0.81954,0.82622,0.80804,0.81317,0.78756,0.7904,0.86748,1.0
0.48,0.52,0.39293,0.85813,0.85861,0.82033,0.82698,0.80914,0.81414,0.78869,0.79118,0.8683,1.0
0.484,0.516,0.39355,0.85897,0.85935,0.82126,0.82776,0.81029,0.81507,0.78963,0.79223,0.86901,1.0
0.488,0.512,0.39429,0.85979,0.86021,0.82234,0.82869,0.8116,0.8161,0.79075,0.7932,0.86968,1.0
0.492,0.508,0.3949,0.86059,0.86122,0.82318,0.82944,0.81295,0.81712,0.79198,0.79406,0.87025,1.0
0.496,0.504,0.39566,0.8615,0.86184,0.82426,0.83028,0.81422,0.81836,0.79286,0.7949,0.87122,1.0
0.5,0.5,0.39635,0.86221,0.86258,0.82501,0.83107,0.81553,0.81926,0.79378,0.79589,0.87188,1.0
0.504,0.496,0.3973,0.86291,0.8633,0.82573,0.83176,0.8166,0.82032,0.79468,0.79692,0.87253,1.0
0.508,0.492,0.39797,0.86352,0.86401,0.82644,0.8329,0.81784,0.82152,0.79557,0.79791,0.87337,1.0
0.512,0.488,0.3986,0.86406,0.86474,0.82762,0.83384,0.81907,0.82252,0.79647,0.7987,0.87398,1.0
0.516,0.484,0.39917,0.86484,0.8654,0.82829,0.83466,0.8201,0.82365,0.79736,0.79964,0.8746,1.0
0.52,0.48,0.39988,0.8656,0.86624,0.82922,0.83531,0.82114,0.82452,0.79821,0.80039,0.8754,1.0
0.524,0.476,0.40064,0.86629,0.867,0.83002,0.83608,0.82217,0.82553,0.79922,0.8011,0.87618,1.0
0.528,0.472,0.40156,0.86705,0.86786,0.83083,0.83703,0.82305,0.82677,0.80008,0.80179,0.87676,1.0
0.532,0.468,0.40244,0.86765,0.86876,0.83161,0.83788,0.82395,0.82783,0.80098,0.80241,0.87734,1.0
0.536,0.464,0.40306,0.86813,0.86949,0.83242,0.83883,0.82497,0.82884,0.80185,0.80339,0.87814,1.0
0.54,0.46,0.40379,0.86889,0.87008,0.83334,0.8397,0.82586,0.83015,0.8028,0.80422,0.87885,1.0
0.544,0.456,0.40446,0.8698,0.87115,0.83413,0.84047,0.82722,0.83133,0.80376,0.80502,0.87932,1.0
0.548,0.452,0.40507,0.87064,0.87209,0.83485,0.84126,0.82823,0.83245,0.80465,0.80593,0.88006,1.0
0.552,0.448,0.40585,0.87137,0.87254,0.83552,0.84192,0.82909,0.83333,0.80539,0.8068,0.88074,1.0
0.556,0.444,0.40632,0.87205,0.87336,0.83626,0.84273,0.82999,0.83406,0.80612,0.80767,0.88133,1.0
0.56,0.44,0.40703,0.87273,0.87394,0.83708,0.84356,0.8311,0.83506,0.80691,0.80866,0.88216,1.0
0.564,0.436,0.40758,0.87341,0.87473,0.83795,0.84409,0.83192,0.83582,0.80762,0.80936,0.8827,1.0
0.568,0.432,0.40838,0.87393,0.8754,0.83892,0.84478,0.83321,0.83685,0.80834,0.81015,0.88329,1.0
0.572,0.428,0.40904,0.87493,0.87621,0.83976,0.84571,0.83415,0.83781,0.809,0.81077,0.88413,1.0
0.576,0.424,0.40968,0.87576,0.87698,0.84058,0.84649,0.83497,0.83892,0.80995,0.81149,0.88481,1.0
0.58,0.42,0.41043,0.87656,0.87768,0.84121,0.84747,0.8358,0.83977,0.81058,0.81241,0.8855,1.0
0.584,0.416,0.4111,0.87707,0.87849,0.84189,0.84833,0.83678,0.84048,0.8113,0.81326,0.88622,1.0
0.588,0.412,0.4118,0.87768,0.8793,0.84264,0.84927,0.83774,0.84134,0.81195,0.81399,0.88686,1.0
0.592,0.408,0.41258,0.87829,0.88012,0.84349,0.85,0.83858,0.84222,0.81279,0.81479,0.88738,1.0
0.596,0.404,0.41325,0.87884,0.88085,0.84423,0.85084,0.83928,0.8432,0.81346,0.81562,0.88813,1.0
0.6,0.4,0.41389,0.87948,0.88165,0.84508,0.85174,0.84027,0.84387,0.81431,0.81654,0.88876,1.0
0.604,0.396,0.4148,0.88021,0.88238,0.84591,0.85259,0.84161,0.84472,0.81517,0.81735,0.8895,1.0
0.608,0.392,0.41553,0.88101,0.88311,0.84664,0.8534,0.84266,0.84571,0.81591,0.81808,0.89016,1.0
0.612,0.388,0.4161,0.88184,0.88395,0.84739,0.85408,0.84396,0.84658,0.81667,0.8189,0.89079,1.0
0.616,0.384,0.41678,0.88254,0.88456,0.84815,0.85471,0.84499,0.8473,0.81752,0.81967,0.89148,1.0
0.62,0.38,0.41738,0.88306,0.8852,0.84909,0.85549,0.84613,0.84825,0.81815,0.82059,0.89209,1.0
0.624,0.376,0.41812,0.88362,0.88576,0.84982,0.85623,0.84708,0.84903,0.81892,0.82137,0.89268,1.0
0.628,0.372,0.41872,0.88416,0.88631,0.85059,0.8569,0.84794,0.84991,0.81989,0.82211,0.89334,1.0
0.632,0.368,0.41948,0.88495,0.88702,0.85163,0.85768,0.8487,0.85093,0.82068,0.82286,0.89389,1.0
0.636,0.364,0.42015,0.88582,0.88763,0.85247,0.85851,0.84964,0.85179,0.82155,0.82359,0.89451,1.0
0.64,0.36,0.42087,0.88665,0.88817,0.8531,0.85915,0.85049,0.85245,0.82249,0.82461,0.89504,1.0
0.644,0.356,0.42149,0.88733,0.88897,0.85404,0.85998,0.85145,0.85354,0.82333,0.82565,0.8955,1.0
0.648,0.352,0.4222,0.88791,0.88959,0.85462,0.86062,0.85253,0.85435,0.82438,0.82634,0.89607,1.0
0.652,0.348,0.42291,0.8886,0.89037,0.85547,0.86126,0.85343,0.85516,0.82554,0.8273,0.89653,1.0
0.656,0.344,0.42358,0.88931,0.89103,0.8562,0.86208,0.85454,0.85597,0.82649,0.82794,0.89726,1.0
0.66,0.34,0.42431,0.88988,0.89171,0.85677,0.86273,0.85546,0.85704,0.82736,0.82877,0.89763,1.0
0.664,0.336,0.42508,0.89075,0.89234,0.85737,0.86355,0.85628,0.85778,0.82804,0.82998,0.89817,1.0
0.668,0.332,0.42582,0.89188,0.89304,0.85808,0.8642,0.85714,0.85854,0.829,0.831,0.89871,1.0
0.672,0.328,0.42651,0.89265,0.89381,0.85872,0.865,0.85795,0.85937,0.82969,0.83185,0.89935,1.0
0.676,0.324,0.42709,0.8934,0.89453,0.85954,0.86547,0.85876,0.86017,0.83063,0.83256,0.90007,1.0
0.68,0.32,0.42774,0.89425,0.89538,0.86032,0.86616,0.85967,0.86089,0.8313,0.83335,0.90063,1.0
0.684,0.316,0.4285,0.89486,0.89606,0.86108,0.86695,0.86042,0.86189,0.83222,0.83402,0.90134,1.0
0.688,0.312,0.42913,0.89597,0.89697,0.86161,0.86739,0.8613,0.86283,0.83291,0.83501,0.90177,1.0
0.692,0.308,0.42994,0.89679,0.89763,0.8625,0.86805,0.86225,0.86371,0.83359,0.83577,0.90226,1.0
0.696,0.304,0.43062,0.89758,0.89842,0.86321,0.86881,0.86311,0.8646,0.83436,0.83646,0.90285,1.0
0.7,0.3,0.43118,0.89822,0.89922,0.86374,0.8694,0.86394,0.86534,0.83508,0.83719,0.90344,1.0
0.704,0.296,0.43196,0.8991,0.89967,0.86445,0.86993,0.8647,0.8661,0.83601,0.83784,0.90407,1.0
0.708,0.292,0.43267,0.89981,0.90036,0.86507,0.87063,0.86566,0.86712,0.83693,0.83861,0.90447,1.0
0.712,0.288,0.43345,0.90026,0.90109,0.86567,0.87122,0.86651,0.8679,0.8377,0.83941,0.90493,1.0
0.716,0.284,0.43413,0.90124,0.90168,0.86642,0.87174,0.86744,0.86903,0.83857,0.84005,0.90554,1.0
0.72,0.28,0.43494,0.90193,0.90219,0.86714,0.87238,0.86831,0.86987,0.83947,0.84077,0.90596,1.0
0.724,0.276,0.43563,0.90291,0.90299,0.86784,0.87307,0.86931,0.87074,0.84024,0.84144,0.90652,1.0
0.728,0.272,0.43622,0.90372,0.90375,0.86842,0.87384,0.87038,0.87164,0.84108,0.84205,0.90705,1.0
0.732,0.268,0.43708,0.90439,0.90429,0.86915,0.8744,0.87147,0.87248,0.84166,0.84273,0.90757,1.0
0.736,0.264,0.43781,0.90506,0.9049,0.86984,0.87502,0.87253,0.87344,0.84247,0.84333,0.90806,1.0
0.74,0.26,0.43837,0.9057,0.90546,0.87068,0.8758,0.87341,0.87429,0.8433,0.84398,0.90863,1.0
0.744,0.256,0.43902,0.90626,0.90623,0.87152,0.87659,0.87444,0.87534,0.84419,0.84483,0.90915,1.0
0.748,0.252,0.43985,0.90707,0.90666,0.87244,0.87729,0.87558,0.87644,0.84484,0.84545,0.90973,1.0
0.752,0.248,0.44053,0.9077,0.90745,0.87309,0.87814,0.87643,0.8774,0.8456,0.84632,0.91024,1.0
0.756,0.244,0.4413,0.9083,0.90823,0.87391,0.8787,0.8773,0.87837,0.84645,0.8471,0.91118,1.0
0.76,0.24,0.44203,0.90907,0.90919,0.87479,0.87954,0.8782,0.87906,0.84719,0.84775,0.91182,1.0
0.764,0.236,0.44273,0.90977,0.90981,0.87538,0.88039,0.87921,0.87981,0.84793,0.84843,0.91243,1.0
0.768,0.232,0.44349,0.91046,0.91043,0.87613,0.88101,0.88016,0.88076,0.84885,0.84944,0.91288,1.0
0.772,0.228,0.44443,0.91121,0.91114,0.87696,0.88195,0.88116,0.88168,0.8495,0.85032,0.91349,1.0
0.776,0.224,0.44509,0.91183,0.9122,0.87763,0.88262,0.8819,0.8826,0.8503,0.85125,0.9142,1.0
0.78,0.22,0.44572,0.91249,0.91287,0.87857,0.88326,0.88292,0.88342,0.85106,0.85203,0.91494,1.0
0.784,0.216,0.44647,0.91322,0.91347,0.87935,0.88415,0.88374,0.88429,0.85204,0.85268,0.91575,1.0
0.788,0.212,0.44721,0.91393,0.91424,0.8801,0.88487,0.88456,0.885,0.8527,0.85345,0.91631,1.0
0.792,0.208,0.44814,0.91479,0.91475,0.88081,0.88562,0.88531,0.88595,0.85349,0.85427,0.91705,1.0
0.796,0.204,0.44921,0.91561,0.91557,0.88151,0.8865,0.88645,0.88703,0.85418,0.85511,0.91764,1.0
0.8,0.2,0.44978,0.9163,0.91616,0.88226,0.88717,0.88736,0.88791,0.85502,0.85596,0.91827,1.0
0.804,0.196,0.45074,0.91705,0.91699,0.88331,0.88786,0.88821,0.88877,0.8559,0.85689,0.91889,1.0
0.808,0.192,0.45184,0.91793,0.91771,0.88411,0.88881,0.88916,0.89003,0.85659,0.85789,0.91965,1.0
0.812,0.188,0.45249,0.91861,0.91841,0.88485,0.88958,0.89012,0.89102,0.85734,0.85858,0.92015,1.0
0.816,0.184,0.45325,0.91929,0.91921,0.88563,0.8904,0.89123,0.89192,0.85845,0.85945,0.92088,1.0
0.82,0.18,0.45416,0.92017,0.9199,0.88628,0.89122,0.89218,0.89286,0.85931,0.86045,0.92164,1.0
0.824,0.176,0.45506,0.9209,0.92083,0.88689,0.89201,0.8932,0.89382,0.86007,0.8614,0.92245,1.0
0.828,0.172,0.45583,0.92175,0.92153,0.8876,0.8928,0.89416,0.89458,0.86103,0.8623,0.92322,1.0
0.832,0.168,0.45703,0.92275,0.92234,0.88855,0.89358,0.89507,0.89547,0.86195,0.86345,0.92401,1.0
0.836,0.164,0.45788,0.92354,0.92313,0.88934,0.89423,0.89581,0.89646,0.86261,0.86432,0.92489,1.0
0.84,0.16,0.45871,0.92431,0.92399,0.89027,0.89488,0.89682,0.89745,0.8635,0.86501,0.92566,1.0
0.844,0.156,0.45966,0.92525,0.92472,0.89117,0.89574,0.89749,0.8984,0.86439,0.86575,0.9265,1.0
0.848,0.152,0.46034,0.92596,0.92544,0.89194,0.89647,0.8986,0.8996,0.86528,0.86654,0.92728,1.0
0.852,0.148,0.46116,0.92697,0.92611,0.89292,0.8973,0.89945,0.90042,0.86609,0.8676,0.92802,1.0
0.856,0.144,0.46177,0.92772,0.9268,0.89373,0.89832,0.90065,0.90174,0.86679,0.86834,0.92868,1.0
0.86,0.14,0.46258,0.92852,0.92754,0.8948,0.89943,0.90176,0.90283,0.86756,0.86957,0.92947,1.0
0.864,0.136,0.4635,0.92935,0.92843,0.89578,0.90031,0.90273,0.90389,0.86865,0.87056,0.93025,1.0
0.868,0.132,0.46441,0.93046,0.92918,0.89673,0.90108,0.90431,0.90507,0.8695,0.87174,0.93108,1.0
0.872,0.128,0.46536,0.9316,0.93009,0.89781,0.90167,0.90545,0.90617,0.8705,0.87268,0.93185,1.0
0.876,0.124,0.46617,0.93262,0.93093,0.89893,0.90262,0.90662,0.90724,0.87186,0.87368,0.93276,1.0
0.88,0.12,0.46711,0.93327,0.93184,0.89961,0.90365,0.90778,0.90828,0.87337,0.87469,0.93343,1.0
0.884,0.116,0.46802,0.93398,0.93272,0.90056,0.90472,0.90881,0.9094,0.87441,0.87563,0.93424,1.0
0.888,0.112,0.4689,0.93491,0.93377,0.90134,0.90546,0.90985,0.91051,0.87531,0.87686,0.9356,1.0
0.892,0.108,0.47021,0.93586,0.93488,0.90237,0.90644,0.91089,0.91174,0.87663,0.87809,0.93669,1.0
0.896,0.104,0.47127,0.93664,0.93588,0.90365,0.90748,0.91198,0.9126,0.87776,0.87941,0.93754,1.0
0.9,0.1,0.47234,0.93774,0.93669,0.90471,0.90869,0.913,0.91347,0.87856,0.88059,0.93878,1.0
0.904,0.096,0.47335,0.93867,0.93765,0.90573,0.90993,0.91399,0.91479,0.87973,0.88162,0.93983,1.0
0.908,0.092,0.47439,0.93973,0.93869,0.90699,0.9109,0.91509,0.91594,0.88112,0.88273,0.9408,1.0
0.912,0.088,0.47545,0.94069,0.93986,0.90833,0.91196,0.91667,0.91751,0.8823,0.88415,0.94207,1.0
0.916,0.084,0.4767,0.94172,0.94087,0.90985,0.9131,0.91769,0.91894,0.88342,0.88557,0.94329,1.0
0.92,0.08,0.47753,0.94293,0.94188,0.91116,0.91436,0.91899,0.91988,0.88507,0.88688,0.94467,1.0
0.924,0.076,0.47876,0.94427,0.94297,0.91251,0.91534,0.92055,0.9209,0.88613,0.8883,0.94574,1.0
0.928,0.072,0.47982,0.94514,0.94411,0.91384,0.91674,0.92155,0.92189,0.88737,0.88982,0.94724,1.0
0.932,0.068,0.48108,0.94649,0.94516,0.91524,0.91848,0.92281,0.92342,0.88884,0.89114,0.94859,1.0
0.936,0.064,0.48265,0.94805,0.9464,0.9167,0.91966,0.9246,0.92461,0.89038,0.89234,0.94971,1.0
0.94,0.06,0.48373,0.94912,0.9476,0.91844,0.9211,0.92618,0.92613,0.8918,0.89364,0.95087,1.0
0.944,0.056,0.4855,0.95051,0.94858,0.92043,0.92269,0.92734,0.92726,0.89321,0.895,0.95199,1.0
0.948,0.052,0.4867,0.95155,0.94985,0.92212,0.92406,0.92877,0.92891,0.8944,0.89674,0.9537,1.0
0.952,0.048,0.48852,0.95324,0.95082,0.92347,0.92604,0.93047,0.93084,0.89572,0.89852,0.95599,1.0
0.956,0.044,0.4899,0.9545,0.95218,0.9251,0.92776,0.93199,0.93245,0.89838,0.90067,0.95758,1.0
0.96,0.04,0.49195,0.95584,0.95347,0.92709,0.92963,0.93343,0.93445,0.89998,0.90321,0.95963,1.0
0.964,0.036,0.49364,0.95745,0.9551,0.92929,0.9318,0.93517,0.9362,0.90218,0.90511,0.96172,1.0
0.968,0.032,0.4962,0.95921,0.95648,0.93153,0.93425,0.93718,0.93892,0.90476,0.90756,0.96356,1.0
0.972,0.028,0.49845,0.96106,0.95853,0.93401,0.93647,0.93953,0.94124,0.90709,0.91076,0.96664,1.0
0.976,0.024,0.50036,0.96306,0.96078,0.93675,0.93915,0.94241,0.9443,0.91035,0.91375,0.96904,1.0
0.98,0.02,0.50243,0.96476,0.96256,0.94016,0.94205,0.94544,0.94687,0.91393,0.91756,0.97185,1.0
0.984,0.016,0.50574,0.96726,0.96445,0.94391,0.94589,0.94915,0.94986,0.91775,0.92146,0.97435,1.0
0.988,0.012,0.50938,0.97044,0.96756,0.94738,0.9511,0.95438,0.95399,0.923,0.92718,0.97695,1.0
0.992,0.008,0.51563,0.97397,0.97197,0.95176,0.95584,0.95857,0.959,0.92983,0.93206,0.98005,1.0
0.996,0.004,0.5235,0.97822,0.9781,0.95889,0.96352,0.96488,0.96839,0.94084,0.94316,0.98602,1.0


==> gmm_feedback_variableB/B3toep/all_se_rel_opt_cdf_gap40_nc8_SNR10dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_DL,Lloyd_PGD_UL,Lloyd_Lau_DL,Lloyd_Lau_UL,GMM_PGD_DL,GMM_PGD_UL,GMM_Lau_DL,GMM_Lau_UL,unipow_chan_subsp,optimal
0.0,1.0,0.18643,0.23159,0.20676,0.29953,0.27349,0.1407,0.14782,0.26987,0.2702,0.3584,1.0
0.004,0.996,0.43096,0.50648,0.49615,0.51903,0.51707,0.49487,0.50062,0.52602,0.53046,0.63311,1.0
0.008,0.992,0.46481,0.58496,0.56214,0.56855,0.56727,0.57318,0.57659,0.59752,0.60019,0.67422,1.0
0.012,0.988,0.48625,0.62545,0.613,0.5987,0.5972,0.62009,0.62222,0.63591,0.6353,0.69269,1.0
0.016,0.984,0.50009,0.65479,0.64675,0.63011,0.62275,0.64905,0.65426,0.66789,0.66996,0.70766,1.0
0.02,0.98,0.51087,0.67176,0.6683,0.6425,0.64031,0.67089,0.67544,0.68599,0.68636,0.71778,1.0
0.024,0.976,0.51829,0.69108,0.69013,0.6572,0.65635,0.69209,0.6941,0.69899,0.69969,0.7252,1.0
0.028,0.972,0.52564,0.70667,0.70674,0.66555,0.66817,0.70219,0.70621,0.71414,0.71491,0.73335,1.0
0.032,0.968,0.53176,0.71941,0.71729,0.67569,0.67875,0.71829,0.72022,0.72286,0.7238,0.74035,1.0
0.036,0.964,0.53817,0.73343,0.72654,0.68308,0.68533,0.72882,0.72977,0.73165,0.73314,0.74596,1.0
0.04,0.96,0.54227,0.7426,0.7353,0.69008,0.69343,0.74003,0.74111,0.73865,0.73928,0.75127,1.0
0.044,0.956,0.54681,0.75223,0.747,0.69649,0.70125,0.74651,0.7483,0.74332,0.74559,0.75534,1.0
0.048,0.952,0.55088,0.75997,0.75527,0.70301,0.70583,0.75498,0.75601,0.75045,0.75305,0.75979,1.0
0.052,0.948,0.55406,0.76669,0.76178,0.70896,0.71069,0.76141,0.76306,0.75651,0.75885,0.76369,1.0
0.056,0.944,0.55853,0.77388,0.76786,0.71248,0.71643,0.76733,0.76965,0.76301,0.76483,0.7667,1.0
0.06,0.94,0.56221,0.77903,0.77282,0.71715,0.72172,0.77381,0.77538,0.76776,0.76992,0.76993,1.0
0.064,0.936,0.56552,0.78361,0.77778,0.7206,0.72727,0.78155,0.78202,0.77303,0.77531,0.77316,1.0
0.068,0.932,0.56735,0.78842,0.78188,0.72465,0.73075,0.78757,0.78863,0.77825,0.78095,0.77723,1.0
0.072,0.928,0.5705,0.79301,0.78627,0.72868,0.73531,0.79162,0.7934,0.78156,0.78325,0.78044,1.0
0.076,0.924,0.57366,0.79758,0.79077,0.73323,0.73886,0.79685,0.79842,0.7848,0.78632,0.78305,1.0
0.08,0.92,0.57632,0.8018,0.79493,0.73638,0.74199,0.80186,0.80225,0.78872,0.79127,0.78559,1.0
0.084,0.916,0.57848,0.80482,0.79897,0.73974,0.74538,0.80488,0.80553,0.79214,0.79428,0.78775,1.0
0.088,0.912,0.58075,0.80821,0.80256,0.74261,0.74891,0.8079,0.80889,0.79543,0.79811,0.79021,1.0
0.092,0.908,0.58341,0.81229,0.80672,0.74631,0.75189,0.81142,0.81178,0.79868,0.80049,0.79234,1.0
0.096,0.904,0.58571,0.81565,0.81015,0.749,0.7554,0.81478,0.81516,0.8008,0.8031,0.79445,1.0
0.1,0.9,0.58801,0.81858,0.81331,0.75168,0.75838,0.81823,0.81843,0.80339,0.80526,0.79676,1.0
0.104,0.896,0.59007,0.82158,0.81626,0.75513,0.76158,0.82096,0.82175,0.80569,0.80904,0.79834,1.0
0.108,0.892,0.59217,0.82399,0.81934,0.75799,0.76393,0.82351,0.82457,0.80865,0.81127,0.80048,1.0
0.112,0.888,0.59437,0.82663,0.82149,0.76068,0.76719,0.82646,0.82694,0.81045,0.81331,0.8024,1.0
0.116,0.884,0.59652,0.82926,0.82453,0.76379,0.76928,0.82863,0.82947,0.81266,0.81496,0.80485,1.0
0.12,0.88,0.59796,0.83144,0.82718,0.7665,0.77176,0.83034,0.83178,0.81433,0.81667,0.80707,1.0
0.124,0.876,0.59936,0.83352,0.83009,0.76945,0.77447,0.83286,0.83364,0.81606,0.81881,0.80929,1.0
0.128,0.872,0.60114,0.83562,0.83308,0.77201,0.77683,0.83545,0.83573,0.81824,0.82113,0.81107,1.0
0.132,0.868,0.60279,0.83784,0.83547,0.77494,0.77875,0.8373,0.83766,0.82028,0.82336,0.81338,1.0
0.136,0.864,0.60456,0.84013,0.83753,0.77696,0.78107,0.83917,0.84074,0.82254,0.82495,0.81582,1.0
0.14,0.86,0.60647,0.8424,0.83961,0.77962,0.78333,0.84183,0.84292,0.82416,0.8262,0.81756,1.0
0.144,0.856,0.60795,0.84404,0.8415,0.78225,0.78562,0.84391,0.84495,0.82543,0.8277,0.8197,1.0
0.148,0.852,0.60936,0.84571,0.84363,0.78435,0.7882,0.84574,0.84693,0.82724,0.82914,0.82162,1.0
0.152,0.848,0.61071,0.84797,0.84518,0.78653,0.79024,0.84775,0.84875,0.82875,0.83053,0.8237,1.0
0.156,0.844,0.61225,0.84961,0.84691,0.78829,0.79207,0.84949,0.85055,0.83002,0.83172,0.82532,1.0
0.16,0.84,0.61387,0.85154,0.84849,0.7901,0.79347,0.85128,0.85207,0.83125,0.83306,0.8273,1.0
0.164,0.836,0.61504,0.85312,0.85046,0.79164,0.79524,0.85276,0.85369,0.83239,0.83441,0.82876,1.0
0.168,0.832,0.61669,0.85473,0.8522,0.79308,0.79661,0.85408,0.85508,0.83349,0.83569,0.83031,1.0
0.172,0.828,0.61793,0.85626,0.85328,0.79515,0.79821,0.85526,0.85647,0.83476,0.83691,0.83144,1.0
0.176,0.824,0.61919,0.85807,0.85508,0.79709,0.80009,0.85684,0.85789,0.83571,0.83781,0.83287,1.0
0.18,0.82,0.62034,0.85938,0.85663,0.7987,0.8018,0.8583,0.85917,0.83694,0.83882,0.834,1.0
0.184,0.816,0.62191,0.86055,0.85808,0.79973,0.80335,0.8598,0.86079,0.83808,0.83985,0.83549,1.0
0.188,0.812,0.62329,0.86188,0.85886,0.80148,0.80471,0.86135,0.86209,0.83909,0.84101,0.83663,1.0
0.192,0.808,0.62528,0.86357,0.86011,0.80313,0.80608,0.86267,0.86363,0.83984,0.84207,0.83803,1.0
0.196,0.804,0.62644,0.8647,0.86161,0.80458,0.80722,0.86357,0.86495,0.84084,0.84324,0.83926,1.0
0.2,0.8,0.62788,0.86582,0.86275,0.80595,0.80846,0.86455,0.86567,0.84193,0.84409,0.84086,1.0
0.204,0.796,0.62892,0.86726,0.86394,0.80724,0.80972,0.86575,0.86656,0.8427,0.84498,0.84203,1.0
0.208,0.792,0.63011,0.86843,0.86505,0.80827,0.81125,0.86681,0.86751,0.84358,0.84565,0.84291,1.0
0.212,0.788,0.63145,0.86959,0.86623,0.8098,0.81214,0.86784,0.86829,0.84433,0.84624,0.84417,1.0
0.216,0.784,0.63229,0.8708,0.86731,0.81142,0.81327,0.86862,0.86942,0.84513,0.84708,0.84524,1.0
0.22,0.78,0.63383,0.87201,0.8682,0.81242,0.81422,0.86975,0.87032,0.84589,0.84785,0.84673,1.0
0.224,0.776,0.63505,0.87299,0.86935,0.81347,0.81554,0.87058,0.87118,0.84671,0.84853,0.84785,1.0
0.228,0.772,0.63622,0.87379,0.87015,0.81485,0.81684,0.87117,0.87202,0.84736,0.84923,0.84886,1.0
0.232,0.768,0.63717,0.87479,0.8711,0.81646,0.81831,0.87196,0.87266,0.84786,0.84977,0.85028,1.0
0.236,0.764,0.63825,0.87566,0.87209,0.81761,0.81986,0.87276,0.87362,0.84852,0.85054,0.85167,1.0
0.24,0.76,0.63938,0.87663,0.87295,0.8187,0.82118,0.87337,0.87461,0.84913,0.85127,0.85249,1.0
0.244,0.756,0.64056,0.87754,0.87374,0.8201,0.8227,0.87419,0.87528,0.84982,0.85175,0.85344,1.0
0.248,0.752,0.6413,0.87844,0.87459,0.8212,0.82377,0.87515,0.87593,0.85025,0.85253,0.85449,1.0
0.252,0.748,0.64231,0.87948,0.87545,0.82239,0.82471,0.87614,0.87666,0.85095,0.853,0.85562,1.0
0.256,0.744,0.6432,0.88036,0.87628,0.8237,0.82585,0.87698,0.87727,0.85166,0.85375,0.85672,1.0
0.26,0.74,0.64429,0.88092,0.87727,0.82486,0.82697,0.8774,0.87821,0.85232,0.8543,0.85753,1.0
0.264,0.736,0.64525,0.88168,0.87796,0.82612,0.82796,0.8781,0.87902,0.85282,0.85494,0.85848,1.0
0.268,0.732,0.64628,0.88247,0.87868,0.82739,0.82889,0.87884,0.87969,0.85335,0.85563,0.85946,1.0
0.272,0.728,0.64735,0.88335,0.87974,0.82822,0.82989,0.87983,0.88038,0.85395,0.85626,0.86031,1.0
0.276,0.724,0.64825,0.88405,0.88054,0.82917,0.83096,0.88064,0.881,0.85445,0.85684,0.86124,1.0
0.28,0.72,0.64914,0.8847,0.88138,0.8301,0.8319,0.88122,0.88168,0.85524,0.85747,0.86194,1.0
0.284,0.716,0.65003,0.88522,0.88204,0.83109,0.83306,0.88195,0.88236,0.85599,0.858,0.86272,1.0
0.288,0.712,0.65101,0.88568,0.88261,0.83219,0.83395,0.88259,0.883,0.85669,0.85856,0.86365,1.0
0.292,0.708,0.65194,0.88636,0.88322,0.83341,0.83505,0.88322,0.88372,0.8573,0.85932,0.86457,1.0
0.296,0.704,0.65305,0.88697,0.88386,0.83419,0.83606,0.88399,0.88456,0.8579,0.85973,0.86525,1.0
0.3,0.7,0.65393,0.88755,0.88459,0.83507,0.83692,0.88455,0.88511,0.85832,0.86027,0.86625,1.0
0.304,0.696,0.65494,0.8882,0.88528,0.83594,0.8378,0.88529,0.88568,0.85887,0.86079,0.86727,1.0
0.308,0.692,0.65574,0.8888,0.88598,0.83669,0.83868,0.88592,0.88635,0.85947,0.86143,0.86816,1.0
0.312,0.688,0.65661,0.88937,0.88671,0.83775,0.83961,0.88649,0.88699,0.85992,0.86196,0.86876,1.0
0.316,0.684,0.6575,0.88993,0.8873,0.83877,0.84047,0.88715,0.88755,0.86054,0.86249,0.86942,1.0
0.32,0.68,0.65846,0.89055,0.88792,0.83985,0.84116,0.88788,0.88819,0.86103,0.8631,0.87019,1.0
0.324,0.676,0.6592,0.8911,0.88876,0.8408,0.84189,0.88849,0.88876,0.86158,0.86354,0.87086,1.0
0.328,0.672,0.66004,0.89173,0.88936,0.84176,0.84257,0.88925,0.88945,0.86222,0.86411,0.87181,1.0
0.332,0.668,0.66087,0.89238,0.89004,0.84276,0.84339,0.88974,0.89009,0.86255,0.86463,0.87259,1.0
0.336,0.664,0.6616,0.89293,0.89057,0.8435,0.84421,0.89019,0.89058,0.86314,0.8651,0.8734,1.0
0.34,0.66,0.66228,0.89342,0.89119,0.84436,0.84497,0.89065,0.89121,0.86361,0.86562,0.87437,1.0
0.344,0.656,0.663,0.89395,0.89174,0.84543,0.84606,0.8912,0.89171,0.86397,0.86602,0.87495,1.0
0.348,0.652,0.66368,0.89463,0.8922,0.84613,0.84678,0.89173,0.89209,0.86436,0.86661,0.87569,1.0
0.352,0.648,0.66437,0.89504,0.89283,0.8471,0.84754,0.89211,0.89269,0.86478,0.867,0.87644,1.0
0.356,0.644,0.66524,0.89548,0.89328,0.84782,0.84821,0.89245,0.8932,0.86527,0.86747,0.87712,1.0
0.36,0.64,0.66592,0.89595,0.89369,0.84879,0.84893,0.89299,0.8937,0.86591,0.86794,0.87789,1.0
0.364,0.636,0.66677,0.89637,0.89415,0.84952,0.84966,0.89339,0.89415,0.86642,0.86848,0.87862,1.0
0.368,0.632,0.66744,0.89685,0.89463,0.85024,0.85048,0.89399,0.8945,0.86675,0.86896,0.8791,1.0
0.372,0.628,0.6681,0.89731,0.89506,0.85103,0.85113,0.89451,0.89503,0.86729,0.86937,0.87975,1.0
0.376,0.624,0.66879,0.89792,0.89549,0.85174,0.85166,0.89491,0.89543,0.86771,0.86986,0.88041,1.0
0.38,0.62,0.6694,0.89829,0.89587,0.85232,0.85241,0.89531,0.89583,0.86819,0.87024,0.88114,1.0
0.384,0.616,0.67011,0.8986,0.89644,0.85286,0.85313,0.89576,0.89629,0.86866,0.87066,0.88163,1.0
0.388,0.612,0.67061,0.89895,0.89685,0.85351,0.85391,0.89619,0.89672,0.86902,0.87104,0.88222,1.0
0.392,0.608,0.6713,0.89935,0.89724,0.85409,0.8548,0.89665,0.89715,0.86945,0.87146,0.88267,1.0
0.396,0.604,0.67198,0.89978,0.89771,0.85486,0.85543,0.89713,0.89753,0.86995,0.87191,0.88325,1.0
0.4,0.6,0.67265,0.90027,0.8981,0.85539,0.85597,0.89759,0.89785,0.87041,0.87239,0.88383,1.0
0.404,0.596,0.6735,0.90073,0.8985,0.85605,0.85659,0.89803,0.89828,0.87072,0.87277,0.8845,1.0
0.408,0.592,0.67425,0.90123,0.89892,0.85686,0.85728,0.89833,0.89867,0.87115,0.87314,0.88497,1.0
0.412,0.588,0.67489,0.90166,0.89948,0.85754,0.85797,0.89881,0.89908,0.87155,0.87362,0.88546,1.0
0.416,0.584,0.67542,0.90205,0.89993,0.85816,0.85844,0.89909,0.89953,0.87195,0.87398,0.88594,1.0
0.42,0.58,0.67595,0.90243,0.90043,0.85877,0.85911,0.89951,0.90001,0.8725,0.87438,0.88637,1.0
0.424,0.576,0.6764,0.90277,0.90077,0.85947,0.8597,0.89998,0.90062,0.87281,0.8747,0.88709,1.0
0.428,0.572,0.67715,0.90316,0.90126,0.86006,0.86052,0.90051,0.90101,0.87312,0.87518,0.8876,1.0
0.432,0.568,0.67777,0.90352,0.90165,0.86066,0.86105,0.90089,0.90144,0.87342,0.8755,0.88808,1.0
0.436,0.564,0.67832,0.90388,0.90194,0.86132,0.86163,0.90145,0.90194,0.87375,0.8759,0.8887,1.0
0.44,0.56,0.67891,0.90426,0.90239,0.86191,0.86205,0.90195,0.90231,0.87413,0.87619,0.88932,1.0
0.444,0.556,0.6796,0.90468,0.90279,0.86244,0.86255,0.90229,0.90277,0.87464,0.87654,0.88978,1.0
0.448,0.552,0.68023,0.905,0.90317,0.86297,0.86326,0.90265,0.90314,0.87488,0.87686,0.89031,1.0
0.452,0.548,0.6807,0.90532,0.90357,0.86359,0.86385,0.90315,0.90358,0.87527,0.87718,0.89078,1.0
0.456,0.544,0.68125,0.90573,0.90403,0.86421,0.8645,0.90348,0.90393,0.8757,0.87757,0.89115,1.0
0.46,0.54,0.68181,0.90604,0.90434,0.86477,0.86508,0.90381,0.90435,0.87605,0.87793,0.8917,1.0
0.464,0.536,0.68233,0.90637,0.90471,0.86529,0.86558,0.90425,0.90486,0.87641,0.87828,0.89238,1.0
0.468,0.532,0.68281,0.90685,0.90508,0.86574,0.86607,0.90454,0.90521,0.87676,0.87863,0.89278,1.0
0.472,0.528,0.68322,0.90718,0.90544,0.86627,0.86657,0.90506,0.90565,0.87712,0.87904,0.89317,1.0
0.476,0.524,0.68374,0.90753,0.90582,0.86688,0.86715,0.90558,0.90614,0.87738,0.87939,0.89359,1.0
0.48,0.52,0.6842,0.90777,0.90623,0.86728,0.86761,0.90596,0.9066,0.87772,0.87983,0.8942,1.0
0.484,0.516,0.68472,0.90811,0.90656,0.86779,0.86816,0.90632,0.90688,0.87805,0.88039,0.89487,1.0
0.488,0.512,0.68534,0.90844,0.90694,0.86848,0.86873,0.90682,0.90718,0.87838,0.88067,0.89532,1.0
0.492,0.508,0.68595,0.90873,0.90726,0.86892,0.86914,0.90727,0.90748,0.87888,0.8811,0.89583,1.0
0.496,0.504,0.68644,0.90918,0.90759,0.86946,0.86979,0.90761,0.90794,0.87922,0.88146,0.89646,1.0
0.5,0.5,0.68704,0.90961,0.90788,0.86988,0.87021,0.90795,0.90848,0.87958,0.88177,0.89715,1.0
0.504,0.496,0.6875,0.90991,0.90811,0.87047,0.8706,0.90838,0.90885,0.87993,0.88212,0.89761,1.0
0.508,0.492,0.68809,0.91026,0.90844,0.87085,0.87103,0.90878,0.90937,0.88031,0.88252,0.89808,1.0
0.512,0.488,0.68864,0.91062,0.90871,0.87132,0.87144,0.90918,0.9097,0.88078,0.88293,0.89853,1.0
0.516,0.484,0.68921,0.91103,0.90912,0.8718,0.87195,0.90959,0.91002,0.88112,0.88334,0.89901,1.0
0.52,0.48,0.68984,0.91133,0.90938,0.87213,0.87245,0.90998,0.91042,0.88161,0.88373,0.89952,1.0
0.524,0.476,0.69023,0.91169,0.90968,0.8725,0.87288,0.91039,0.91075,0.88201,0.88413,0.89993,1.0
0.528,0.472,0.69081,0.91199,0.91003,0.8732,0.87337,0.91082,0.91114,0.88233,0.8845,0.9006,1.0
0.532,0.468,0.69127,0.91229,0.91046,0.8737,0.87388,0.9112,0.91151,0.88268,0.88488,0.90115,1.0
0.536,0.464,0.69173,0.91264,0.91073,0.87406,0.87422,0.91159,0.9119,0.88298,0.88528,0.90156,1.0
0.54,0.46,0.69236,0.91293,0.91107,0.87445,0.87477,0.91193,0.91223,0.88337,0.88556,0.90214,1.0
0.544,0.456,0.69282,0.91323,0.91136,0.87506,0.87519,0.91221,0.91261,0.88374,0.88598,0.90257,1.0
0.548,0.452,0.69332,0.91357,0.91167,0.87546,0.87568,0.91254,0.91296,0.88426,0.88652,0.90315,1.0
0.552,0.448,0.69394,0.91383,0.91191,0.87594,0.87606,0.91284,0.91334,0.88465,0.88677,0.90384,1.0
0.556,0.444,0.69442,0.91421,0.91224,0.87635,0.87648,0.91321,0.91364,0.88505,0.88725,0.90428,1.0
0.56,0.44,0.69484,0.91447,0.91249,0.87684,0.87693,0.91362,0.91403,0.88551,0.88774,0.90485,1.0
0.564,0.436,0.69529,0.91479,0.9128,0.87729,0.87733,0.91397,0.91432,0.88585,0.88808,0.90539,1.0
0.568,0.432,0.69605,0.91504,0.91314,0.87769,0.8777,0.91427,0.91464,0.88618,0.88847,0.90598,1.0
0.572,0.428,0.6965,0.91536,0.91349,0.87804,0.87807,0.91455,0.91499,0.88655,0.88886,0.9065,1.0
0.576,0.424,0.69697,0.91562,0.91383,0.87841,0.87851,0.91484,0.91526,0.88696,0.88933,0.90704,1.0
0.58,0.42,0.69747,0.91592,0.91412,0.87886,0.87885,0.91513,0.9156,0.88742,0.88975,0.90749,1.0
0.584,0.416,0.69786,0.91634,0.91451,0.87944,0.87924,0.91544,0.91601,0.88782,0.89014,0.90795,1.0
0.588,0.412,0.69841,0.91658,0.91475,0.87985,0.87967,0.91572,0.91631,0.88818,0.89047,0.90858,1.0
0.592,0.408,0.69906,0.91694,0.91503,0.8803,0.88014,0.91607,0.91667,0.88854,0.89087,0.90917,1.0
0.596,0.404,0.69958,0.91719,0.91529,0.8807,0.88048,0.91642,0.91701,0.88896,0.89124,0.90971,1.0
0.6,0.4,0.70002,0.91743,0.91555,0.8811,0.88089,0.91673,0.91728,0.88945,0.89163,0.9101,1.0
0.604,0.396,0.7004,0.91774,0.91586,0.8815,0.88137,0.91702,0.91766,0.88982,0.89197,0.91056,1.0
0.608,0.392,0.70081,0.91795,0.91626,0.88192,0.88189,0.9174,0.91796,0.89032,0.89229,0.91099,1.0
0.612,0.388,0.70122,0.91834,0.91654,0.88249,0.8822,0.91778,0.91825,0.89086,0.89264,0.91159,1.0
0.616,0.384,0.70162,0.91857,0.91692,0.88283,0.88253,0.91807,0.91868,0.89126,0.89305,0.91218,1.0
0.62,0.38,0.70204,0.91882,0.91722,0.88313,0.88302,0.91835,0.91898,0.89167,0.89333,0.91268,1.0
0.624,0.376,0.7025,0.91908,0.91753,0.88358,0.88342,0.91869,0.91927,0.89195,0.89377,0.91306,1.0
0.628,0.372,0.70289,0.91934,0.91783,0.88398,0.8838,0.91904,0.91963,0.89234,0.89416,0.91365,1.0
0.632,0.368,0.70327,0.91957,0.91815,0.88439,0.88432,0.91935,0.91986,0.89273,0.89456,0.91405,1.0
0.636,0.364,0.70367,0.91987,0.91846,0.88476,0.88476,0.91961,0.92019,0.89304,0.89499,0.91469,1.0
0.64,0.36,0.70403,0.92018,0.91874,0.88516,0.88509,0.91993,0.92053,0.8934,0.89538,0.91508,1.0
0.644,0.356,0.70446,0.92045,0.91897,0.88568,0.88549,0.92025,0.92085,0.89384,0.89572,0.91561,1.0
0.648,0.352,0.70482,0.92069,0.91932,0.88606,0.88585,0.92057,0.92118,0.89425,0.89616,0.91629,1.0
0.652,0.348,0.70519,0.9209,0.91959,0.88647,0.88631,0.92091,0.92156,0.89458,0.89651,0.91686,1.0
0.656,0.344,0.70574,0.92118,0.91984,0.88676,0.88668,0.92118,0.92181,0.89498,0.89684,0.91753,1.0
0.66,0.34,0.70622,0.92142,0.92014,0.88717,0.88701,0.92151,0.92222,0.89548,0.8973,0.91797,1.0
0.664,0.336,0.70658,0.92171,0.92044,0.88749,0.88738,0.92186,0.92246,0.89595,0.89775,0.91848,1.0
0.668,0.332,0.70707,0.92203,0.92071,0.88788,0.88778,0.92222,0.92284,0.89628,0.89819,0.91918,1.0
0.672,0.328,0.70762,0.92229,0.92093,0.88816,0.88808,0.92262,0.92314,0.89665,0.89861,0.91965,1.0
0.676,0.324,0.70808,0.92251,0.9212,0.88865,0.88844,0.92297,0.92351,0.89707,0.89898,0.92017,1.0
0.68,0.32,0.70851,0.92279,0.92148,0.88904,0.88884,0.92323,0.92383,0.89741,0.89941,0.92066,1.0
0.684,0.316,0.70886,0.92308,0.92177,0.88942,0.88916,0.92349,0.92408,0.89795,0.89981,0.92108,1.0
0.688,0.312,0.70925,0.92332,0.92209,0.88979,0.88958,0.92386,0.92439,0.89838,0.90017,0.92157,1.0
0.692,0.308,0.70974,0.92358,0.92228,0.89026,0.8901,0.92419,0.92483,0.89878,0.90053,0.92219,1.0
0.696,0.304,0.7101,0.92391,0.92263,0.89066,0.89058,0.92452,0.92517,0.89914,0.90095,0.92276,1.0
0.7,0.3,0.71045,0.92423,0.92292,0.89108,0.891,0.92477,0.9254,0.89951,0.90131,0.92331,1.0
0.704,0.296,0.71091,0.92446,0.92316,0.89144,0.89129,0.92515,0.92568,0.89988,0.90172,0.92381,1.0
0.708,0.292,0.7113,0.92473,0.92341,0.89177,0.89171,0.92549,0.92605,0.90036,0.90206,0.9243,1.0
0.712,0.288,0.71177,0.92503,0.9237,0.89199,0.89201,0.92581,0.92634,0.90073,0.90252,0.92477,1.0
0.716,0.284,0.71221,0.92525,0.92393,0.89248,0.89229,0.9261,0.9266,0.90099,0.90288,0.92525,1.0
0.72,0.28,0.71275,0.9255,0.92423,0.89282,0.89275,0.92637,0.9269,0.90131,0.90331,0.92573,1.0
0.724,0.276,0.71319,0.92579,0.92444,0.89322,0.89316,0.92667,0.92732,0.90165,0.90367,0.92618,1.0
0.728,0.272,0.71374,0.9261,0.92471,0.89355,0.89343,0.92698,0.92766,0.90215,0.90406,0.9267,1.0
0.732,0.268,0.71452,0.92638,0.92499,0.89392,0.89373,0.92735,0.92799,0.90256,0.90442,0.92712,1.0
0.736,0.264,0.71493,0.92669,0.92524,0.8943,0.89409,0.92764,0.92834,0.90299,0.90486,0.92754,1.0
0.74,0.26,0.71543,0.92693,0.92549,0.89473,0.89452,0.92802,0.92868,0.90345,0.90534,0.92798,1.0
0.744,0.256,0.71582,0.92716,0.92583,0.8951,0.89494,0.92832,0.92894,0.90383,0.90578,0.92849,1.0
0.748,0.252,0.7163,0.92738,0.92604,0.89541,0.89528,0.9287,0.92933,0.90416,0.90613,0.92892,1.0
0.752,0.248,0.71685,0.92769,0.92637,0.89588,0.89566,0.92898,0.92962,0.90454,0.90657,0.92938,1.0
0.756,0.244,0.71737,0.92798,0.92663,0.89632,0.89597,0.92934,0.92999,0.90493,0.90692,0.92996,1.0
0.76,0.24,0.71799,0.92819,0.92693,0.89664,0.89624,0.92973,0.93047,0.90546,0.90735,0.93038,1.0
0.764,0.236,0.71857,0.92849,0.92728,0.89693,0.89662,0.93009,0.93093,0.90596,0.90769,0.93091,1.0
0.768,0.232,0.71914,0.92868,0.92761,0.8972,0.89695,0.93058,0.93131,0.90627,0.90824,0.93136,1.0
0.772,0.228,0.71966,0.92895,0.92789,0.89755,0.89729,0.93102,0.93167,0.9067,0.90865,0.93187,1.0
0.776,0.224,0.72028,0.92915,0.9282,0.89794,0.89764,0.93135,0.93205,0.90708,0.90901,0.9323,1.0
0.78,0.22,0.72082,0.92946,0.92851,0.89833,0.89806,0.93172,0.9325,0.90754,0.90937,0.93279,1.0
0.784,0.216,0.72142,0.9298,0.92884,0.89863,0.89837,0.93209,0.93294,0.90807,0.90976,0.93319,1.0
0.788,0.212,0.72192,0.9301,0.92912,0.89906,0.89876,0.93245,0.93334,0.9085,0.91013,0.9336,1.0
0.792,0.208,0.72238,0.93035,0.9294,0.89944,0.89909,0.93282,0.93373,0.90897,0.91051,0.93405,1.0
0.796,0.204,0.72282,0.93064,0.92975,0.89979,0.89947,0.93317,0.93403,0.90933,0.91083,0.93439,1.0
0.8,0.2,0.72316,0.93097,0.92999,0.90016,0.89982,0.9337,0.93441,0.90972,0.91123,0.93479,1.0
0.804,0.196,0.72365,0.93121,0.93027,0.90054,0.90024,0.93406,0.93478,0.91012,0.91161,0.93524,1.0
0.808,0.192,0.72431,0.93152,0.93049,0.90091,0.90052,0.93442,0.93513,0.9106,0.91205,0.93579,1.0
0.812,0.188,0.72481,0.9319,0.93074,0.9013,0.90083,0.93475,0.93547,0.91099,0.91248,0.9362,1.0
0.816,0.184,0.72543,0.93216,0.93096,0.90176,0.90118,0.93515,0.93579,0.91137,0.9128,0.93676,1.0
0.82,0.18,0.72592,0.93247,0.9313,0.90214,0.90157,0.93553,0.93615,0.91174,0.91314,0.9372,1.0
0.824,0.176,0.72639,0.93274,0.93169,0.90258,0.9019,0.93587,0.93653,0.91211,0.91355,0.93766,1.0
0.828,0.172,0.72685,0.93304,0.93206,0.90314,0.90228,0.93616,0.93697,0.91261,0.91404,0.93817,1.0
0.832,0.168,0.7274,0.93335,0.93232,0.90358,0.90274,0.93656,0.93735,0.91303,0.91442,0.93867,1.0
0.836,0.164,0.72791,0.93374,0.93259,0.90405,0.9031,0.93704,0.93778,0.91338,0.91487,0.9392,1.0
0.84,0.16,0.72845,0.93417,0.93294,0.90442,0.90349,0.93748,0.93807,0.91371,0.91529,0.93971,1.0
0.844,0.156,0.72894,0.9344,0.93324,0.90479,0.90388,0.93791,0.93846,0.91407,0.91569,0.94024,1.0
0.848,0.152,0.72929,0.93477,0.93363,0.9052,0.90432,0.93825,0.93883,0.91454,0.91619,0.94075,1.0
0.852,0.148,0.72987,0.93505,0.93397,0.90562,0.90475,0.93861,0.93936,0.91502,0.91657,0.94119,1.0
0.856,0.144,0.73045,0.93537,0.93427,0.90603,0.90517,0.93903,0.93966,0.91548,0.91699,0.94181,1.0
0.86,0.14,0.73122,0.93572,0.93464,0.90653,0.9056,0.93944,0.93998,0.91589,0.91743,0.94218,1.0
0.864,0.136,0.73171,0.93602,0.93489,0.90686,0.906,0.93987,0.94056,0.91628,0.91792,0.94256,1.0
0.868,0.132,0.73228,0.93633,0.93524,0.90733,0.90631,0.94022,0.94107,0.91672,0.91828,0.94301,1.0
0.872,0.128,0.73302,0.93672,0.93561,0.90778,0.90663,0.94075,0.94149,0.91722,0.91861,0.94343,1.0
0.876,0.124,0.73353,0.93701,0.93593,0.90831,0.90705,0.94111,0.94202,0.91763,0.91915,0.94396,1.0
0.88,0.12,0.7341,0.9374,0.93642,0.90886,0.90743,0.94155,0.94247,0.91819,0.9198,0.94426,1.0
0.884,0.116,0.73465,0.93789,0.93689,0.90941,0.90782,0.94196,0.94291,0.91858,0.92015,0.94485,1.0
0.888,0.112,0.73516,0.93837,0.93732,0.9098,0.90825,0.94231,0.94336,0.91907,0.92081,0.94535,1.0
0.892,0.108,0.73576,0.93872,0.93762,0.91035,0.90877,0.94288,0.94382,0.91951,0.92135,0.94587,1.0
0.896,0.104,0.73638,0.93915,0.93804,0.9108,0.90921,0.94339,0.94422,0.92001,0.9219,0.94651,1.0
0.9,0.1,0.73691,0.93947,0.93853,0.91126,0.90968,0.94398,0.94472,0.92053,0.92247,0.94702,1.0
0.904,0.096,0.73752,0.93997,0.93887,0.91184,0.91019,0.94435,0.94525,0.92119,0.92293,0.94774,1.0
0.908,0.092,0.73813,0.94044,0.93932,0.91237,0.91059,0.94478,0.94565,0.92173,0.9235,0.94832,1.0
0.912,0.088,0.73873,0.94091,0.93985,0.91285,0.91124,0.94538,0.94614,0.92237,0.92402,0.94889,1.0
0.916,0.084,0.73935,0.94145,0.94037,0.91344,0.91178,0.94587,0.94656,0.92291,0.92461,0.94948,1.0
0.92,0.08,0.7401,0.94196,0.94087,0.91404,0.91236,0.94643,0.94716,0.92342,0.92508,0.94994,1.0
0.924,0.076,0.7407,0.9425,0.94138,0.91449,0.91286,0.94688,0.94769,0.9242,0.92585,0.95065,1.0
0.928,0.072,0.74137,0.94293,0.94183,0.91513,0.91325,0.94737,0.94829,0.92473,0.92633,0.95113,1.0
0.932,0.068,0.74198,0.94342,0.9424,0.91578,0.91372,0.94822,0.94892,0.92526,0.92691,0.9517,1.0
0.936,0.064,0.7426,0.94409,0.94293,0.91647,0.91415,0.94866,0.94948,0.92594,0.92754,0.9523,1.0
0.94,0.06,0.74317,0.94464,0.94351,0.91735,0.91473,0.94928,0.95019,0.92661,0.9283,0.95293,1.0
0.944,0.056,0.74404,0.94524,0.94421,0.91806,0.91529,0.94986,0.95083,0.9272,0.92923,0.95358,1.0
0.948,0.052,0.74505,0.9457,0.94496,0.91862,0.91579,0.95063,0.95163,0.92786,0.92997,0.95434,1.0
0.952,0.048,0.74605,0.9465,0.94572,0.91956,0.91643,0.95142,0.95238,0.92854,0.93107,0.95487,1.0
0.956,0.044,0.74682,0.94702,0.94641,0.92034,0.9173,0.95224,0.95314,0.92947,0.93217,0.95564,1.0
0.96,0.04,0.74759,0.94776,0.94738,0.92127,0.91806,0.95312,0.95368,0.93038,0.9331,0.95643,1.0
0.964,0.036,0.74864,0.94857,0.94825,0.92222,0.91868,0.95381,0.95465,0.93161,0.93428,0.95741,1.0
0.968,0.032,0.74949,0.94936,0.94922,0.92328,0.91928,0.95456,0.9553,0.93266,0.93575,0.95822,1.0
0.972,0.028,0.75053,0.95008,0.95033,0.9242,0.92021,0.95569,0.95661,0.93389,0.93724,0.95907,1.0
0.976,0.024,0.7516,0.95102,0.95155,0.92559,0.92091,0.95681,0.95741,0.93507,0.93879,0.96001,1.0
0.98,0.02,0.75263,0.95216,0.95265,0.92685,0.92207,0.9579,0.95871,0.93683,0.9407,0.96108,1.0
0.984,0.016,0.75435,0.95338,0.95384,0.92827,0.92309,0.95921,0.95991,0.93888,0.94274,0.9625,1.0
0.988,0.012,0.75572,0.95497,0.95579,0.9309,0.92431,0.96087,0.96113,0.94155,0.94507,0.96419,1.0
0.992,0.008,0.75827,0.95691,0.9578,0.93365,0.9262,0.96286,0.96379,0.94449,0.94809,0.96611,1.0
0.996,0.004,0.76258,0.95899,0.96091,0.93762,0.92909,0.96666,0.96744,0.94943,0.95287,0.96928,1.0


==> gmm_feedback_variableB/B3toep_16x4/all_se_rel_opt_cdf_gap40_nc8_SNR0dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_DL,Lloyd_PGD_UL,Lloyd_Lau_DL,Lloyd_Lau_UL,GMM_PGD_DL,GMM_PGD_UL,GMM_Lau_DL,GMM_Lau_UL,unipow_chan_subsp,optimal
0.0,1.0,0.08598,0.03122,0.03148,0.04881,0.06071,0.02176,0.02338,0.0304,0.03021,0.33902,1.0
0.004,0.996,0.14906,0.2422,0.25821,0.21912,0.23005,0.11281,0.14837,0.13373,0.18646,0.49953,1.0
0.008,0.992,0.17068,0.34914,0.38117,0.3058,0.31635,0.2158,0.24445,0.25311,0.28998,0.55253,1.0
0.012,0.988,0.18487,0.41724,0.44235,0.35719,0.39033,0.27733,0.30159,0.32398,0.34271,0.58228,1.0
0.016,0.984,0.19578,0.46481,0.47272,0.40456,0.42515,0.33908,0.33898,0.36232,0.37717,0.60736,1.0
0.02,0.98,0.20514,0.49448,0.5017,0.43599,0.45416,0.37715,0.37103,0.39579,0.40764,0.62489,1.0
0.024,0.976,0.21213,0.51868,0.52875,0.45846,0.48854,0.40296,0.4028,0.42327,0.4345,0.6414,1.0
0.028,0.972,0.21844,0.5373,0.54556,0.4813,0.50913,0.43101,0.42516,0.44375,0.45504,0.65574,1.0
0.032,0.968,0.22249,0.55673,0.5629,0.50284,0.52499,0.44703,0.44574,0.46268,0.47187,0.66476,1.0
0.036,0.964,0.22903,0.57229,0.574,0.51965,0.53657,0.46123,0.46127,0.47491,0.48641,0.6718,1.0
0.04,0.96,0.23532,0.58551,0.58591,0.5342,0.55094,0.47782,0.47724,0.48693,0.49853,0.67744,1.0
0.044,0.956,0.23952,0.59519,0.59976,0.54548,0.56366,0.49142,0.4903,0.49943,0.51129,0.68422,1.0
0.048,0.952,0.24402,0.60822,0.61065,0.55733,0.57506,0.50072,0.50564,0.50912,0.52335,0.69038,1.0
0.052,0.948,0.24809,0.61832,0.62056,0.56968,0.58434,0.50914,0.51641,0.52063,0.53309,0.69477,1.0
0.056,0.944,0.25162,0.62659,0.63042,0.57919,0.59366,0.52214,0.52838,0.53146,0.54467,0.70044,1.0
0.06,0.94,0.25438,0.63476,0.63894,0.58955,0.60404,0.5325,0.54184,0.54024,0.55369,0.7048,1.0
0.064,0.936,0.25754,0.64226,0.64625,0.59671,0.6112,0.54301,0.55038,0.55045,0.5642,0.70884,1.0
0.068,0.932,0.26085,0.65031,0.65273,0.60434,0.61785,0.55203,0.56004,0.55755,0.57374,0.7131,1.0
0.072,0.928,0.26404,0.65884,0.66162,0.60977,0.62288,0.56062,0.56868,0.56522,0.58201,0.71674,1.0
0.076,0.924,0.26667,0.66449,0.66939,0.61611,0.6284,0.57073,0.57776,0.57457,0.59033,0.72092,1.0
0.08,0.92,0.26931,0.66966,0.67532,0.62131,0.63541,0.57831,0.58502,0.5821,0.59618,0.72518,1.0
0.084,0.916,0.27173,0.67576,0.68176,0.6278,0.63896,0.58502,0.59315,0.59035,0.60319,0.72843,1.0
0.088,0.912,0.27429,0.68051,0.68689,0.63236,0.64392,0.59317,0.59995,0.59704,0.60946,0.73238,1.0
0.092,0.908,0.27663,0.68613,0.69296,0.63644,0.64812,0.59961,0.60605,0.604,0.61513,0.73479,1.0
0.096,0.904,0.27842,0.69179,0.69858,0.642,0.65416,0.60758,0.61229,0.60924,0.61787,0.73813,1.0
0.1,0.9,0.28084,0.69719,0.70395,0.64713,0.66021,0.61386,0.61931,0.61565,0.6224,0.74056,1.0
0.104,0.896,0.28262,0.70182,0.70724,0.6507,0.66439,0.62084,0.62589,0.62054,0.62784,0.74316,1.0
0.108,0.892,0.28475,0.70638,0.71123,0.65491,0.66868,0.62619,0.63199,0.62638,0.63373,0.74593,1.0
0.112,0.888,0.28654,0.71074,0.71496,0.65967,0.67309,0.6309,0.63845,0.63053,0.63943,0.74845,1.0
0.116,0.884,0.2886,0.71478,0.71847,0.66418,0.67702,0.63684,0.64177,0.63474,0.64414,0.75095,1.0
0.12,0.88,0.2909,0.71954,0.72173,0.66791,0.68073,0.64326,0.64643,0.64054,0.64837,0.75274,1.0
0.124,0.876,0.29299,0.7234,0.72556,0.67162,0.68438,0.64931,0.65109,0.64579,0.65241,0.75456,1.0
0.128,0.872,0.29476,0.727,0.72889,0.67541,0.68741,0.65468,0.65535,0.6504,0.65606,0.75695,1.0
0.132,0.868,0.29696,0.73029,0.73276,0.67905,0.69079,0.66032,0.65942,0.65563,0.66014,0.7587,1.0
0.136,0.864,0.29879,0.73246,0.73597,0.68327,0.69397,0.66498,0.66298,0.65962,0.6645,0.76098,1.0
0.14,0.86,0.30045,0.736,0.73849,0.68637,0.69816,0.66801,0.66828,0.66454,0.66775,0.76316,1.0
0.144,0.856,0.30202,0.7398,0.74088,0.68964,0.70159,0.67177,0.6714,0.66794,0.6714,0.76509,1.0
0.148,0.852,0.30354,0.74237,0.74348,0.69258,0.70454,0.67666,0.67462,0.67165,0.67592,0.76733,1.0
0.152,0.848,0.3052,0.74468,0.74623,0.69545,0.70712,0.68151,0.67835,0.67489,0.67891,0.76886,1.0
0.156,0.844,0.3069,0.74698,0.74852,0.69871,0.70999,0.68469,0.68249,0.67873,0.68225,0.77062,1.0
0.16,0.84,0.30843,0.74982,0.75086,0.70125,0.71197,0.68838,0.68617,0.68172,0.68571,0.77299,1.0
0.164,0.836,0.3101,0.75326,0.75316,0.7044,0.71448,0.6921,0.68936,0.68518,0.68861,0.77481,1.0
0.168,0.832,0.31178,0.75524,0.75575,0.70645,0.71774,0.6952,0.69291,0.68855,0.69116,0.77653,1.0
0.172,0.828,0.31344,0.75745,0.75742,0.70925,0.71997,0.69896,0.69591,0.69081,0.69357,0.77852,1.0
0.176,0.824,0.31537,0.76007,0.75949,0.71169,0.72196,0.70186,0.69908,0.69319,0.69661,0.78024,1.0
0.18,0.82,0.31667,0.76276,0.76125,0.71436,0.72471,0.70513,0.70167,0.6957,0.69928,0.7824,1.0
0.184,0.816,0.31839,0.76493,0.76336,0.71695,0.72704,0.70753,0.70481,0.69827,0.70162,0.78459,1.0
0.188,0.812,0.31961,0.76663,0.76566,0.71919,0.72878,0.70984,0.70791,0.70047,0.70412,0.78613,1.0
0.192,0.808,0.32131,0.76855,0.76761,0.72194,0.73107,0.71332,0.71143,0.70375,0.70691,0.78786,1.0
0.196,0.804,0.32277,0.77143,0.76997,0.72387,0.73345,0.71572,0.71494,0.70634,0.70954,0.78937,1.0
0.2,0.8,0.32359,0.77347,0.77244,0.72682,0.73517,0.71727,0.71839,0.70844,0.71188,0.79122,1.0
0.204,0.796,0.32493,0.77536,0.77491,0.72921,0.73833,0.71901,0.72121,0.71013,0.71429,0.79282,1.0
0.208,0.792,0.32653,0.77734,0.77678,0.73171,0.74007,0.72149,0.72298,0.71254,0.71624,0.79472,1.0
0.212,0.788,0.32803,0.77943,0.7785,0.73371,0.74195,0.72432,0.72525,0.71437,0.71857,0.79611,1.0
0.216,0.784,0.32944,0.78095,0.7809,0.73565,0.74416,0.72726,0.72767,0.7162,0.72131,0.79752,1.0
0.22,0.78,0.33088,0.78261,0.78278,0.73796,0.74633,0.72978,0.72956,0.71879,0.72283,0.79879,1.0
0.224,0.776,0.33259,0.78437,0.78441,0.73952,0.74772,0.73168,0.73147,0.7211,0.72513,0.80004,1.0
0.228,0.772,0.33383,0.7857,0.78598,0.74141,0.74948,0.73368,0.73432,0.72335,0.72682,0.80131,1.0
0.232,0.768,0.33494,0.78751,0.78794,0.74308,0.75147,0.73602,0.73635,0.72495,0.7287,0.80296,1.0
0.236,0.764,0.33633,0.78928,0.78982,0.74497,0.75332,0.73801,0.73906,0.72637,0.73058,0.80439,1.0
0.24,0.76,0.33756,0.79113,0.7916,0.74708,0.75501,0.7398,0.74095,0.72845,0.73265,0.80585,1.0
0.244,0.756,0.33889,0.79238,0.7937,0.74895,0.75652,0.74206,0.74263,0.73031,0.73416,0.80699,1.0
0.248,0.752,0.34045,0.79418,0.79528,0.75063,0.75802,0.74451,0.74461,0.73178,0.73564,0.8086,1.0
0.252,0.748,0.34133,0.79527,0.79682,0.75248,0.75953,0.74653,0.74638,0.7333,0.73743,0.80993,1.0
0.256,0.744,0.34236,0.79696,0.7982,0.754,0.76145,0.74867,0.74808,0.73469,0.73885,0.81121,1.0
0.26,0.74,0.34328,0.79871,0.79964,0.75542,0.7631,0.75068,0.74967,0.73655,0.74086,0.81249,1.0
0.264,0.736,0.34455,0.79998,0.80104,0.75652,0.76424,0.75254,0.75147,0.7387,0.74197,0.81385,1.0
0.268,0.732,0.34573,0.80136,0.80246,0.75816,0.76564,0.75438,0.7534,0.74026,0.74336,0.81536,1.0
0.272,0.728,0.34705,0.80271,0.80374,0.75992,0.76783,0.75591,0.75568,0.74182,0.7449,0.81666,1.0
0.276,0.724,0.34811,0.80387,0.80492,0.76149,0.76967,0.75745,0.7578,0.74319,0.74652,0.8179,1.0
0.28,0.72,0.34915,0.80534,0.80641,0.76295,0.7712,0.75895,0.75966,0.74497,0.74787,0.81924,1.0
0.284,0.716,0.35019,0.80666,0.80761,0.76486,0.77265,0.76078,0.76127,0.74668,0.74995,0.82028,1.0
0.288,0.712,0.35169,0.80796,0.80907,0.76657,0.77467,0.76213,0.76297,0.74819,0.75159,0.82147,1.0
0.292,0.708,0.35286,0.80934,0.81043,0.76819,0.77638,0.76379,0.76439,0.74995,0.7528,0.82269,1.0
0.296,0.704,0.35408,0.8105,0.81175,0.76976,0.77794,0.76495,0.7661,0.75132,0.754,0.82427,1.0
0.3,0.7,0.35501,0.8114,0.81346,0.77134,0.77966,0.76631,0.76771,0.7529,0.75542,0.82585,1.0
0.304,0.696,0.35574,0.8127,0.81501,0.77261,0.78102,0.76805,0.76938,0.75404,0.75695,0.8269,1.0
0.308,0.692,0.35691,0.81363,0.81586,0.77388,0.78244,0.76959,0.77138,0.75545,0.75836,0.82805,1.0
0.312,0.688,0.3582,0.81509,0.81687,0.77544,0.78373,0.77093,0.77247,0.75688,0.75992,0.82907,1.0
0.316,0.684,0.3593,0.816,0.8181,0.77683,0.78481,0.7727,0.774,0.75832,0.76174,0.8302,1.0
0.32,0.68,0.36027,0.8173,0.81924,0.77824,0.78609,0.77432,0.77525,0.75966,0.76294,0.83129,1.0
0.324,0.676,0.36131,0.81842,0.82037,0.77959,0.78748,0.77576,0.77722,0.76085,0.76439,0.83234,1.0
0.328,0.672,0.36203,0.81962,0.8215,0.78092,0.78879,0.77716,0.77854,0.76223,0.76552,0.83371,1.0
0.332,0.668,0.36286,0.82055,0.82247,0.78186,0.79007,0.77868,0.7798,0.76368,0.76684,0.83464,1.0
0.336,0.664,0.36397,0.8216,0.82342,0.78303,0.79114,0.78017,0.78088,0.76519,0.76802,0.83558,1.0
0.34,0.66,0.36495,0.82287,0.82431,0.78425,0.79225,0.78139,0.78247,0.76646,0.76905,0.83651,1.0
0.344,0.656,0.36571,0.82423,0.82537,0.78537,0.79377,0.78283,0.78365,0.76781,0.77053,0.83753,1.0
0.348,0.652,0.36693,0.8254,0.82622,0.78654,0.79507,0.78449,0.78505,0.76925,0.77172,0.83856,1.0
0.352,0.648,0.36802,0.82654,0.82737,0.78799,0.79599,0.78628,0.78658,0.77088,0.77266,0.83959,1.0
0.356,0.644,0.36895,0.82754,0.82863,0.78928,0.79726,0.78751,0.78822,0.77189,0.77429,0.84071,1.0
0.36,0.64,0.36985,0.82874,0.82974,0.79032,0.79822,0.78871,0.78992,0.77271,0.77576,0.84174,1.0
0.364,0.636,0.37068,0.83002,0.83117,0.79155,0.79926,0.7902,0.7912,0.77406,0.77674,0.84253,1.0
0.368,0.632,0.37139,0.83125,0.83216,0.79265,0.80033,0.79129,0.7928,0.77511,0.77805,0.84343,1.0
0.372,0.628,0.37227,0.83224,0.83378,0.79361,0.80139,0.79262,0.79399,0.77624,0.77915,0.84414,1.0
0.376,0.624,0.37321,0.83359,0.83466,0.79478,0.80242,0.79386,0.79542,0.77754,0.78022,0.84518,1.0
0.38,0.62,0.37429,0.83463,0.83573,0.79602,0.8036,0.79529,0.79663,0.77889,0.78154,0.84619,1.0
0.384,0.616,0.37513,0.83548,0.83674,0.79718,0.80482,0.79708,0.79784,0.78001,0.78278,0.84712,1.0
0.388,0.612,0.37587,0.83644,0.83784,0.79793,0.80585,0.79825,0.79894,0.78076,0.78373,0.8479,1.0
0.392,0.608,0.37654,0.8373,0.83885,0.79901,0.80678,0.79952,0.80027,0.7817,0.78474,0.84896,1.0
0.396,0.604,0.37727,0.83822,0.83983,0.79984,0.80773,0.80065,0.80122,0.78266,0.78587,0.84976,1.0
0.4,0.6,0.37793,0.83917,0.84076,0.80109,0.80869,0.80223,0.80252,0.78422,0.78681,0.85067,1.0
0.404,0.596,0.37875,0.84022,0.8417,0.80207,0.80941,0.80337,0.80373,0.7854,0.78795,0.85162,1.0
0.408,0.592,0.37953,0.84151,0.84269,0.80314,0.81045,0.80471,0.80476,0.78652,0.78882,0.85271,1.0
0.412,0.588,0.38031,0.8426,0.84373,0.80426,0.81131,0.80581,0.80612,0.78722,0.78987,0.85372,1.0
0.416,0.584,0.38095,0.84358,0.84471,0.80531,0.81239,0.80706,0.80749,0.78853,0.79084,0.85436,1.0
0.42,0.58,0.38166,0.8445,0.84552,0.80641,0.81327,0.80806,0.80855,0.78975,0.79195,0.8554,1.0
0.424,0.576,0.38252,0.84574,0.84644,0.80739,0.81436,0.80903,0.80986,0.79065,0.79296,0.85632,1.0
0.428,0.572,0.38322,0.84662,0.84731,0.80843,0.81537,0.81005,0.81089,0.79177,0.79364,0.85718,1.0
0.432,0.568,0.38396,0.84746,0.8483,0.80927,0.81636,0.81113,0.81229,0.79287,0.79436,0.8583,1.0
0.436,0.564,0.38468,0.84814,0.8492,0.81016,0.81745,0.81246,0.81351,0.79392,0.79524,0.85922,1.0
0.44,0.56,0.38534,0.84892,0.85023,0.81103,0.81846,0.81367,0.81469,0.79476,0.7962,0.86001,1.0
0.444,0.556,0.38611,0.8497,0.85105,0.81201,0.81936,0.81474,0.81563,0.79574,0.79746,0.86086,1.0
0.448,0.552,0.3868,0.8507,0.85201,0.81274,0.82018,0.81566,0.81675,0.7968,0.79857,0.86168,1.0
0.452,0.548,0.38752,0.85176,0.85286,0.81379,0.82093,0.81698,0.81775,0.79781,0.79959,0.86268,1.0
0.456,0.544,0.38832,0.85255,0.8535,0.81467,0.82206,0.81821,0.81896,0.79852,0.80084,0.86331,1.0
0.46,0.54,0.38897,0.85358,0.85424,0.81584,0.82272,0.81964,0.8201,0.79947,0.80185,0.86412,1.0
0.464,0.536,0.38987,0.85469,0.85499,0.81678,0.82356,0.82042,0.82119,0.80056,0.80275,0.86497,1.0
0.468,0.532,0.39061,0.85535,0.85598,0.81767,0.82435,0.82136,0.82222,0.80142,0.80367,0.86583,1.0
0.472,0.528,0.39148,0.85643,0.85702,0.81871,0.82526,0.82256,0.82321,0.80214,0.80484,0.86661,1.0
0.476,0.524,0.39211,0.85719,0.8579,0.81954,0.82622,0.82367,0.82422,0.8032,0.80591,0.86748,1.0
0.48,0.52,0.39293,0.85813,0.85861,0.82033,0.82698,0.82488,0.82534,0.80433,0.80678,0.8683,1.0
0.484,0.516,0.39355,0.85897,0.85935,0.82126,0.82776,0.82605,0.82645,0.80519,0.80747,0.86901,1.0
0.488,0.512,0.39429,0.85979,0.86021,0.82234,0.82869,0.82696,0.82746,0.80609,0.80819,0.86968,1.0
0.492,0.508,0.3949,0.86059,0.86122,0.82318,0.82944,0.82824,0.82843,0.80682,0.80889,0.87025,1.0
0.496,0.504,0.39566,0.8615,0.86184,0.82426,0.83028,0.82937,0.82944,0.80769,0.80967,0.87122,1.0
0.5,0.5,0.39635,0.86221,0.86258,0.82501,0.83107,0.83046,0.83059,0.80846,0.81052,0.87188,1.0
0.504,0.496,0.3973,0.86291,0.8633,0.82573,0.83176,0.83154,0.83169,0.80917,0.81124,0.87253,1.0
0.508,0.492,0.39797,0.86352,0.86401,0.82644,0.8329,0.83253,0.83252,0.80986,0.81202,0.87337,1.0
0.512,0.488,0.3986,0.86406,0.86474,0.82762,0.83384,0.8334,0.83339,0.81075,0.81331,0.87398,1.0
0.516,0.484,0.39917,0.86484,0.8654,0.82829,0.83466,0.83426,0.8344,0.81152,0.81418,0.8746,1.0
0.52,0.48,0.39988,0.8656,0.86624,0.82922,0.83531,0.83538,0.83556,0.81248,0.8151,0.8754,1.0
0.524,0.476,0.40064,0.86629,0.867,0.83002,0.83608,0.83644,0.83663,0.81318,0.81612,0.87618,1.0
0.528,0.472,0.40156,0.86705,0.86786,0.83083,0.83703,0.83719,0.83759,0.81405,0.81711,0.87676,1.0
0.532,0.468,0.40244,0.86765,0.86876,0.83161,0.83788,0.83813,0.83847,0.81493,0.81799,0.87734,1.0
0.536,0.464,0.40306,0.86813,0.86949,0.83242,0.83883,0.83877,0.83938,0.81603,0.81887,0.87814,1.0
0.54,0.46,0.40379,0.86889,0.87008,0.83334,0.8397,0.83971,0.83998,0.81657,0.81985,0.87885,1.0
0.544,0.456,0.40446,0.8698,0.87115,0.83413,0.84047,0.84075,0.84111,0.81748,0.82076,0.87932,1.0
0.548,0.452,0.40507,0.87064,0.87209,0.83485,0.84126,0.84158,0.84192,0.81813,0.82171,0.88006,1.0
0.552,0.448,0.40585,0.87137,0.87254,0.83552,0.84192,0.84272,0.84262,0.81902,0.82267,0.88074,1.0
0.556,0.444,0.40632,0.87205,0.87336,0.83626,0.84273,0.84398,0.84372,0.81988,0.82352,0.88133,1.0
0.56,0.44,0.40703,0.87273,0.87394,0.83708,0.84356,0.84502,0.84456,0.8208,0.82447,0.88216,1.0
0.564,0.436,0.40758,0.87341,0.87473,0.83795,0.84409,0.84592,0.84549,0.82169,0.82532,0.8827,1.0
0.568,0.432,0.40838,0.87393,0.8754,0.83892,0.84478,0.84667,0.84626,0.82295,0.82625,0.88329,1.0
0.572,0.428,0.40904,0.87493,0.87621,0.83976,0.84571,0.84768,0.84711,0.82364,0.82688,0.88413,1.0
0.576,0.424,0.40968,0.87576,0.87698,0.84058,0.84649,0.84867,0.84814,0.8244,0.82767,0.88481,1.0
0.58,0.42,0.41043,0.87656,0.87768,0.84121,0.84747,0.84976,0.84918,0.82516,0.82845,0.8855,1.0
0.584,0.416,0.4111,0.87707,0.87849,0.84189,0.84833,0.85055,0.85022,0.82603,0.8292,0.88622,1.0
0.588,0.412,0.4118,0.87768,0.8793,0.84264,0.84927,0.85134,0.85105,0.82707,0.83027,0.88686,1.0
0.592,0.408,0.41258,0.87829,0.88012,0.84349,0.85,0.85217,0.85179,0.82802,0.83136,0.88738,1.0
0.596,0.404,0.41325,0.87884,0.88085,0.84423,0.85084,0.85306,0.85256,0.82895,0.83222,0.88813,1.0
0.6,0.4,0.41389,0.87948,0.88165,0.84508,0.85174,0.85425,0.85359,0.82993,0.83311,0.88876,1.0
0.604,0.396,0.4148,0.88021,0.88238,0.84591,0.85259,0.85512,0.85453,0.83094,0.83382,0.8895,1.0
0.608,0.392,0.41553,0.88101,0.88311,0.84664,0.8534,0.85613,0.85542,0.83185,0.83463,0.89016,1.0
0.612,0.388,0.4161,0.88184,0.88395,0.84739,0.85408,0.85693,0.85644,0.83267,0.83543,0.89079,1.0
0.616,0.384,0.41678,0.88254,0.88456,0.84815,0.85471,0.85784,0.85736,0.8334,0.83623,0.89148,1.0
0.62,0.38,0.41738,0.88306,0.8852,0.84909,0.85549,0.85862,0.85827,0.83426,0.83715,0.89209,1.0
0.624,0.376,0.41812,0.88362,0.88576,0.84982,0.85623,0.85959,0.85904,0.83504,0.83802,0.89268,1.0
0.628,0.372,0.41872,0.88416,0.88631,0.85059,0.8569,0.86059,0.86005,0.83607,0.83886,0.89334,1.0
0.632,0.368,0.41948,0.88495,0.88702,0.85163,0.85768,0.86137,0.86085,0.83697,0.83964,0.89389,1.0
0.636,0.364,0.42015,0.88582,0.88763,0.85247,0.85851,0.86228,0.86167,0.83779,0.84053,0.89451,1.0
0.64,0.36,0.42087,0.88665,0.88817,0.8531,0.85915,0.86322,0.86238,0.8385,0.84151,0.89504,1.0
0.644,0.356,0.42149,0.88733,0.88897,0.85404,0.85998,0.86391,0.86329,0.83933,0.84251,0.8955,1.0
0.648,0.352,0.4222,0.88791,0.88959,0.85462,0.86062,0.86476,0.86405,0.84012,0.84334,0.89607,1.0
0.652,0.348,0.42291,0.8886,0.89037,0.85547,0.86126,0.86571,0.86484,0.84088,0.84427,0.89653,1.0
0.656,0.344,0.42358,0.88931,0.89103,0.8562,0.86208,0.86673,0.86574,0.84168,0.84536,0.89726,1.0
0.66,0.34,0.42431,0.88988,0.89171,0.85677,0.86273,0.86765,0.86678,0.84238,0.8461,0.89763,1.0
0.664,0.336,0.42508,0.89075,0.89234,0.85737,0.86355,0.86847,0.86782,0.84305,0.84715,0.89817,1.0
0.668,0.332,0.42582,0.89188,0.89304,0.85808,0.8642,0.86921,0.86854,0.8437,0.84801,0.89871,1.0
0.672,0.328,0.42651,0.89265,0.89381,0.85872,0.865,0.87021,0.8693,0.84435,0.84928,0.89935,1.0
0.676,0.324,0.42709,0.8934,0.89453,0.85954,0.86547,0.87111,0.87004,0.84525,0.85013,0.90007,1.0
0.68,0.32,0.42774,0.89425,0.89538,0.86032,0.86616,0.87206,0.87106,0.8459,0.85092,0.90063,1.0
0.684,0.316,0.4285,0.89486,0.89606,0.86108,0.86695,0.87292,0.87218,0.84676,0.85155,0.90134,1.0
0.688,0.312,0.42913,0.89597,0.89697,0.86161,0.86739,0.8737,0.87304,0.84767,0.85245,0.90177,1.0
0.692,0.308,0.42994,0.89679,0.89763,0.8625,0.86805,0.87443,0.87377,0.84842,0.85321,0.90226,1.0
0.696,0.304,0.43062,0.89758,0.89842,0.86321,0.86881,0.87527,0.8745,0.84921,0.85397,0.90285,1.0
0.7,0.3,0.43118,0.89822,0.89922,0.86374,0.8694,0.87617,0.87532,0.85,0.85483,0.90344,1.0
0.704,0.296,0.43196,0.8991,0.89967,0.86445,0.86993,0.87697,0.8761,0.8509,0.85564,0.90407,1.0
0.708,0.292,0.43267,0.89981,0.90036,0.86507,0.87063,0.87805,0.8771,0.85193,0.85643,0.90447,1.0
0.712,0.288,0.43345,0.90026,0.90109,0.86567,0.87122,0.87878,0.878,0.85255,0.85738,0.90493,1.0
0.716,0.284,0.43413,0.90124,0.90168,0.86642,0.87174,0.8799,0.87867,0.85342,0.85834,0.90554,1.0
0.72,0.28,0.43494,0.90193,0.90219,0.86714,0.87238,0.88078,0.87936,0.85451,0.85909,0.90596,1.0
0.724,0.276,0.43563,0.90291,0.90299,0.86784,0.87307,0.88172,0.88026,0.85524,0.85978,0.90652,1.0
0.728,0.272,0.43622,0.90372,0.90375,0.86842,0.87384,0.88278,0.88117,0.85608,0.86061,0.90705,1.0
0.732,0.268,0.43708,0.90439,0.90429,0.86915,0.8744,0.88371,0.88181,0.85689,0.86139,0.90757,1.0
0.736,0.264,0.43781,0.90506,0.9049,0.86984,0.87502,0.88487,0.88254,0.85794,0.86225,0.90806,1.0
0.74,0.26,0.43837,0.9057,0.90546,0.87068,0.8758,0.88578,0.88373,0.8589,0.86322,0.90863,1.0
0.744,0.256,0.43902,0.90626,0.90623,0.87152,0.87659,0.88684,0.88467,0.85975,0.86398,0.90915,1.0
0.748,0.252,0.43985,0.90707,0.90666,0.87244,0.87729,0.8878,0.88547,0.86042,0.86487,0.90973,1.0
0.752,0.248,0.44053,0.9077,0.90745,0.87309,0.87814,0.88854,0.8865,0.86139,0.86573,0.91024,1.0
0.756,0.244,0.4413,0.9083,0.90823,0.87391,0.8787,0.88927,0.8872,0.8621,0.86643,0.91118,1.0
0.76,0.24,0.44203,0.90907,0.90919,0.87479,0.87954,0.89011,0.88821,0.86296,0.86717,0.91182,1.0
0.764,0.236,0.44273,0.90977,0.90981,0.87538,0.88039,0.8909,0.8889,0.86392,0.86798,0.91243,1.0
0.768,0.232,0.44349,0.91046,0.91043,0.87613,0.88101,0.89169,0.88969,0.86474,0.86888,0.91288,1.0
0.772,0.228,0.44443,0.91121,0.91114,0.87696,0.88195,0.89231,0.89056,0.86566,0.86965,0.91349,1.0
0.776,0.224,0.44509,0.91183,0.9122,0.87763,0.88262,0.89326,0.89153,0.86642,0.87089,0.9142,1.0
0.78,0.22,0.44572,0.91249,0.91287,0.87857,0.88326,0.89436,0.89227,0.86741,0.87135,0.91494,1.0
0.784,0.216,0.44647,0.91322,0.91347,0.87935,0.88415,0.89514,0.89286,0.86817,0.87224,0.91575,1.0
0.788,0.212,0.44721,0.91393,0.91424,0.8801,0.88487,0.89608,0.89395,0.86891,0.873,0.91631,1.0
0.792,0.208,0.44814,0.91479,0.91475,0.88081,0.88562,0.89714,0.89485,0.86976,0.87383,0.91705,1.0
0.796,0.204,0.44921,0.91561,0.91557,0.88151,0.8865,0.89803,0.89586,0.87062,0.87504,0.91764,1.0
0.8,0.2,0.44978,0.9163,0.91616,0.88226,0.88717,0.89894,0.89664,0.87164,0.87617,0.91827,1.0
0.804,0.196,0.45074,0.91705,0.91699,0.88331,0.88786,0.89985,0.89746,0.8724,0.87715,0.91889,1.0
0.808,0.192,0.45184,0.91793,0.91771,0.88411,0.88881,0.90044,0.89838,0.87324,0.87824,0.91965,1.0
0.812,0.188,0.45249,0.91861,0.91841,0.88485,0.88958,0.90146,0.89919,0.87424,0.87917,0.92015,1.0
0.816,0.184,0.45325,0.91929,0.91921,0.88563,0.8904,0.90269,0.90025,0.87492,0.88019,0.92088,1.0
0.82,0.18,0.45416,0.92017,0.9199,0.88628,0.89122,0.90387,0.90113,0.87576,0.88101,0.92164,1.0
0.824,0.176,0.45506,0.9209,0.92083,0.88689,0.89201,0.90469,0.90207,0.87661,0.88196,0.92245,1.0
0.828,0.172,0.45583,0.92175,0.92153,0.8876,0.8928,0.90537,0.90288,0.87765,0.88295,0.92322,1.0
0.832,0.168,0.45703,0.92275,0.92234,0.88855,0.89358,0.90632,0.90406,0.87865,0.88385,0.92401,1.0
0.836,0.164,0.45788,0.92354,0.92313,0.88934,0.89423,0.90713,0.90524,0.87952,0.88522,0.92489,1.0
0.84,0.16,0.45871,0.92431,0.92399,0.89027,0.89488,0.90811,0.90629,0.88039,0.88627,0.92566,1.0
0.844,0.156,0.45966,0.92525,0.92472,0.89117,0.89574,0.90904,0.90727,0.88129,0.88748,0.9265,1.0
0.848,0.152,0.46034,0.92596,0.92544,0.89194,0.89647,0.91002,0.90811,0.88265,0.88873,0.92728,1.0
0.852,0.148,0.46116,0.92697,0.92611,0.89292,0.8973,0.91101,0.90887,0.88364,0.88991,0.92802,1.0
0.856,0.144,0.46177,0.92772,0.9268,0.89373,0.89832,0.91179,0.91003,0.88489,0.89132,0.92868,1.0
0.86,0.14,0.46258,0.92852,0.92754,0.8948,0.89943,0.91301,0.91127,0.88595,0.89214,0.92947,1.0
0.864,0.136,0.4635,0.92935,0.92843,0.89578,0.90031,0.91408,0.91225,0.88707,0.89317,0.93025,1.0
0.868,0.132,0.46441,0.93046,0.92918,0.89673,0.90108,0.91508,0.91324,0.88814,0.89423,0.93108,1.0
0.872,0.128,0.46536,0.9316,0.93009,0.89781,0.90167,0.91621,0.91408,0.88922,0.89535,0.93185,1.0
0.876,0.124,0.46617,0.93262,0.93093,0.89893,0.90262,0.91737,0.91506,0.89015,0.89651,0.93276,1.0
0.88,0.12,0.46711,0.93327,0.93184,0.89961,0.90365,0.91832,0.91581,0.89112,0.89784,0.93343,1.0
0.884,0.116,0.46802,0.93398,0.93272,0.90056,0.90472,0.91941,0.91696,0.89199,0.89906,0.93424,1.0
0.888,0.112,0.4689,0.93491,0.93377,0.90134,0.90546,0.92033,0.91794,0.89327,0.90046,0.9356,1.0
0.892,0.108,0.47021,0.93586,0.93488,0.90237,0.90644,0.92133,0.91901,0.89409,0.90196,0.93669,1.0
0.896,0.104,0.47127,0.93664,0.93588,0.90365,0.90748,0.92247,0.92009,0.89519,0.90362,0.93754,1.0
0.9,0.1,0.47234,0.93774,0.93669,0.90471,0.90869,0.92357,0.92145,0.89645,0.90489,0.93878,1.0
0.904,0.096,0.47335,0.93867,0.93765,0.90573,0.90993,0.92472,0.92283,0.89788,0.90587,0.93983,1.0
0.908,0.092,0.47439,0.93973,0.93869,0.90699,0.9109,0.92591,0.92365,0.89921,0.90679,0.9408,1.0
0.912,0.088,0.47545,0.94069,0.93986,0.90833,0.91196,0.92715,0.92462,0.90077,0.90873,0.94207,1.0
0.916,0.084,0.4767,0.94172,0.94087,0.90985,0.9131,0.92835,0.92561,0.90231,0.90986,0.94329,1.0
0.92,0.08,0.47753,0.94293,0.94188,0.91116,0.91436,0.92963,0.92683,0.90349,0.91147,0.94467,1.0
0.924,0.076,0.47876,0.94427,0.94297,0.91251,0.91534,0.9307,0.92821,0.90492,0.91287,0.94574,1.0
0.928,0.072,0.47982,0.94514,0.94411,0.91384,0.91674,0.93205,0.92944,0.90659,0.91448,0.94724,1.0
0.932,0.068,0.48108,0.94649,0.94516,0.91524,0.91848,0.93349,0.9306,0.90838,0.9157,0.94859,1.0
0.936,0.064,0.48265,0.94805,0.9464,0.9167,0.91966,0.9344,0.93198,0.90992,0.91697,0.94971,1.0
0.94,0.06,0.48373,0.94912,0.9476,0.91844,0.9211,0.9362,0.93347,0.91204,0.91853,0.95087,1.0
0.944,0.056,0.4855,0.95051,0.94858,0.92043,0.92269,0.93743,0.93486,0.91388,0.92043,0.95199,1.0
0.948,0.052,0.4867,0.95155,0.94985,0.92212,0.92406,0.93888,0.93641,0.9157,0.92183,0.9537,1.0
0.952,0.048,0.48852,0.95324,0.95082,0.92347,0.92604,0.94032,0.93764,0.918,0.92361,0.95599,1.0
0.956,0.044,0.4899,0.9545,0.95218,0.9251,0.92776,0.94185,0.93928,0.92027,0.92549,0.95758,1.0
0.96,0.04,0.49195,0.95584,0.95347,0.92709,0.92963,0.94389,0.94073,0.9221,0.928,0.95963,1.0
0.964,0.036,0.49364,0.95745,0.9551,0.92929,0.9318,0.94538,0.94228,0.92492,0.92996,0.96172,1.0
0.968,0.032,0.4962,0.95921,0.95648,0.93153,0.93425,0.94725,0.94393,0.92748,0.93179,0.96356,1.0
0.972,0.028,0.49845,0.96106,0.95853,0.93401,0.93647,0.94961,0.94586,0.93015,0.93481,0.96664,1.0
0.976,0.024,0.50036,0.96306,0.96078,0.93675,0.93915,0.95179,0.94876,0.9332,0.93765,0.96904,1.0
0.98,0.02,0.50243,0.96476,0.96256,0.94016,0.94205,0.95427,0.95194,0.93703,0.94069,0.97185,1.0
0.984,0.016,0.50574,0.96726,0.96445,0.94391,0.94589,0.95747,0.95518,0.94127,0.94451,0.97435,1.0
0.988,0.012,0.50938,0.97044,0.96756,0.94738,0.9511,0.9602,0.95906,0.94572,0.94839,0.97695,1.0
0.992,0.008,0.51563,0.97397,0.97197,0.95176,0.95584,0.96504,0.96294,0.95245,0.9536,0.98005,1.0
0.996,0.004,0.5235,0.97822,0.9781,0.95889,0.96352,0.96986,0.97033,0.96142,0.96004,0.98602,1.0


==> gmm_feedback_variableB/B6B6/all_se_rel_opt_cdf_gap40_nc64_SNR10dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_DL,Lloyd_PGD_UL,Lloyd_Lau_DL,Lloyd_Lau_UL,GMM_PGD_DL,GMM_PGD_UL,GMM_Lau_DL,GMM_Lau_UL,unipow_chan_subsp,optimal
0.0,1.0,0.18643,0.378,0.42233,0.29645,0.304,0.27528,0.26041,0.29615,0.32104,0.3584,1.0
0.004,0.996,0.43096,0.67697,0.66796,0.59749,0.58635,0.56258,0.54851,0.59827,0.59457,0.63311,1.0
0.008,0.992,0.46481,0.71669,0.72093,0.6519,0.64695,0.62397,0.63404,0.6559,0.66233,0.67422,1.0
0.012,0.988,0.48625,0.75249,0.75195,0.67525,0.67646,0.67823,0.69059,0.68817,0.69712,0.69269,1.0
0.016,0.984,0.50009,0.77395,0.77168,0.69166,0.70106,0.7088,0.7203,0.71096,0.71866,0.70766,1.0
0.02,0.98,0.51087,0.78607,0.78856,0.70807,0.72171,0.72671,0.73459,0.72975,0.73159,0.71778,1.0
0.024,0.976,0.51829,0.79744,0.79999,0.72007,0.73515,0.74217,0.75157,0.74259,0.74705,0.7252,1.0
0.028,0.972,0.52564,0.80583,0.80873,0.72834,0.74635,0.75424,0.76183,0.75171,0.75697,0.73335,1.0
0.032,0.968,0.53176,0.81449,0.81576,0.73769,0.75508,0.76357,0.77261,0.76174,0.76509,0.74035,1.0
0.036,0.964,0.53817,0.82005,0.82168,0.74367,0.76011,0.77725,0.78183,0.77033,0.77338,0.74596,1.0
0.04,0.96,0.54227,0.82679,0.82838,0.74928,0.76566,0.78376,0.78997,0.7781,0.78226,0.75127,1.0
0.044,0.956,0.54681,0.83313,0.83342,0.75443,0.77072,0.79101,0.79734,0.7862,0.78739,0.75534,1.0
0.048,0.952,0.55088,0.8384,0.83787,0.75887,0.77688,0.80032,0.80348,0.79287,0.79219,0.75979,1.0
0.052,0.948,0.55406,0.84276,0.84199,0.76278,0.78204,0.80703,0.81137,0.7974,0.79748,0.76369,1.0
0.056,0.944,0.55853,0.84705,0.84729,0.76599,0.78788,0.81157,0.81602,0.80198,0.80118,0.7667,1.0
0.06,0.94,0.56221,0.85138,0.85112,0.76993,0.79218,0.81769,0.82092,0.80613,0.80584,0.76993,1.0
0.064,0.936,0.56552,0.85459,0.85511,0.77441,0.79561,0.82312,0.82455,0.81032,0.81024,0.77316,1.0
0.068,0.932,0.56735,0.85831,0.85743,0.77846,0.79895,0.82793,0.82875,0.81404,0.81347,0.77723,1.0
0.072,0.928,0.5705,0.86031,0.86011,0.78181,0.80187,0.83076,0.83298,0.81661,0.81626,0.78044,1.0
0.076,0.924,0.57366,0.86338,0.8632,0.78531,0.80583,0.83365,0.83582,0.82061,0.81867,0.78305,1.0
0.08,0.92,0.57632,0.86603,0.86623,0.78896,0.80882,0.8365,0.83941,0.82321,0.82178,0.78559,1.0
0.084,0.916,0.57848,0.86836,0.86921,0.79218,0.81152,0.84026,0.84143,0.8258,0.82429,0.78775,1.0
0.088,0.912,0.58075,0.87139,0.87178,0.79449,0.81427,0.84336,0.84326,0.82821,0.82688,0.79021,1.0
0.092,0.908,0.58341,0.87315,0.87398,0.79789,0.81702,0.84564,0.84595,0.83062,0.83009,0.79234,1.0
0.096,0.904,0.58571,0.87502,0.87598,0.80116,0.81909,0.84856,0.84842,0.8329,0.83232,0.79445,1.0
0.1,0.9,0.58801,0.87733,0.8778,0.80375,0.82118,0.85152,0.85104,0.83551,0.83509,0.79676,1.0
0.104,0.896,0.59007,0.87922,0.88003,0.80652,0.8232,0.85386,0.85301,0.83748,0.83688,0.79834,1.0
0.108,0.892,0.59217,0.88078,0.88182,0.8088,0.8248,0.85615,0.85506,0.83961,0.83818,0.80048,1.0
0.112,0.888,0.59437,0.88213,0.88331,0.81163,0.82663,0.8582,0.85687,0.84105,0.83971,0.8024,1.0
0.116,0.884,0.59652,0.88397,0.88457,0.81418,0.82853,0.86001,0.85898,0.84282,0.84159,0.80485,1.0
0.12,0.88,0.59796,0.88573,0.88597,0.81653,0.83039,0.86218,0.86046,0.84467,0.84271,0.80707,1.0
0.124,0.876,0.59936,0.88715,0.88732,0.8184,0.83239,0.86338,0.86196,0.8459,0.84435,0.80929,1.0
0.128,0.872,0.60114,0.88806,0.88856,0.82027,0.83448,0.8652,0.86365,0.84685,0.84589,0.81107,1.0
0.132,0.868,0.60279,0.88907,0.88955,0.82268,0.83676,0.86701,0.86507,0.84815,0.84708,0.81338,1.0
0.136,0.864,0.60456,0.89015,0.89055,0.82439,0.83834,0.86832,0.86697,0.84967,0.84915,0.81582,1.0
0.14,0.86,0.60647,0.89108,0.89142,0.82655,0.83985,0.87001,0.86901,0.85088,0.84999,0.81756,1.0
0.144,0.856,0.60795,0.89195,0.89238,0.82815,0.8413,0.87133,0.87073,0.85218,0.85124,0.8197,1.0
0.148,0.852,0.60936,0.89294,0.89346,0.82991,0.84274,0.87255,0.87221,0.85335,0.85251,0.82162,1.0
0.152,0.848,0.61071,0.89409,0.89438,0.83168,0.84403,0.87397,0.87336,0.85443,0.85352,0.8237,1.0
0.156,0.844,0.61225,0.89519,0.89526,0.83324,0.84545,0.87511,0.87507,0.85574,0.8546,0.82532,1.0
0.16,0.84,0.61387,0.89617,0.89616,0.8345,0.84659,0.87624,0.87622,0.85697,0.85568,0.8273,1.0
0.164,0.836,0.61504,0.89738,0.89729,0.83607,0.84794,0.87749,0.87737,0.85796,0.8564,0.82876,1.0
0.168,0.832,0.61669,0.89829,0.89804,0.83768,0.84937,0.87846,0.87845,0.85881,0.85764,0.83031,1.0
0.172,0.828,0.61793,0.89918,0.89881,0.83927,0.85119,0.88006,0.87943,0.85971,0.8588,0.83144,1.0
0.176,0.824,0.61919,0.89989,0.89974,0.84052,0.85241,0.88118,0.88071,0.86046,0.85947,0.83287,1.0
0.18,0.82,0.62034,0.90073,0.90058,0.84172,0.85395,0.88228,0.88162,0.86119,0.86035,0.834,1.0
0.184,0.816,0.62191,0.90167,0.90136,0.84308,0.85516,0.88333,0.88277,0.86207,0.86111,0.83549,1.0
0.188,0.812,0.62329,0.9025,0.90207,0.84448,0.85642,0.8845,0.88369,0.86291,0.86187,0.83663,1.0
0.192,0.808,0.62528,0.90326,0.9028,0.84564,0.85767,0.88535,0.88482,0.86362,0.86283,0.83803,1.0
0.196,0.804,0.62644,0.90368,0.90354,0.84671,0.85877,0.88605,0.88566,0.86442,0.86359,0.83926,1.0
0.2,0.8,0.62788,0.90422,0.90426,0.84787,0.85985,0.88708,0.88662,0.86511,0.86436,0.84086,1.0
0.204,0.796,0.62892,0.90486,0.90465,0.84899,0.86069,0.88787,0.88769,0.86595,0.86512,0.84203,1.0
0.208,0.792,0.63011,0.90556,0.90528,0.85034,0.86166,0.88861,0.88872,0.86688,0.8662,0.84291,1.0
0.212,0.788,0.63145,0.90607,0.90587,0.85141,0.86254,0.88951,0.88954,0.86762,0.86676,0.84417,1.0
0.216,0.784,0.63229,0.90655,0.90653,0.8525,0.86353,0.8904,0.89018,0.86873,0.86763,0.84524,1.0
0.22,0.78,0.63383,0.907,0.9069,0.85354,0.86445,0.89142,0.89087,0.86954,0.86815,0.84673,1.0
0.224,0.776,0.63505,0.9076,0.9076,0.85444,0.86531,0.89217,0.8917,0.87053,0.86885,0.84785,1.0
0.228,0.772,0.63622,0.90811,0.90803,0.85528,0.86617,0.89283,0.89253,0.87116,0.86952,0.84886,1.0
0.232,0.768,0.63717,0.90873,0.90865,0.85628,0.86693,0.89365,0.89307,0.87185,0.87024,0.85028,1.0
0.236,0.764,0.63825,0.90918,0.9093,0.85729,0.86776,0.89432,0.89376,0.87243,0.87101,0.85167,1.0
0.24,0.76,0.63938,0.90965,0.90971,0.8584,0.86872,0.89507,0.89442,0.87315,0.87159,0.85249,1.0
0.244,0.756,0.64056,0.91004,0.9102,0.85936,0.86961,0.89565,0.8951,0.87387,0.87221,0.85344,1.0
0.248,0.752,0.6413,0.9106,0.91061,0.86005,0.87049,0.89637,0.89596,0.87454,0.87277,0.85449,1.0
0.252,0.748,0.64231,0.91103,0.9112,0.86102,0.87132,0.89699,0.89659,0.87508,0.87329,0.85562,1.0
0.256,0.744,0.6432,0.91158,0.91158,0.8619,0.87223,0.89771,0.89712,0.87571,0.87386,0.85672,1.0
0.26,0.74,0.64429,0.91202,0.91202,0.86301,0.87288,0.89858,0.89787,0.87622,0.87439,0.85753,1.0
0.264,0.736,0.64525,0.91247,0.91256,0.86369,0.87353,0.89905,0.89848,0.87678,0.87487,0.85848,1.0
0.268,0.732,0.64628,0.91293,0.91312,0.86439,0.87426,0.89956,0.89907,0.87719,0.87543,0.85946,1.0
0.272,0.728,0.64735,0.91341,0.91357,0.86505,0.87497,0.90017,0.8998,0.87777,0.87614,0.86031,1.0
0.276,0.724,0.64825,0.91377,0.91401,0.86572,0.8755,0.90092,0.90042,0.87819,0.87664,0.86124,1.0
0.28,0.72,0.64914,0.9142,0.91443,0.8665,0.87631,0.90156,0.90097,0.8786,0.87719,0.86194,1.0
0.284,0.716,0.65003,0.91457,0.91495,0.86757,0.87698,0.90201,0.90146,0.87904,0.8777,0.86272,1.0
0.288,0.712,0.65101,0.91501,0.91546,0.86819,0.87752,0.90242,0.90198,0.87953,0.87805,0.86365,1.0
0.292,0.708,0.65194,0.91536,0.91593,0.86878,0.87793,0.90298,0.90252,0.88003,0.87846,0.86457,1.0
0.296,0.704,0.65305,0.91573,0.91628,0.86956,0.8785,0.90354,0.90308,0.88042,0.87906,0.86525,1.0
0.3,0.7,0.65393,0.91602,0.91659,0.87027,0.87909,0.90404,0.90349,0.88079,0.87967,0.86625,1.0
0.304,0.696,0.65494,0.91638,0.917,0.87094,0.87967,0.90454,0.90399,0.88126,0.88004,0.86727,1.0
0.308,0.692,0.65574,0.9167,0.9174,0.87142,0.88018,0.90521,0.90453,0.88172,0.88064,0.86816,1.0
0.312,0.688,0.65661,0.91702,0.91789,0.87197,0.88068,0.90565,0.90498,0.88219,0.88123,0.86876,1.0
0.316,0.684,0.6575,0.91739,0.91831,0.87251,0.88137,0.9061,0.90546,0.88257,0.88175,0.86942,1.0
0.32,0.68,0.65846,0.91776,0.91869,0.87342,0.88176,0.90648,0.90594,0.88293,0.88211,0.87019,1.0
0.324,0.676,0.6592,0.91816,0.91906,0.87425,0.88229,0.90692,0.90639,0.88342,0.88256,0.87086,1.0
0.328,0.672,0.66004,0.91852,0.91944,0.87484,0.88271,0.90738,0.90687,0.88385,0.88293,0.87181,1.0
0.332,0.668,0.66087,0.91877,0.91975,0.87535,0.88327,0.90791,0.90726,0.88429,0.88328,0.87259,1.0
0.336,0.664,0.6616,0.91915,0.92002,0.87589,0.88369,0.90831,0.90763,0.88481,0.88368,0.8734,1.0
0.34,0.66,0.66228,0.91951,0.92033,0.87655,0.88413,0.90872,0.90793,0.8852,0.88407,0.87437,1.0
0.344,0.656,0.663,0.91977,0.92075,0.87701,0.88465,0.90921,0.90838,0.88573,0.88442,0.87495,1.0
0.348,0.652,0.66368,0.9201,0.92105,0.8775,0.885,0.90978,0.9088,0.88614,0.88476,0.87569,1.0
0.352,0.648,0.66437,0.92047,0.92135,0.87812,0.88545,0.91021,0.90931,0.88654,0.88517,0.87644,1.0
0.356,0.644,0.66524,0.92072,0.92159,0.87864,0.88589,0.91053,0.90963,0.88685,0.88547,0.87712,1.0
0.36,0.64,0.66592,0.92109,0.92192,0.87915,0.88625,0.91078,0.9101,0.88717,0.88584,0.87789,1.0
0.364,0.636,0.66677,0.92136,0.92219,0.87971,0.88678,0.91129,0.9105,0.88753,0.88625,0.87862,1.0
0.368,0.632,0.66744,0.92162,0.92257,0.88022,0.88721,0.91164,0.91102,0.8878,0.88661,0.8791,1.0
0.372,0.628,0.6681,0.92207,0.92285,0.88069,0.88765,0.91192,0.91138,0.88826,0.88708,0.87975,1.0
0.376,0.624,0.66879,0.92234,0.92321,0.88116,0.88814,0.91243,0.91178,0.88867,0.88737,0.88041,1.0
0.38,0.62,0.6694,0.92262,0.92356,0.8816,0.88868,0.9128,0.91225,0.88904,0.88778,0.88114,1.0
0.384,0.616,0.67011,0.92296,0.9239,0.88194,0.88905,0.91307,0.91259,0.88934,0.88805,0.88163,1.0
0.388,0.612,0.67061,0.92325,0.92417,0.88236,0.88945,0.91338,0.91295,0.8896,0.88851,0.88222,1.0
0.392,0.608,0.6713,0.92349,0.92442,0.88289,0.88988,0.91368,0.91324,0.89001,0.88896,0.88267,1.0
0.396,0.604,0.67198,0.92381,0.92469,0.88333,0.89033,0.91409,0.9136,0.89041,0.88929,0.88325,1.0
0.4,0.6,0.67265,0.92418,0.92495,0.88394,0.89081,0.9144,0.91395,0.89073,0.88959,0.88383,1.0
0.404,0.596,0.6735,0.92442,0.9252,0.88437,0.89139,0.91475,0.91434,0.89109,0.89005,0.8845,1.0
0.408,0.592,0.67425,0.92472,0.92551,0.8848,0.89177,0.91511,0.9147,0.89145,0.89041,0.88497,1.0
0.412,0.588,0.67489,0.92499,0.92581,0.88519,0.89207,0.91546,0.91502,0.89176,0.89072,0.88546,1.0
0.416,0.584,0.67542,0.92523,0.92613,0.88568,0.89252,0.91577,0.91538,0.89205,0.89103,0.88594,1.0
0.42,0.58,0.67595,0.92544,0.92641,0.8862,0.89291,0.91612,0.91568,0.89225,0.89144,0.88637,1.0
0.424,0.576,0.6764,0.9257,0.92667,0.88667,0.89326,0.91639,0.91603,0.89254,0.89182,0.88709,1.0
0.428,0.572,0.67715,0.92599,0.92695,0.88702,0.89361,0.91669,0.91636,0.89278,0.89214,0.8876,1.0
0.432,0.568,0.67777,0.92628,0.92724,0.88749,0.89393,0.91703,0.91669,0.89322,0.89251,0.88808,1.0
0.436,0.564,0.67832,0.92653,0.92748,0.88792,0.89418,0.9174,0.917,0.89354,0.89285,0.8887,1.0
0.44,0.56,0.67891,0.92678,0.92775,0.88833,0.89454,0.91774,0.91729,0.89384,0.89309,0.88932,1.0
0.444,0.556,0.6796,0.92703,0.92802,0.8889,0.89491,0.91805,0.91757,0.89419,0.89337,0.88978,1.0
0.448,0.552,0.68023,0.92727,0.92825,0.88942,0.89526,0.91838,0.91793,0.89445,0.89363,0.89031,1.0
0.452,0.548,0.6807,0.92749,0.92847,0.88978,0.89559,0.9187,0.91826,0.89467,0.89401,0.89078,1.0
0.456,0.544,0.68125,0.92776,0.92874,0.89015,0.89602,0.91894,0.91862,0.89498,0.89428,0.89115,1.0
0.46,0.54,0.68181,0.928,0.92897,0.89052,0.89633,0.91928,0.91889,0.89523,0.89449,0.8917,1.0
0.464,0.536,0.68233,0.92826,0.9292,0.89087,0.89663,0.91954,0.91924,0.89556,0.89483,0.89238,1.0
0.468,0.532,0.68281,0.92849,0.92941,0.89126,0.8969,0.9199,0.91963,0.89594,0.89519,0.89278,1.0
0.472,0.528,0.68322,0.92869,0.92971,0.89166,0.89715,0.92019,0.91989,0.89621,0.89556,0.89317,1.0
0.476,0.524,0.68374,0.9289,0.9299,0.89197,0.89746,0.92051,0.92013,0.89642,0.89592,0.89359,1.0
0.48,0.52,0.6842,0.92923,0.93014,0.89235,0.89781,0.92079,0.92051,0.89664,0.89623,0.8942,1.0
0.484,0.516,0.68472,0.92944,0.9304,0.89261,0.89814,0.92105,0.92081,0.89694,0.89657,0.89487,1.0
0.488,0.512,0.68534,0.92968,0.93066,0.89294,0.89845,0.92131,0.92114,0.89729,0.89689,0.89532,1.0
0.492,0.508,0.68595,0.93,0.9309,0.89331,0.89866,0.92155,0.92153,0.89766,0.89721,0.89583,1.0
0.496,0.504,0.68644,0.93028,0.93112,0.89361,0.89902,0.92182,0.92183,0.89796,0.89754,0.89646,1.0
0.5,0.5,0.68704,0.93058,0.93142,0.89392,0.89929,0.92206,0.92204,0.8982,0.89781,0.89715,1.0
0.504,0.496,0.6875,0.93082,0.93167,0.89422,0.89954,0.92238,0.92227,0.89847,0.8981,0.89761,1.0
0.508,0.492,0.68809,0.93105,0.93194,0.89456,0.89984,0.92266,0.92251,0.89879,0.89835,0.89808,1.0
0.512,0.488,0.68864,0.93124,0.93223,0.89493,0.90011,0.92289,0.92277,0.89918,0.89864,0.89853,1.0
0.516,0.484,0.68921,0.93144,0.93245,0.8952,0.90044,0.92315,0.92307,0.89945,0.89904,0.89901,1.0
0.52,0.48,0.68984,0.93164,0.93266,0.89556,0.9007,0.92343,0.92332,0.89965,0.8993,0.89952,1.0
0.524,0.476,0.69023,0.93181,0.9329,0.8959,0.90103,0.92368,0.92367,0.89998,0.89956,0.89993,1.0
0.528,0.472,0.69081,0.93208,0.93315,0.89617,0.9013,0.924,0.92394,0.90031,0.8999,0.9006,1.0
0.532,0.468,0.69127,0.93241,0.93339,0.89646,0.90155,0.92427,0.92423,0.90058,0.90022,0.90115,1.0
0.536,0.464,0.69173,0.9326,0.93363,0.89671,0.9018,0.92453,0.92454,0.90085,0.90056,0.90156,1.0
0.54,0.46,0.69236,0.93289,0.93386,0.89703,0.90203,0.92482,0.92481,0.90109,0.90096,0.90214,1.0
0.544,0.456,0.69282,0.93314,0.93404,0.89735,0.90237,0.92511,0.9251,0.90132,0.90131,0.90257,1.0
0.548,0.452,0.69332,0.93337,0.93429,0.8977,0.90255,0.92535,0.92545,0.90161,0.90154,0.90315,1.0
0.552,0.448,0.69394,0.93366,0.93444,0.89797,0.90279,0.92566,0.92576,0.90191,0.9018,0.90384,1.0
0.556,0.444,0.69442,0.93386,0.93462,0.89831,0.90305,0.92595,0.92605,0.90221,0.90209,0.90428,1.0
0.56,0.44,0.69484,0.93414,0.93484,0.8986,0.90333,0.9262,0.92631,0.90258,0.90247,0.90485,1.0
0.564,0.436,0.69529,0.93437,0.9351,0.89887,0.90361,0.92655,0.92662,0.90294,0.90283,0.90539,1.0
0.568,0.432,0.69605,0.93462,0.93531,0.89922,0.90383,0.92675,0.9269,0.90327,0.90316,0.90598,1.0
0.572,0.428,0.6965,0.93487,0.93555,0.89946,0.90414,0.92703,0.92712,0.90356,0.90347,0.9065,1.0
0.576,0.424,0.69697,0.93509,0.93578,0.89975,0.90434,0.92729,0.9274,0.9038,0.90375,0.90704,1.0
0.58,0.42,0.69747,0.93524,0.93596,0.90002,0.90458,0.92761,0.92763,0.90415,0.90404,0.90749,1.0
0.584,0.416,0.69786,0.93546,0.93619,0.90028,0.90479,0.92787,0.92789,0.9044,0.90436,0.90795,1.0
0.588,0.412,0.69841,0.93572,0.93645,0.90057,0.90507,0.92817,0.9281,0.90467,0.90462,0.90858,1.0
0.592,0.408,0.69906,0.93592,0.93669,0.90092,0.90529,0.92847,0.92843,0.90501,0.90497,0.90917,1.0
0.596,0.404,0.69958,0.93618,0.93691,0.9012,0.90555,0.92876,0.9286,0.9053,0.90532,0.90971,1.0
0.6,0.4,0.70002,0.93638,0.93712,0.9014,0.90579,0.92904,0.92882,0.90557,0.90566,0.9101,1.0
0.604,0.396,0.7004,0.93659,0.93735,0.90163,0.906,0.92941,0.92911,0.90585,0.90599,0.91056,1.0
0.608,0.392,0.70081,0.93679,0.93756,0.90188,0.90624,0.92966,0.92933,0.90621,0.90639,0.91099,1.0
0.612,0.388,0.70122,0.93699,0.93779,0.9022,0.9065,0.92988,0.92959,0.90655,0.90675,0.91159,1.0
0.616,0.384,0.70162,0.93719,0.93802,0.90244,0.90672,0.93016,0.92991,0.90694,0.90706,0.91218,1.0
0.62,0.38,0.70204,0.93744,0.93817,0.9027,0.90696,0.93041,0.93026,0.90731,0.9074,0.91268,1.0
0.624,0.376,0.7025,0.93763,0.9384,0.90298,0.90718,0.93067,0.93051,0.90755,0.90778,0.91306,1.0
0.628,0.372,0.70289,0.93788,0.93866,0.9033,0.90737,0.93094,0.93082,0.90785,0.90803,0.91365,1.0
0.632,0.368,0.70327,0.93809,0.93889,0.90352,0.90762,0.93114,0.9311,0.9082,0.90834,0.91405,1.0
0.636,0.364,0.70367,0.93832,0.93911,0.90375,0.90788,0.93144,0.93133,0.90851,0.9086,0.91469,1.0
0.64,0.36,0.70403,0.93851,0.93936,0.904,0.90813,0.93168,0.93161,0.9089,0.90894,0.91508,1.0
0.644,0.356,0.70446,0.93875,0.93958,0.90426,0.9084,0.93182,0.93184,0.90924,0.90923,0.91561,1.0
0.648,0.352,0.70482,0.93895,0.93978,0.90449,0.90863,0.93205,0.9321,0.90955,0.90951,0.91629,1.0
0.652,0.348,0.70519,0.93915,0.94,0.90472,0.90883,0.93223,0.93239,0.9098,0.90982,0.91686,1.0
0.656,0.344,0.70574,0.93934,0.9402,0.90496,0.90901,0.9325,0.93266,0.91012,0.91015,0.91753,1.0
0.66,0.34,0.70622,0.93955,0.94044,0.9052,0.90921,0.9327,0.93296,0.91042,0.91049,0.91797,1.0
0.664,0.336,0.70658,0.9398,0.94063,0.90546,0.90944,0.93296,0.93324,0.91068,0.9108,0.91848,1.0
0.668,0.332,0.70707,0.94007,0.94083,0.90573,0.90969,0.93331,0.93351,0.91098,0.91124,0.91918,1.0
0.672,0.328,0.70762,0.94034,0.9411,0.90597,0.90998,0.93355,0.93377,0.91127,0.91155,0.91965,1.0
0.676,0.324,0.70808,0.94061,0.94128,0.90623,0.91017,0.93381,0.93403,0.9116,0.91182,0.92017,1.0
0.68,0.32,0.70851,0.94086,0.94152,0.90652,0.91041,0.93402,0.93434,0.91193,0.91215,0.92066,1.0
0.684,0.316,0.70886,0.94106,0.94181,0.90674,0.91062,0.93428,0.93462,0.91233,0.91243,0.92108,1.0
0.688,0.312,0.70925,0.94125,0.942,0.90703,0.91081,0.93454,0.93492,0.91274,0.9127,0.92157,1.0
0.692,0.308,0.70974,0.9415,0.94234,0.90726,0.91104,0.93479,0.9352,0.91312,0.91311,0.92219,1.0
0.696,0.304,0.7101,0.94173,0.94257,0.90747,0.91124,0.93507,0.93539,0.91363,0.91351,0.92276,1.0
0.7,0.3,0.71045,0.94193,0.94283,0.90772,0.91153,0.93532,0.93566,0.91393,0.9138,0.92331,1.0
0.704,0.296,0.71091,0.94213,0.94305,0.90801,0.91174,0.93562,0.93589,0.91419,0.91417,0.92381,1.0
0.708,0.292,0.7113,0.94246,0.94327,0.9083,0.91199,0.93588,0.93616,0.9145,0.91455,0.9243,1.0
0.712,0.288,0.71177,0.94271,0.94348,0.90858,0.91222,0.93617,0.9364,0.91487,0.91485,0.92477,1.0
0.716,0.284,0.71221,0.94298,0.9437,0.90885,0.91246,0.93651,0.9367,0.91526,0.91511,0.92525,1.0
0.72,0.28,0.71275,0.94323,0.94395,0.90907,0.91269,0.93675,0.937,0.91562,0.91551,0.92573,1.0
0.724,0.276,0.71319,0.94343,0.94422,0.9093,0.9129,0.93694,0.93734,0.91603,0.91581,0.92618,1.0
0.728,0.272,0.71374,0.94369,0.9445,0.90961,0.91312,0.93723,0.93762,0.91636,0.91623,0.9267,1.0
0.732,0.268,0.71452,0.94387,0.94476,0.90986,0.9134,0.93753,0.93791,0.91677,0.91664,0.92712,1.0
0.736,0.264,0.71493,0.94417,0.94501,0.91012,0.91364,0.93781,0.9382,0.91716,0.91701,0.92754,1.0
0.74,0.26,0.71543,0.94453,0.94526,0.91038,0.9139,0.93809,0.93853,0.91753,0.91734,0.92798,1.0
0.744,0.256,0.71582,0.94485,0.94551,0.91061,0.9141,0.93832,0.93885,0.9179,0.91779,0.92849,1.0
0.748,0.252,0.7163,0.94509,0.94589,0.91082,0.91431,0.93864,0.93911,0.91825,0.91817,0.92892,1.0
0.752,0.248,0.71685,0.94535,0.94616,0.91101,0.91459,0.93894,0.93938,0.91858,0.91854,0.92938,1.0
0.756,0.244,0.71737,0.94557,0.94648,0.91119,0.9149,0.93924,0.93964,0.91889,0.91893,0.92996,1.0
0.76,0.24,0.71799,0.94586,0.94685,0.91146,0.91513,0.9395,0.93997,0.91926,0.91929,0.93038,1.0
0.764,0.236,0.71857,0.94621,0.94715,0.91169,0.91538,0.93977,0.94023,0.91962,0.91961,0.93091,1.0
0.768,0.232,0.71914,0.94654,0.94751,0.91198,0.91563,0.94002,0.94051,0.91997,0.91999,0.93136,1.0
0.772,0.228,0.71966,0.94681,0.94787,0.91218,0.91583,0.94027,0.94082,0.9204,0.92044,0.93187,1.0
0.776,0.224,0.72028,0.94717,0.94819,0.91252,0.91604,0.94056,0.94117,0.92085,0.92093,0.9323,1.0
0.78,0.22,0.72082,0.94742,0.94843,0.91279,0.9163,0.9409,0.9414,0.9212,0.92132,0.93279,1.0
0.784,0.216,0.72142,0.94774,0.9487,0.91304,0.91655,0.94113,0.94169,0.92157,0.92183,0.93319,1.0
0.788,0.212,0.72192,0.94796,0.94894,0.91331,0.9168,0.94145,0.94196,0.92206,0.92219,0.9336,1.0
0.792,0.208,0.72238,0.9484,0.94927,0.91356,0.91699,0.94175,0.94228,0.92238,0.92253,0.93405,1.0
0.796,0.204,0.72282,0.94863,0.94961,0.91386,0.91719,0.94203,0.94245,0.92277,0.92297,0.93439,1.0
0.8,0.2,0.72316,0.94894,0.9499,0.91417,0.91736,0.94236,0.94286,0.92311,0.92336,0.93479,1.0
0.804,0.196,0.72365,0.94928,0.95022,0.91441,0.91754,0.94265,0.94329,0.92348,0.92381,0.93524,1.0
0.808,0.192,0.72431,0.94948,0.95057,0.91475,0.91781,0.94293,0.94364,0.92378,0.92422,0.93579,1.0
0.812,0.188,0.72481,0.94979,0.95095,0.91502,0.91802,0.94322,0.94383,0.92418,0.92468,0.9362,1.0
0.816,0.184,0.72543,0.95012,0.95129,0.91533,0.91823,0.94355,0.94407,0.92468,0.9251,0.93676,1.0
0.82,0.18,0.72592,0.95044,0.95161,0.91568,0.91845,0.94394,0.94429,0.92505,0.92557,0.9372,1.0
0.824,0.176,0.72639,0.95081,0.95192,0.91587,0.91871,0.94425,0.94457,0.92548,0.926,0.93766,1.0
0.828,0.172,0.72685,0.95124,0.95231,0.91622,0.91895,0.94458,0.945,0.92582,0.92644,0.93817,1.0
0.832,0.168,0.7274,0.95163,0.95259,0.91649,0.91919,0.94488,0.94534,0.92625,0.92695,0.93867,1.0
0.836,0.164,0.72791,0.95193,0.95288,0.91677,0.91942,0.94519,0.94574,0.9268,0.92745,0.9392,1.0
0.84,0.16,0.72845,0.95219,0.95317,0.917,0.91961,0.9456,0.94609,0.9272,0.92784,0.93971,1.0
0.844,0.156,0.72894,0.95249,0.95355,0.91725,0.91993,0.94601,0.94643,0.92775,0.92834,0.94024,1.0
0.848,0.152,0.72929,0.95283,0.954,0.91754,0.92021,0.94646,0.9467,0.92825,0.92873,0.94075,1.0
0.852,0.148,0.72987,0.95327,0.95441,0.91781,0.92042,0.94691,0.94697,0.92865,0.92922,0.94119,1.0
0.856,0.144,0.73045,0.95363,0.95473,0.91804,0.92071,0.94729,0.94734,0.92902,0.92974,0.94181,1.0
0.86,0.14,0.73122,0.954,0.95505,0.91833,0.92104,0.94758,0.94772,0.92963,0.93011,0.94218,1.0
0.864,0.136,0.73171,0.95455,0.95537,0.91864,0.92128,0.94789,0.94812,0.93007,0.93075,0.94256,1.0
0.868,0.132,0.73228,0.95488,0.9558,0.91886,0.92156,0.94826,0.9485,0.93057,0.93121,0.94301,1.0
0.872,0.128,0.73302,0.95544,0.95626,0.91923,0.92191,0.94859,0.94883,0.93093,0.93165,0.94343,1.0
0.876,0.124,0.73353,0.95591,0.95673,0.91953,0.92216,0.94889,0.94916,0.93126,0.9321,0.94396,1.0
0.88,0.12,0.7341,0.95635,0.95711,0.9199,0.92251,0.94945,0.94961,0.93161,0.93247,0.94426,1.0
0.884,0.116,0.73465,0.95686,0.95753,0.92017,0.92283,0.94987,0.9501,0.932,0.93287,0.94485,1.0
0.888,0.112,0.73516,0.95723,0.95793,0.92046,0.92318,0.95021,0.95051,0.93251,0.93333,0.94535,1.0
0.892,0.108,0.73576,0.9576,0.95834,0.92085,0.9235,0.95064,0.95084,0.93327,0.93404,0.94587,1.0
0.896,0.104,0.73638,0.95801,0.95886,0.92121,0.92399,0.95116,0.95132,0.93368,0.93456,0.94651,1.0
0.9,0.1,0.73691,0.95852,0.95934,0.92154,0.92434,0.95155,0.95177,0.93414,0.93526,0.94702,1.0
0.904,0.096,0.73752,0.959,0.95981,0.92198,0.92464,0.95211,0.95236,0.93474,0.93587,0.94774,1.0
0.908,0.092,0.73813,0.95944,0.96023,0.92235,0.92495,0.95257,0.95277,0.93524,0.93646,0.94832,1.0
0.912,0.088,0.73873,0.95987,0.96072,0.92278,0.92519,0.95302,0.95332,0.93583,0.93709,0.94889,1.0
0.916,0.084,0.73935,0.96041,0.96109,0.92315,0.92552,0.95348,0.95375,0.9363,0.93775,0.94948,1.0
0.92,0.08,0.7401,0.96087,0.96153,0.92353,0.92611,0.95405,0.95425,0.93687,0.93839,0.94994,1.0
0.924,0.076,0.7407,0.96134,0.96189,0.924,0.92648,0.95466,0.95482,0.93737,0.93885,0.95065,1.0
0.928,0.072,0.74137,0.96192,0.96233,0.92441,0.9269,0.95515,0.95536,0.93785,0.93951,0.95113,1.0
0.932,0.068,0.74198,0.96231,0.96279,0.92485,0.92732,0.95582,0.95597,0.93824,0.94017,0.9517,1.0
0.936,0.064,0.7426,0.96289,0.96318,0.92535,0.92773,0.95654,0.95652,0.93883,0.94132,0.9523,1.0
0.94,0.06,0.74317,0.96346,0.96369,0.92584,0.92817,0.95721,0.95729,0.93935,0.94199,0.95293,1.0
0.944,0.056,0.74404,0.96403,0.96423,0.92627,0.92874,0.95783,0.95796,0.93998,0.9426,0.95358,1.0
0.948,0.052,0.74505,0.96461,0.96484,0.92668,0.92923,0.95855,0.95849,0.94071,0.94344,0.95434,1.0
0.952,0.048,0.74605,0.96518,0.9654,0.92722,0.9298,0.95918,0.95909,0.94149,0.94412,0.95487,1.0
0.956,0.044,0.74682,0.96572,0.96596,0.92786,0.93034,0.96004,0.95973,0.94251,0.94491,0.95564,1.0
0.96,0.04,0.74759,0.96654,0.9666,0.92838,0.93102,0.96062,0.96025,0.94332,0.94568,0.95643,1.0
0.964,0.036,0.74864,0.96713,0.96728,0.92908,0.93163,0.96143,0.96098,0.94438,0.94654,0.95741,1.0
0.968,0.032,0.74949,0.96771,0.96778,0.93006,0.93234,0.9623,0.96173,0.94555,0.94721,0.95822,1.0
0.972,0.028,0.75053,0.96845,0.96869,0.93083,0.93316,0.96311,0.96252,0.94645,0.94826,0.95907,1.0
0.976,0.024,0.7516,0.96919,0.96963,0.93161,0.93422,0.96423,0.96346,0.94795,0.94962,0.96001,1.0
0.98,0.02,0.75263,0.96996,0.97039,0.93294,0.93513,0.96523,0.96445,0.94908,0.95136,0.96108,1.0
0.984,0.016,0.75435,0.9708,0.97143,0.93407,0.93651,0.9663,0.96549,0.95109,0.95301,0.9625,1.0
0.988,0.012,0.75572,0.97181,0.97283,0.93541,0.93834,0.96806,0.96698,0.95405,0.95484,0.96419,1.0
0.992,0.008,0.75827,0.97303,0.97431,0.93785,0.94024,0.97097,0.9687,0.95793,0.95726,0.96611,1.0
0.996,0.004,0.76258,0.97569,0.97661,0.94046,0.94364,0.97484,0.97157,0.96268,0.9605,0.96928,1.0


==> gmm_feedback_variableB/B6circ/P4/UL_all_se_rel_opt_cdf_gap40_nc64_SNR15dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,GMM_PGD_UL_perfect,GMM_PGD_UL_from_y,unipow_chan_subsp,optimal
0.0,1.0,0.26431,0.32691,0.05763,0.47971,1.0
0.004,0.996,0.53311,0.60269,0.37216,0.73902,1.0
0.008,0.992,0.57115,0.67328,0.41153,0.76983,1.0
0.012,0.988,0.5872,0.71119,0.42495,0.7883,1.0
0.016,0.984,0.6002,0.73295,0.4362,0.80101,1.0
0.02,0.98,0.60913,0.75106,0.44588,0.81309,1.0
0.024,0.976,0.61594,0.76634,0.45246,0.8217,1.0
0.028,0.972,0.62208,0.77906,0.4594,0.829,1.0
0.032,0.968,0.62661,0.7876,0.465,0.83449,1.0
0.036,0.964,0.6327,0.79506,0.47021,0.83966,1.0
0.04,0.96,0.63695,0.80063,0.47608,0.84489,1.0
0.044,0.956,0.64017,0.80698,0.4815,0.8476,1.0
0.048,0.952,0.64443,0.8135,0.48593,0.8509,1.0
0.052,0.948,0.64745,0.81864,0.49307,0.85469,1.0
0.056,0.944,0.65085,0.82468,0.49885,0.85651,1.0
0.06,0.94,0.65358,0.82932,0.50311,0.85927,1.0
0.064,0.936,0.65655,0.83373,0.50828,0.86126,1.0
0.068,0.932,0.65952,0.83694,0.5148,0.86324,1.0
0.072,0.928,0.66221,0.84102,0.51925,0.86525,1.0
0.076,0.924,0.66429,0.84427,0.52462,0.86751,1.0
0.08,0.92,0.66634,0.84863,0.52907,0.86977,1.0
0.084,0.916,0.66911,0.85093,0.53275,0.8718,1.0
0.088,0.912,0.67127,0.85359,0.53741,0.87432,1.0
0.092,0.908,0.6732,0.85688,0.5429,0.87631,1.0
0.096,0.904,0.67504,0.85966,0.54888,0.87863,1.0
0.1,0.9,0.67708,0.86162,0.5544,0.8812,1.0
0.104,0.896,0.67834,0.86358,0.56087,0.88266,1.0
0.108,0.892,0.67989,0.86529,0.56668,0.88427,1.0
0.112,0.888,0.68172,0.86789,0.57276,0.88592,1.0
0.116,0.884,0.68317,0.8694,0.57716,0.88752,1.0
0.12,0.88,0.68445,0.87118,0.58425,0.88904,1.0
0.124,0.876,0.6865,0.87287,0.58941,0.8908,1.0
0.128,0.872,0.68785,0.8745,0.59565,0.89218,1.0
0.132,0.868,0.68935,0.87615,0.6031,0.89372,1.0
0.136,0.864,0.69111,0.87766,0.61115,0.89532,1.0
0.14,0.86,0.69293,0.87902,0.61745,0.89661,1.0
0.144,0.856,0.6947,0.88042,0.62334,0.89792,1.0
0.148,0.852,0.69603,0.88145,0.63034,0.89977,1.0
0.152,0.848,0.69772,0.88257,0.6366,0.90105,1.0
0.156,0.844,0.69897,0.8838,0.64621,0.90239,1.0
0.16,0.84,0.70028,0.88504,0.65234,0.90354,1.0
0.164,0.836,0.70147,0.88615,0.65868,0.90461,1.0
0.168,0.832,0.70277,0.88709,0.66489,0.90595,1.0
0.172,0.828,0.70405,0.88786,0.6708,0.907,1.0
0.176,0.824,0.70523,0.88883,0.67801,0.90813,1.0
0.18,0.82,0.70641,0.88958,0.6836,0.90936,1.0
0.184,0.816,0.70733,0.89029,0.69,0.91055,1.0
0.188,0.812,0.7083,0.89126,0.69507,0.91165,1.0
0.192,0.808,0.70973,0.89192,0.7007,0.9127,1.0
0.196,0.804,0.71085,0.89259,0.70549,0.91347,1.0
0.2,0.8,0.71188,0.89335,0.71149,0.91452,1.0
0.204,0.796,0.71312,0.89405,0.71753,0.91568,1.0
0.208,0.792,0.71417,0.89478,0.72201,0.91649,1.0
0.212,0.788,0.71514,0.89553,0.72785,0.91732,1.0
0.216,0.784,0.71602,0.89606,0.73285,0.91839,1.0
0.22,0.78,0.7172,0.89658,0.73846,0.91924,1.0
0.224,0.776,0.71785,0.89708,0.74358,0.91992,1.0
0.228,0.772,0.71905,0.89764,0.74742,0.92068,1.0
0.232,0.768,0.71988,0.89827,0.75319,0.9214,1.0
0.236,0.764,0.72077,0.89881,0.75804,0.9222,1.0
0.24,0.76,0.7216,0.89956,0.76138,0.92277,1.0
0.244,0.756,0.72243,0.9,0.76575,0.92346,1.0
0.248,0.752,0.72326,0.90045,0.77063,0.92414,1.0
0.252,0.748,0.72408,0.90095,0.77429,0.92494,1.0
0.256,0.744,0.72467,0.90143,0.7772,0.92546,1.0
0.26,0.74,0.72552,0.90191,0.78008,0.92607,1.0
0.264,0.736,0.72632,0.90237,0.78455,0.92684,1.0
0.268,0.732,0.72698,0.90285,0.78791,0.9275,1.0
0.272,0.728,0.72774,0.90335,0.79124,0.92808,1.0
0.276,0.724,0.72882,0.90376,0.7939,0.929,1.0
0.28,0.72,0.7295,0.90416,0.79679,0.92971,1.0
0.284,0.716,0.73021,0.90451,0.79944,0.93046,1.0
0.288,0.712,0.7312,0.90487,0.80289,0.93111,1.0
0.292,0.708,0.732,0.90531,0.80535,0.93168,1.0
0.296,0.704,0.73283,0.90573,0.80758,0.93213,1.0
0.3,0.7,0.73341,0.90606,0.81058,0.93253,1.0
0.304,0.696,0.7342,0.90655,0.81326,0.93313,1.0
0.308,0.692,0.73516,0.90693,0.81597,0.93378,1.0
0.312,0.688,0.73605,0.90732,0.81884,0.93427,1.0
0.316,0.684,0.73676,0.90772,0.82222,0.93467,1.0
0.32,0.68,0.73739,0.90804,0.82445,0.93523,1.0
0.324,0.676,0.73797,0.90846,0.82617,0.9359,1.0
0.328,0.672,0.73879,0.90876,0.82791,0.93641,1.0
0.332,0.668,0.7394,0.90907,0.83006,0.93678,1.0
0.336,0.664,0.73996,0.90947,0.83196,0.93734,1.0
0.34,0.66,0.74064,0.90988,0.83372,0.93771,1.0
0.344,0.656,0.74123,0.91014,0.83591,0.93814,1.0
0.348,0.652,0.74179,0.91045,0.83726,0.93858,1.0
0.352,0.648,0.74229,0.91071,0.8392,0.93922,1.0
0.356,0.644,0.74285,0.91102,0.84129,0.93973,1.0
0.36,0.64,0.74337,0.91138,0.84306,0.94017,1.0
0.364,0.636,0.74395,0.91171,0.84488,0.94061,1.0
0.368,0.632,0.7445,0.91202,0.84657,0.94111,1.0
0.372,0.628,0.74514,0.91232,0.84813,0.94151,1.0
0.376,0.624,0.74569,0.91252,0.85026,0.94195,1.0
0.38,0.62,0.74615,0.91284,0.85207,0.94249,1.0
0.384,0.616,0.74673,0.91319,0.85345,0.94289,1.0
0.388,0.612,0.74718,0.91348,0.85507,0.9432,1.0
0.392,0.608,0.74771,0.91379,0.85618,0.9436,1.0
0.396,0.604,0.74808,0.91401,0.85749,0.94402,1.0
0.4,0.6,0.74866,0.91434,0.85894,0.94441,1.0
0.404,0.596,0.74915,0.91461,0.86054,0.94491,1.0
0.408,0.592,0.74956,0.91489,0.862,0.94539,1.0
0.412,0.588,0.74996,0.91516,0.86322,0.94579,1.0
0.416,0.584,0.7505,0.91539,0.86454,0.9463,1.0
0.42,0.58,0.7509,0.91569,0.86567,0.94677,1.0
0.424,0.576,0.75144,0.91593,0.86689,0.94723,1.0
0.428,0.572,0.75198,0.91624,0.86804,0.94757,1.0
0.432,0.568,0.75224,0.9165,0.86919,0.948,1.0
0.436,0.564,0.75274,0.91679,0.87011,0.94842,1.0
0.44,0.56,0.75316,0.91701,0.87122,0.94878,1.0
0.444,0.556,0.75356,0.91727,0.87235,0.94925,1.0
0.448,0.552,0.75402,0.91745,0.87326,0.94968,1.0
0.452,0.548,0.75446,0.91771,0.87427,0.95004,1.0
0.456,0.544,0.75479,0.91793,0.87527,0.95035,1.0
0.46,0.54,0.75513,0.91818,0.8763,0.95067,1.0
0.464,0.536,0.75554,0.9184,0.87697,0.95107,1.0
0.468,0.532,0.75596,0.91859,0.8778,0.95156,1.0
0.472,0.528,0.75633,0.9189,0.87879,0.95195,1.0
0.476,0.524,0.75682,0.91912,0.87973,0.95232,1.0
0.48,0.52,0.75732,0.91933,0.88064,0.95265,1.0
0.484,0.516,0.75771,0.91955,0.88156,0.95293,1.0
0.488,0.512,0.75811,0.91973,0.88261,0.95326,1.0
0.492,0.508,0.75851,0.91993,0.88332,0.95367,1.0
0.496,0.504,0.75903,0.92016,0.88434,0.95413,1.0
0.5,0.5,0.75957,0.92036,0.88545,0.95442,1.0
0.504,0.496,0.76008,0.92053,0.88624,0.95482,1.0
0.508,0.492,0.76045,0.92074,0.8873,0.95524,1.0
0.512,0.488,0.76088,0.92093,0.88785,0.95569,1.0
0.516,0.484,0.76125,0.92115,0.88881,0.95613,1.0
0.52,0.48,0.76179,0.92129,0.88945,0.95649,1.0
0.524,0.476,0.76216,0.9215,0.89013,0.95692,1.0
0.528,0.472,0.76253,0.92169,0.89093,0.9573,1.0
0.532,0.468,0.76297,0.92187,0.89166,0.95766,1.0
0.536,0.464,0.76334,0.92212,0.8922,0.95803,1.0
0.54,0.46,0.76372,0.92228,0.89296,0.9583,1.0
0.544,0.456,0.76412,0.92246,0.89386,0.95866,1.0
0.548,0.452,0.76448,0.92268,0.89445,0.95912,1.0
0.552,0.448,0.76485,0.92286,0.89514,0.95939,1.0
0.556,0.444,0.76524,0.92312,0.89577,0.95991,1.0
0.56,0.44,0.76562,0.92332,0.89636,0.9602,1.0
0.564,0.436,0.76596,0.92353,0.89694,0.96058,1.0
0.568,0.432,0.76625,0.92372,0.89756,0.96089,1.0
0.572,0.428,0.76661,0.92392,0.89832,0.96134,1.0
0.576,0.424,0.76692,0.92414,0.89895,0.96173,1.0
0.58,0.42,0.76739,0.92443,0.89961,0.96199,1.0
0.584,0.416,0.76771,0.92459,0.90026,0.96229,1.0
0.588,0.412,0.76813,0.92484,0.90074,0.96261,1.0
0.592,0.408,0.76847,0.92502,0.90127,0.96297,1.0
0.596,0.404,0.76886,0.9252,0.90194,0.96338,1.0
0.6,0.4,0.76933,0.92538,0.90249,0.9638,1.0
0.604,0.396,0.76971,0.92558,0.90303,0.96413,1.0
0.608,0.392,0.76996,0.92574,0.90352,0.96447,1.0
0.612,0.388,0.77037,0.92601,0.90393,0.96485,1.0
0.616,0.384,0.77064,0.92617,0.9046,0.96519,1.0
0.62,0.38,0.77107,0.92634,0.90515,0.96558,1.0
0.624,0.376,0.77149,0.92662,0.90568,0.96596,1.0
0.628,0.372,0.77178,0.92688,0.90617,0.96638,1.0
0.632,0.368,0.7721,0.92711,0.90667,0.96672,1.0
0.636,0.364,0.77255,0.92732,0.9073,0.96693,1.0
0.64,0.36,0.77294,0.92755,0.90783,0.96727,1.0
0.644,0.356,0.7734,0.92787,0.90829,0.96748,1.0
0.648,0.352,0.77375,0.92811,0.90883,0.96782,1.0
0.652,0.348,0.77407,0.92835,0.90921,0.96815,1.0
0.656,0.344,0.77449,0.92865,0.90964,0.96841,1.0
0.66,0.34,0.77481,0.92891,0.91003,0.9688,1.0
0.664,0.336,0.77516,0.92914,0.91051,0.9691,1.0
0.668,0.332,0.7755,0.92932,0.91113,0.96942,1.0
0.672,0.328,0.77586,0.92958,0.91158,0.96978,1.0
0.676,0.324,0.7762,0.92984,0.91196,0.97012,1.0
0.68,0.32,0.7766,0.93006,0.91235,0.97047,1.0
0.684,0.316,0.77704,0.93027,0.91284,0.97077,1.0
0.688,0.312,0.77733,0.93058,0.91327,0.97105,1.0
0.692,0.308,0.77762,0.93091,0.9138,0.97131,1.0
0.696,0.304,0.77794,0.93118,0.91429,0.97168,1.0
0.7,0.3,0.77825,0.93142,0.91484,0.97192,1.0
0.704,0.296,0.77865,0.93162,0.91532,0.97222,1.0
0.708,0.292,0.77908,0.93186,0.91576,0.97253,1.0
0.712,0.288,0.77946,0.93214,0.91611,0.97284,1.0
0.716,0.284,0.77983,0.9324,0.91656,0.97327,1.0
0.72,0.28,0.78013,0.93268,0.917,0.97356,1.0
0.724,0.276,0.78045,0.93287,0.91743,0.97379,1.0
0.728,0.272,0.78073,0.93309,0.91787,0.97406,1.0
0.732,0.268,0.78111,0.93333,0.91819,0.97436,1.0
0.736,0.264,0.78156,0.93355,0.91863,0.97464,1.0
0.74,0.26,0.78203,0.93382,0.91904,0.97488,1.0
0.744,0.256,0.78245,0.93412,0.91949,0.97515,1.0
0.748,0.252,0.78288,0.93438,0.91987,0.97537,1.0
0.752,0.248,0.78331,0.93462,0.92034,0.97564,1.0
0.756,0.244,0.78371,0.93485,0.92067,0.97595,1.0
0.76,0.24,0.78412,0.9351,0.92117,0.97626,1.0
0.764,0.236,0.78463,0.93546,0.92164,0.97653,1.0
0.768,0.232,0.78509,0.93577,0.92212,0.97681,1.0
0.772,0.228,0.7855,0.93616,0.92246,0.97705,1.0
0.776,0.224,0.78596,0.93648,0.92285,0.97731,1.0
0.78,0.22,0.78623,0.93679,0.9233,0.97759,1.0
0.784,0.216,0.7866,0.93715,0.92377,0.97777,1.0
0.788,0.212,0.787,0.93749,0.9241,0.97799,1.0
0.792,0.208,0.7874,0.93781,0.92443,0.97829,1.0
0.796,0.204,0.78785,0.93812,0.92494,0.97856,1.0
0.8,0.2,0.78824,0.93847,0.92534,0.97888,1.0
0.804,0.196,0.78856,0.93878,0.92577,0.97911,1.0
0.808,0.192,0.7889,0.93915,0.92619,0.97934,1.0
0.812,0.188,0.7893,0.93945,0.92659,0.97962,1.0
0.816,0.184,0.78963,0.9398,0.92706,0.97986,1.0
0.82,0.18,0.79003,0.94009,0.92755,0.98012,1.0
0.824,0.176,0.79035,0.94043,0.92814,0.98032,1.0
0.828,0.172,0.7907,0.94077,0.9286,0.98051,1.0
0.832,0.168,0.79104,0.94112,0.92907,0.98081,1.0
0.836,0.164,0.79152,0.94162,0.92951,0.98104,1.0
0.84,0.16,0.79197,0.94205,0.93,0.98125,1.0
0.844,0.156,0.79225,0.94246,0.93055,0.98153,1.0
0.848,0.152,0.79266,0.94279,0.93119,0.98183,1.0
0.852,0.148,0.79314,0.94338,0.93176,0.98205,1.0
0.856,0.144,0.79351,0.94378,0.93251,0.98231,1.0
0.86,0.14,0.79392,0.94424,0.93292,0.98255,1.0
0.864,0.136,0.79435,0.9446,0.93352,0.98277,1.0
0.868,0.132,0.79482,0.94511,0.93426,0.98305,1.0
0.872,0.128,0.79512,0.94559,0.93482,0.98326,1.0
0.876,0.124,0.79546,0.9461,0.93547,0.98355,1.0
0.88,0.12,0.79596,0.94653,0.9361,0.98379,1.0
0.884,0.116,0.79636,0.94702,0.93665,0.98406,1.0
0.888,0.112,0.7967,0.94766,0.93729,0.98432,1.0
0.892,0.108,0.79709,0.94821,0.9381,0.98466,1.0
0.896,0.104,0.79746,0.94874,0.93885,0.98492,1.0
0.9,0.1,0.79786,0.94917,0.93948,0.98513,1.0
0.904,0.096,0.79825,0.94974,0.94008,0.98547,1.0
0.908,0.092,0.79873,0.95011,0.94095,0.98579,1.0
0.912,0.088,0.79933,0.95063,0.94179,0.98597,1.0
0.916,0.084,0.79977,0.95122,0.94258,0.9862,1.0
0.92,0.08,0.80032,0.95175,0.94329,0.98644,1.0
0.924,0.076,0.80071,0.95229,0.94407,0.98671,1.0
0.928,0.072,0.80118,0.95278,0.94486,0.98704,1.0
0.932,0.068,0.80166,0.95352,0.94593,0.98726,1.0
0.936,0.064,0.80202,0.95411,0.94649,0.98757,1.0
0.94,0.06,0.80277,0.9547,0.94747,0.98791,1.0
0.944,0.056,0.80335,0.95526,0.94822,0.9882,1.0
0.948,0.052,0.80399,0.95598,0.94923,0.98844,1.0
0.952,0.048,0.8046,0.95669,0.95013,0.98879,1.0
0.956,0.044,0.80518,0.95752,0.95094,0.98908,1.0
0.96,0.04,0.80578,0.95833,0.95199,0.98935,1.0
0.964,0.036,0.80643,0.95921,0.95299,0.98968,1.0
0.968,0.032,0.80702,0.96013,0.95426,0.99015,1.0
0.972,0.028,0.80765,0.96101,0.95534,0.99056,1.0
0.976,0.024,0.80849,0.96193,0.9566,0.99105,1.0
0.98,0.02,0.80928,0.96282,0.95814,0.99164,1.0
0.984,0.016,0.81032,0.96365,0.95976,0.99235,1.0
0.988,0.012,0.8115,0.96464,0.9618,0.99283,1.0
0.992,0.008,0.81314,0.96609,0.96371,0.99362,1.0
0.996,0.004,0.816,0.96793,0.96588,0.99461,1.0


==> gmm_feedback_variableB/B6circ/P8/UL_all_se_rel_opt_cdf_gap40_nc64_SNR15dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,GMM_PGD_UL_perfect,GMM_PGD_UL_from_y,unipow_chan_subsp,optimal
0.0,1.0,0.26431,0.32691,0.18632,0.47971,1.0
0.004,0.996,0.53311,0.60269,0.52775,0.73902,1.0
0.008,0.992,0.57115,0.67328,0.60279,0.76983,1.0
0.012,0.988,0.5872,0.71119,0.64658,0.7883,1.0
0.016,0.984,0.6002,0.73295,0.67874,0.80101,1.0
0.02,0.98,0.60913,0.75106,0.69926,0.81309,1.0
0.024,0.976,0.61594,0.76634,0.71753,0.8217,1.0
0.028,0.972,0.62208,0.77906,0.7317,0.829,1.0
0.032,0.968,0.62661,0.7876,0.74167,0.83449,1.0
0.036,0.964,0.6327,0.79506,0.75486,0.83966,1.0
0.04,0.96,0.63695,0.80063,0.76676,0.84489,1.0
0.044,0.956,0.64017,0.80698,0.77681,0.8476,1.0
0.048,0.952,0.64443,0.8135,0.78528,0.8509,1.0
0.052,0.948,0.64745,0.81864,0.79184,0.85469,1.0
0.056,0.944,0.65085,0.82468,0.79676,0.85651,1.0
0.06,0.94,0.65358,0.82932,0.80309,0.85927,1.0
0.064,0.936,0.65655,0.83373,0.80819,0.86126,1.0
0.068,0.932,0.65952,0.83694,0.8138,0.86324,1.0
0.072,0.928,0.66221,0.84102,0.81866,0.86525,1.0
0.076,0.924,0.66429,0.84427,0.8236,0.86751,1.0
0.08,0.92,0.66634,0.84863,0.82753,0.86977,1.0
0.084,0.916,0.66911,0.85093,0.83153,0.8718,1.0
0.088,0.912,0.67127,0.85359,0.83385,0.87432,1.0
0.092,0.908,0.6732,0.85688,0.83706,0.87631,1.0
0.096,0.904,0.67504,0.85966,0.84067,0.87863,1.0
0.1,0.9,0.67708,0.86162,0.84389,0.8812,1.0
0.104,0.896,0.67834,0.86358,0.84654,0.88266,1.0
0.108,0.892,0.67989,0.86529,0.84902,0.88427,1.0
0.112,0.888,0.68172,0.86789,0.85152,0.88592,1.0
0.116,0.884,0.68317,0.8694,0.85353,0.88752,1.0
0.12,0.88,0.68445,0.87118,0.85565,0.88904,1.0
0.124,0.876,0.6865,0.87287,0.85739,0.8908,1.0
0.128,0.872,0.68785,0.8745,0.85943,0.89218,1.0
0.132,0.868,0.68935,0.87615,0.86169,0.89372,1.0
0.136,0.864,0.69111,0.87766,0.86316,0.89532,1.0
0.14,0.86,0.69293,0.87902,0.86455,0.89661,1.0
0.144,0.856,0.6947,0.88042,0.86673,0.89792,1.0
0.148,0.852,0.69603,0.88145,0.86834,0.89977,1.0
0.152,0.848,0.69772,0.88257,0.86948,0.90105,1.0
0.156,0.844,0.69897,0.8838,0.8712,0.90239,1.0
0.16,0.84,0.70028,0.88504,0.87305,0.90354,1.0
0.164,0.836,0.70147,0.88615,0.87457,0.90461,1.0
0.168,0.832,0.70277,0.88709,0.87562,0.90595,1.0
0.172,0.828,0.70405,0.88786,0.8773,0.907,1.0
0.176,0.824,0.70523,0.88883,0.87853,0.90813,1.0
0.18,0.82,0.70641,0.88958,0.87951,0.90936,1.0
0.184,0.816,0.70733,0.89029,0.88055,0.91055,1.0
0.188,0.812,0.7083,0.89126,0.8817,0.91165,1.0
0.192,0.808,0.70973,0.89192,0.88271,0.9127,1.0
0.196,0.804,0.71085,0.89259,0.88377,0.91347,1.0
0.2,0.8,0.71188,0.89335,0.88469,0.91452,1.0
0.204,0.796,0.71312,0.89405,0.88553,0.91568,1.0
0.208,0.792,0.71417,0.89478,0.8863,0.91649,1.0
0.212,0.788,0.71514,0.89553,0.88722,0.91732,1.0
0.216,0.784,0.71602,0.89606,0.88804,0.91839,1.0
0.22,0.78,0.7172,0.89658,0.88889,0.91924,1.0
0.224,0.776,0.71785,0.89708,0.88973,0.91992,1.0
0.228,0.772,0.71905,0.89764,0.89044,0.92068,1.0
0.232,0.768,0.71988,0.89827,0.89133,0.9214,1.0
0.236,0.764,0.72077,0.89881,0.89188,0.9222,1.0
0.24,0.76,0.7216,0.89956,0.8925,0.92277,1.0
0.244,0.756,0.72243,0.9,0.89317,0.92346,1.0
0.248,0.752,0.72326,0.90045,0.89379,0.92414,1.0
0.252,0.748,0.72408,0.90095,0.89466,0.92494,1.0
0.256,0.744,0.72467,0.90143,0.89516,0.92546,1.0
0.26,0.74,0.72552,0.90191,0.89588,0.92607,1.0
0.264,0.736,0.72632,0.90237,0.89637,0.92684,1.0
0.268,0.732,0.72698,0.90285,0.89704,0.9275,1.0
0.272,0.728,0.72774,0.90335,0.89759,0.92808,1.0
0.276,0.724,0.72882,0.90376,0.89796,0.929,1.0
0.28,0.72,0.7295,0.90416,0.89844,0.92971,1.0
0.284,0.716,0.73021,0.90451,0.89906,0.93046,1.0
0.288,0.712,0.7312,0.90487,0.89981,0.93111,1.0
0.292,0.708,0.732,0.90531,0.90033,0.93168,1.0
0.296,0.704,0.73283,0.90573,0.90076,0.93213,1.0
0.3,0.7,0.73341,0.90606,0.90109,0.93253,1.0
0.304,0.696,0.7342,0.90655,0.90157,0.93313,1.0
0.308,0.692,0.73516,0.90693,0.90212,0.93378,1.0
0.312,0.688,0.73605,0.90732,0.90259,0.93427,1.0
0.316,0.684,0.73676,0.90772,0.90289,0.93467,1.0
0.32,0.68,0.73739,0.90804,0.9033,0.93523,1.0
0.324,0.676,0.73797,0.90846,0.90377,0.9359,1.0
0.328,0.672,0.73879,0.90876,0.90416,0.93641,1.0
0.332,0.668,0.7394,0.90907,0.90455,0.93678,1.0
0.336,0.664,0.73996,0.90947,0.90492,0.93734,1.0
0.34,0.66,0.74064,0.90988,0.90533,0.93771,1.0
0.344,0.656,0.74123,0.91014,0.90576,0.93814,1.0
0.348,0.652,0.74179,0.91045,0.90611,0.93858,1.0
0.352,0.648,0.74229,0.91071,0.90649,0.93922,1.0
0.356,0.644,0.74285,0.91102,0.90684,0.93973,1.0
0.36,0.64,0.74337,0.91138,0.90724,0.94017,1.0
0.364,0.636,0.74395,0.91171,0.90771,0.94061,1.0
0.368,0.632,0.7445,0.91202,0.90805,0.94111,1.0
0.372,0.628,0.74514,0.91232,0.9085,0.94151,1.0
0.376,0.624,0.74569,0.91252,0.90886,0.94195,1.0
0.38,0.62,0.74615,0.91284,0.90914,0.94249,1.0
0.384,0.616,0.74673,0.91319,0.90955,0.94289,1.0
0.388,0.612,0.74718,0.91348,0.90986,0.9432,1.0
0.392,0.608,0.74771,0.91379,0.91013,0.9436,1.0
0.396,0.604,0.74808,0.91401,0.91045,0.94402,1.0
0.4,0.6,0.74866,0.91434,0.91076,0.94441,1.0
0.404,0.596,0.74915,0.91461,0.91104,0.94491,1.0
0.408,0.592,0.74956,0.91489,0.91132,0.94539,1.0
0.412,0.588,0.74996,0.91516,0.91162,0.94579,1.0
0.416,0.584,0.7505,0.91539,0.91189,0.9463,1.0
0.42,0.58,0.7509,0.91569,0.91212,0.94677,1.0
0.424,0.576,0.75144,0.91593,0.9124,0.94723,1.0
0.428,0.572,0.75198,0.91624,0.91271,0.94757,1.0
0.432,0.568,0.75224,0.9165,0.91307,0.948,1.0
0.436,0.564,0.75274,0.91679,0.91343,0.94842,1.0
0.44,0.56,0.75316,0.91701,0.91373,0.94878,1.0
0.444,0.556,0.75356,0.91727,0.91395,0.94925,1.0
0.448,0.552,0.75402,0.91745,0.91428,0.94968,1.0
0.452,0.548,0.75446,0.91771,0.91459,0.95004,1.0
0.456,0.544,0.75479,0.91793,0.91489,0.95035,1.0
0.46,0.54,0.75513,0.91818,0.91518,0.95067,1.0
0.464,0.536,0.75554,0.9184,0.91543,0.95107,1.0
0.468,0.532,0.75596,0.91859,0.91571,0.95156,1.0
0.472,0.528,0.75633,0.9189,0.91592,0.95195,1.0
0.476,0.524,0.75682,0.91912,0.9162,0.95232,1.0
0.48,0.52,0.75732,0.91933,0.91649,0.95265,1.0
0.484,0.516,0.75771,0.91955,0.91679,0.95293,1.0
0.488,0.512,0.75811,0.91973,0.91702,0.95326,1.0
0.492,0.508,0.75851,0.91993,0.91726,0.95367,1.0
0.496,0.504,0.75903,0.92016,0.91752,0.95413,1.0
0.5,0.5,0.75957,0.92036,0.91785,0.95442,1.0
0.504,0.496,0.76008,0.92053,0.91807,0.95482,1.0
0.508,0.492,0.76045,0.92074,0.91834,0.95524,1.0
0.512,0.488,0.76088,0.92093,0.91854,0.95569,1.0
0.516,0.484,0.76125,0.92115,0.91886,0.95613,1.0
0.52,0.48,0.76179,0.92129,0.91912,0.95649,1.0
0.524,0.476,0.76216,0.9215,0.91931,0.95692,1.0
0.528,0.472,0.76253,0.92169,0.91953,0.9573,1.0
0.532,0.468,0.76297,0.92187,0.91974,0.95766,1.0
0.536,0.464,0.76334,0.92212,0.91999,0.95803,1.0
0.54,0.46,0.76372,0.92228,0.92022,0.9583,1.0
0.544,0.456,0.76412,0.92246,0.92042,0.95866,1.0
0.548,0.452,0.76448,0.92268,0.9206,0.95912,1.0
0.552,0.448,0.76485,0.92286,0.9208,0.95939,1.0
0.556,0.444,0.76524,0.92312,0.92112,0.95991,1.0
0.56,0.44,0.76562,0.92332,0.92128,0.9602,1.0
0.564,0.436,0.76596,0.92353,0.92151,0.96058,1.0
0.568,0.432,0.76625,0.92372,0.9217,0.96089,1.0
0.572,0.428,0.76661,0.92392,0.92195,0.96134,1.0
0.576,0.424,0.76692,0.92414,0.92219,0.96173,1.0
0.58,0.42,0.76739,0.92443,0.92239,0.96199,1.0
0.584,0.416,0.76771,0.92459,0.92261,0.96229,1.0
0.588,0.412,0.76813,0.92484,0.92289,0.96261,1.0
0.592,0.408,0.76847,0.92502,0.92315,0.96297,1.0
0.596,0.404,0.76886,0.9252,0.92338,0.96338,1.0
0.6,0.4,0.76933,0.92538,0.92362,0.9638,1.0
0.604,0.396,0.76971,0.92558,0.92388,0.96413,1.0
0.608,0.392,0.76996,0.92574,0.92409,0.96447,1.0
0.612,0.388,0.77037,0.92601,0.92432,0.96485,1.0
0.616,0.384,0.77064,0.92617,0.92454,0.96519,1.0
0.62,0.38,0.77107,0.92634,0.92488,0.96558,1.0
0.624,0.376,0.77149,0.92662,0.92515,0.96596,1.0
0.628,0.372,0.77178,0.92688,0.92534,0.96638,1.0
0.632,0.368,0.7721,0.92711,0.92559,0.96672,1.0
0.636,0.364,0.77255,0.92732,0.92581,0.96693,1.0
0.64,0.36,0.77294,0.92755,0.92606,0.96727,1.0
0.644,0.356,0.7734,0.92787,0.92626,0.96748,1.0
0.648,0.352,0.77375,0.92811,0.92645,0.96782,1.0
0.652,0.348,0.77407,0.92835,0.92669,0.96815,1.0
0.656,0.344,0.77449,0.92865,0.92697,0.96841,1.0
0.66,0.34,0.77481,0.92891,0.92719,0.9688,1.0
0.664,0.336,0.77516,0.92914,0.92744,0.9691,1.0
0.668,0.332,0.7755,0.92932,0.92775,0.96942,1.0
0.672,0.328,0.77586,0.92958,0.92799,0.96978,1.0
0.676,0.324,0.7762,0.92984,0.92822,0.97012,1.0
0.68,0.32,0.7766,0.93006,0.92848,0.97047,1.0
0.684,0.316,0.77704,0.93027,0.92879,0.97077,1.0
0.688,0.312,0.77733,0.93058,0.92904,0.97105,1.0
0.692,0.308,0.77762,0.93091,0.92926,0.97131,1.0
0.696,0.304,0.77794,0.93118,0.92952,0.97168,1.0
0.7,0.3,0.77825,0.93142,0.92974,0.97192,1.0
0.704,0.296,0.77865,0.93162,0.92992,0.97222,1.0
0.708,0.292,0.77908,0.93186,0.93018,0.97253,1.0
0.712,0.288,0.77946,0.93214,0.93044,0.97284,1.0
0.716,0.284,0.77983,0.9324,0.93078,0.97327,1.0
0.72,0.28,0.78013,0.93268,0.93109,0.97356,1.0
0.724,0.276,0.78045,0.93287,0.93146,0.97379,1.0
0.728,0.272,0.78073,0.93309,0.93169,0.97406,1.0
0.732,0.268,0.78111,0.93333,0.93199,0.97436,1.0
0.736,0.264,0.78156,0.93355,0.93223,0.97464,1.0
0.74,0.26,0.78203,0.93382,0.93248,0.97488,1.0
0.744,0.256,0.78245,0.93412,0.93277,0.97515,1.0
0.748,0.252,0.78288,0.93438,0.93292,0.97537,1.0
0.752,0.248,0.78331,0.93462,0.9332,0.97564,1.0
0.756,0.244,0.78371,0.93485,0.93343,0.97595,1.0
0.76,0.24,0.78412,0.9351,0.93366,0.97626,1.0
0.764,0.236,0.78463,0.93546,0.93397,0.97653,1.0
0.768,0.232,0.78509,0.93577,0.93422,0.97681,1.0
0.772,0.228,0.7855,0.93616,0.93456,0.97705,1.0
0.776,0.224,0.78596,0.93648,0.93475,0.97731,1.0
0.78,0.22,0.78623,0.93679,0.93499,0.97759,1.0
0.784,0.216,0.7866,0.93715,0.93536,0.97777,1.0
0.788,0.212,0.787,0.93749,0.93567,0.97799,1.0
0.792,0.208,0.7874,0.93781,0.93603,0.97829,1.0
0.796,0.204,0.78785,0.93812,0.93638,0.97856,1.0
0.8,0.2,0.78824,0.93847,0.93666,0.97888,1.0
0.804,0.196,0.78856,0.93878,0.93694,0.97911,1.0
0.808,0.192,0.7889,0.93915,0.93735,0.97934,1.0
0.812,0.188,0.7893,0.93945,0.93766,0.97962,1.0
0.816,0.184,0.78963,0.9398,0.93791,0.97986,1.0
0.82,0.18,0.79003,0.94009,0.93812,0.98012,1.0
0.824,0.176,0.79035,0.94043,0.93849,0.98032,1.0
0.828,0.172,0.7907,0.94077,0.93884,0.98051,1.0
0.832,0.168,0.79104,0.94112,0.93927,0.98081,1.0
0.836,0.164,0.79152,0.94162,0.93965,0.98104,1.0
0.84,0.16,0.79197,0.94205,0.94,0.98125,1.0
0.844,0.156,0.79225,0.94246,0.94044,0.98153,1.0
0.848,0.152,0.79266,0.94279,0.94087,0.98183,1.0
0.852,0.148,0.79314,0.94338,0.94133,0.98205,1.0
0.856,0.144,0.79351,0.94378,0.94175,0.98231,1.0
0.86,0.14,0.79392,0.94424,0.94216,0.98255,1.0
0.864,0.136,0.79435,0.9446,0.94256,0.98277,1.0
0.868,0.132,0.79482,0.94511,0.94298,0.98305,1.0
0.872,0.128,0.79512,0.94559,0.94342,0.98326,1.0
0.876,0.124,0.79546,0.9461,0.94383,0.98355,1.0
0.88,0.12,0.79596,0.94653,0.94434,0.98379,1.0
0.884,0.116,0.79636,0.94702,0.94479,0.98406,1.0
0.888,0.112,0.7967,0.94766,0.9453,0.98432,1.0
0.892,0.108,0.79709,0.94821,0.94582,0.98466,1.0
0.896,0.104,0.79746,0.94874,0.94637,0.98492,1.0
0.9,0.1,0.79786,0.94917,0.94692,0.98513,1.0
0.904,0.096,0.79825,0.94974,0.94746,0.98547,1.0
0.908,0.092,0.79873,0.95011,0.94796,0.98579,1.0
0.912,0.088,0.79933,0.95063,0.94861,0.98597,1.0
0.916,0.084,0.79977,0.95122,0.94909,0.9862,1.0
0.92,0.08,0.80032,0.95175,0.94961,0.98644,1.0
0.924,0.076,0.80071,0.95229,0.95004,0.98671,1.0
0.928,0.072,0.80118,0.95278,0.9505,0.98704,1.0
0.932,0.068,0.80166,0.95352,0.95099,0.98726,1.0
0.936,0.064,0.80202,0.95411,0.95159,0.98757,1.0
0.94,0.06,0.80277,0.9547,0.9523,0.98791,1.0
0.944,0.056,0.80335,0.95526,0.95292,0.9882,1.0
0.948,0.052,0.80399,0.95598,0.95373,0.98844,1.0
0.952,0.048,0.8046,0.95669,0.95443,0.98879,1.0
0.956,0.044,0.80518,0.95752,0.95511,0.98908,1.0
0.96,0.04,0.80578,0.95833,0.95577,0.98935,1.0
0.964,0.036,0.80643,0.95921,0.95656,0.98968,1.0
0.968,0.032,0.80702,0.96013,0.95745,0.99015,1.0
0.972,0.028,0.80765,0.96101,0.95846,0.99056,1.0
0.976,0.024,0.80849,0.96193,0.95964,0.99105,1.0
0.98,0.02,0.80928,0.96282,0.96103,0.99164,1.0
0.984,0.016,0.81032,0.96365,0.96254,0.99235,1.0
0.988,0.012,0.8115,0.96464,0.96352,0.99283,1.0
0.992,0.008,0.81314,0.96609,0.96482,0.99362,1.0
0.996,0.004,0.816,0.96793,0.96677,0.99461,1.0


==> gmm_feedback_variableB/B6circ/all_se_rel_opt_cdf_gap40_nc64_SNR10dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_DL,Lloyd_PGD_UL,Lloyd_Lau_DL,Lloyd_Lau_UL,GMM_PGD_DL,GMM_PGD_UL,GMM_Lau_DL,GMM_Lau_UL,unipow_chan_subsp,optimal
0.0,1.0,0.18643,0.29004,0.27969,0.42552,0.42267,0.19755,0.21449,0.25172,0.25691,0.3584,1.0
0.004,0.996,0.43096,0.58547,0.59133,0.61494,0.61257,0.4985,0.50879,0.53635,0.55864,0.63311,1.0
0.008,0.992,0.46481,0.64972,0.64573,0.65854,0.66136,0.59779,0.59912,0.6182,0.62352,0.67422,1.0
0.012,0.988,0.48625,0.68778,0.68326,0.68471,0.69969,0.64309,0.6415,0.663,0.66185,0.69269,1.0
0.016,0.984,0.50009,0.71802,0.71764,0.70314,0.72119,0.66598,0.66768,0.68706,0.68708,0.70766,1.0
0.02,0.98,0.51087,0.74151,0.74592,0.71195,0.73819,0.69032,0.69496,0.70797,0.70521,0.71778,1.0
0.024,0.976,0.51829,0.75817,0.75926,0.72259,0.75219,0.70576,0.7077,0.72202,0.72124,0.7252,1.0
0.028,0.972,0.52564,0.76795,0.7697,0.7321,0.76173,0.72158,0.72126,0.73582,0.73549,0.73335,1.0
0.032,0.968,0.53176,0.77788,0.77855,0.73966,0.77197,0.73305,0.73207,0.74573,0.74481,0.74035,1.0
0.036,0.964,0.53817,0.78613,0.78829,0.74842,0.77871,0.74354,0.74352,0.75293,0.75208,0.74596,1.0
0.04,0.96,0.54227,0.79233,0.79622,0.75587,0.78414,0.75376,0.75196,0.75907,0.75973,0.75127,1.0
0.044,0.956,0.54681,0.79793,0.80267,0.76073,0.78977,0.76329,0.76238,0.76605,0.76708,0.75534,1.0
0.048,0.952,0.55088,0.80412,0.80686,0.7659,0.79643,0.77153,0.77063,0.77348,0.77321,0.75979,1.0
0.052,0.948,0.55406,0.81097,0.81161,0.7698,0.80043,0.77854,0.77802,0.78049,0.77913,0.76369,1.0
0.056,0.944,0.55853,0.81767,0.81685,0.7732,0.80529,0.78445,0.78383,0.78661,0.78586,0.7667,1.0
0.06,0.94,0.56221,0.82178,0.82144,0.77782,0.80964,0.79128,0.78975,0.79246,0.7907,0.76993,1.0
0.064,0.936,0.56552,0.82656,0.82611,0.78139,0.81311,0.79749,0.7977,0.79718,0.79561,0.77316,1.0
0.068,0.932,0.56735,0.83141,0.82963,0.78589,0.81642,0.80231,0.80268,0.80034,0.79878,0.77723,1.0
0.072,0.928,0.5705,0.83442,0.83309,0.78863,0.81904,0.80789,0.80694,0.80391,0.80321,0.78044,1.0
0.076,0.924,0.57366,0.83878,0.83722,0.7918,0.82208,0.81334,0.81176,0.8072,0.80589,0.78305,1.0
0.08,0.92,0.57632,0.84207,0.84015,0.79452,0.82564,0.81701,0.81664,0.81099,0.80905,0.78559,1.0
0.084,0.916,0.57848,0.84474,0.84394,0.79698,0.82862,0.82173,0.82158,0.81384,0.81182,0.78775,1.0
0.088,0.912,0.58075,0.84767,0.84681,0.80003,0.83124,0.82498,0.82493,0.81628,0.81393,0.79021,1.0
0.092,0.908,0.58341,0.84983,0.8501,0.80335,0.83351,0.82783,0.82808,0.81871,0.81679,0.79234,1.0
0.096,0.904,0.58571,0.85236,0.85288,0.80563,0.83526,0.83096,0.83045,0.82135,0.81898,0.79445,1.0
0.1,0.9,0.58801,0.8542,0.85487,0.8082,0.8375,0.83392,0.83411,0.82418,0.82106,0.79676,1.0
0.104,0.896,0.59007,0.85588,0.85694,0.81052,0.83985,0.83661,0.83645,0.82596,0.82325,0.79834,1.0
0.108,0.892,0.59217,0.85821,0.8587,0.81235,0.84198,0.83972,0.83934,0.82751,0.82576,0.80048,1.0
0.112,0.888,0.59437,0.85969,0.86005,0.81468,0.84354,0.84273,0.84186,0.82922,0.82794,0.8024,1.0
0.116,0.884,0.59652,0.86157,0.86204,0.81756,0.84498,0.84466,0.84406,0.83091,0.82934,0.80485,1.0
0.12,0.88,0.59796,0.86315,0.86382,0.82021,0.84644,0.84666,0.84613,0.83258,0.83147,0.80707,1.0
0.124,0.876,0.59936,0.86558,0.86531,0.82207,0.84811,0.84881,0.84827,0.83477,0.83326,0.80929,1.0
0.128,0.872,0.60114,0.86709,0.86747,0.82408,0.84984,0.85096,0.85027,0.83639,0.83493,0.81107,1.0
0.132,0.868,0.60279,0.86845,0.86941,0.82637,0.85153,0.85256,0.85194,0.838,0.8367,0.81338,1.0
0.136,0.864,0.60456,0.86999,0.87082,0.82819,0.85291,0.85427,0.8539,0.83909,0.8382,0.81582,1.0
0.14,0.86,0.60647,0.87177,0.87223,0.8298,0.85423,0.85584,0.8559,0.84081,0.84015,0.81756,1.0
0.144,0.856,0.60795,0.8731,0.87343,0.83111,0.85536,0.85742,0.85785,0.84238,0.84132,0.8197,1.0
0.148,0.852,0.60936,0.87468,0.87515,0.83273,0.85626,0.85884,0.85949,0.84392,0.84278,0.82162,1.0
0.152,0.848,0.61071,0.87561,0.87613,0.83483,0.85758,0.8607,0.86136,0.84535,0.84419,0.8237,1.0
0.156,0.844,0.61225,0.87749,0.87723,0.83613,0.85882,0.86217,0.86288,0.8466,0.84561,0.82532,1.0
0.16,0.84,0.61387,0.8787,0.87847,0.83734,0.86002,0.86384,0.86445,0.84795,0.84674,0.8273,1.0
0.164,0.836,0.61504,0.87967,0.87989,0.83856,0.86123,0.86543,0.86559,0.84951,0.84792,0.82876,1.0
0.168,0.832,0.61669,0.88073,0.88062,0.84013,0.86216,0.86716,0.86716,0.85051,0.84942,0.83031,1.0
0.172,0.828,0.61793,0.88198,0.88164,0.84122,0.86323,0.86841,0.86849,0.85146,0.85043,0.83144,1.0
0.176,0.824,0.61919,0.883,0.88272,0.84242,0.86446,0.86956,0.87015,0.85243,0.85111,0.83287,1.0
0.18,0.82,0.62034,0.88402,0.88404,0.84416,0.86551,0.87137,0.87187,0.85316,0.85192,0.834,1.0
0.184,0.816,0.62191,0.88519,0.885,0.84556,0.86629,0.87259,0.87298,0.85411,0.85285,0.83549,1.0
0.188,0.812,0.62329,0.88595,0.88569,0.84641,0.86713,0.87383,0.87448,0.85513,0.8537,0.83663,1.0
0.192,0.808,0.62528,0.8867,0.88666,0.84745,0.86813,0.87502,0.87549,0.85607,0.85476,0.83803,1.0
0.196,0.804,0.62644,0.88751,0.88754,0.84834,0.86888,0.87624,0.8769,0.85691,0.85549,0.83926,1.0
0.2,0.8,0.62788,0.88837,0.88829,0.84958,0.86976,0.8771,0.87786,0.85755,0.85632,0.84086,1.0
0.204,0.796,0.62892,0.88915,0.88938,0.85053,0.87041,0.87826,0.87896,0.85826,0.85728,0.84203,1.0
0.208,0.792,0.63011,0.89004,0.8903,0.85153,0.87096,0.87952,0.87989,0.8589,0.85826,0.84291,1.0
0.212,0.788,0.63145,0.89114,0.89106,0.85272,0.8719,0.88048,0.88089,0.85952,0.85887,0.84417,1.0
0.216,0.784,0.63229,0.89214,0.89187,0.85412,0.87297,0.88158,0.88176,0.8603,0.85964,0.84524,1.0
0.22,0.78,0.63383,0.89294,0.8925,0.85516,0.8736,0.88278,0.88273,0.86104,0.86037,0.84673,1.0
0.224,0.776,0.63505,0.89366,0.8934,0.85612,0.87411,0.88367,0.88373,0.86188,0.861,0.84785,1.0
0.228,0.772,0.63622,0.89445,0.89447,0.85695,0.87463,0.8845,0.88438,0.86264,0.86164,0.84886,1.0
0.232,0.768,0.63717,0.89509,0.89512,0.85783,0.87533,0.8855,0.88551,0.86329,0.86237,0.85028,1.0
0.236,0.764,0.63825,0.8958,0.89566,0.85873,0.87599,0.88639,0.88636,0.86403,0.86298,0.85167,1.0
0.24,0.76,0.63938,0.89645,0.89633,0.85955,0.87658,0.88724,0.88729,0.86457,0.86355,0.85249,1.0
0.244,0.756,0.64056,0.89699,0.89697,0.86047,0.87739,0.88838,0.88822,0.86524,0.86402,0.85344,1.0
0.248,0.752,0.6413,0.89774,0.89757,0.86137,0.8781,0.88907,0.88893,0.86576,0.86483,0.85449,1.0
0.252,0.748,0.64231,0.89826,0.89833,0.86239,0.8784,0.89005,0.88973,0.86629,0.86533,0.85562,1.0
0.256,0.744,0.6432,0.89899,0.89886,0.8633,0.8789,0.89086,0.89057,0.86681,0.86595,0.85672,1.0
0.26,0.74,0.64429,0.89943,0.89945,0.86405,0.87943,0.89151,0.89132,0.86738,0.86646,0.85753,1.0
0.264,0.736,0.64525,0.90004,0.89999,0.86472,0.88001,0.89212,0.892,0.868,0.86692,0.85848,1.0
0.268,0.732,0.64628,0.9006,0.90056,0.86546,0.88065,0.89278,0.8927,0.86843,0.86744,0.85946,1.0
0.272,0.728,0.64735,0.9011,0.90111,0.86608,0.8811,0.89344,0.89355,0.86876,0.86796,0.86031,1.0
0.276,0.724,0.64825,0.90148,0.90162,0.86667,0.88153,0.89413,0.89431,0.86936,0.8686,0.86124,1.0
0.28,0.72,0.64914,0.90209,0.90202,0.86739,0.88203,0.89507,0.895,0.86981,0.86906,0.86194,1.0
0.284,0.716,0.65003,0.90283,0.90246,0.86804,0.88258,0.89585,0.8957,0.8704,0.86961,0.86272,1.0
0.288,0.712,0.65101,0.90322,0.90296,0.86884,0.88298,0.89653,0.89618,0.87083,0.87005,0.86365,1.0
0.292,0.708,0.65194,0.90371,0.9035,0.8694,0.88344,0.89722,0.89673,0.87143,0.87054,0.86457,1.0
0.296,0.704,0.65305,0.90413,0.90399,0.86992,0.88392,0.89784,0.89744,0.87184,0.87108,0.86525,1.0
0.3,0.7,0.65393,0.9046,0.90431,0.87058,0.88433,0.89847,0.89819,0.87226,0.87164,0.86625,1.0
0.304,0.696,0.65494,0.90518,0.90474,0.87126,0.88479,0.8991,0.89873,0.87268,0.8721,0.86727,1.0
0.308,0.692,0.65574,0.90565,0.90513,0.87196,0.88522,0.89958,0.89941,0.87314,0.8727,0.86816,1.0
0.312,0.688,0.65661,0.90609,0.90555,0.8726,0.88563,0.90005,0.90001,0.8735,0.87321,0.86876,1.0
0.316,0.684,0.6575,0.90646,0.90593,0.87324,0.88614,0.90068,0.90065,0.87407,0.87356,0.86942,1.0
0.32,0.68,0.65846,0.90682,0.90646,0.87373,0.88651,0.90126,0.90128,0.87451,0.87407,0.87019,1.0
0.324,0.676,0.6592,0.90712,0.90677,0.87422,0.88688,0.90178,0.90183,0.8749,0.87443,0.87086,1.0
0.328,0.672,0.66004,0.90754,0.90721,0.87468,0.88737,0.90268,0.90237,0.87532,0.87493,0.87181,1.0
0.332,0.668,0.66087,0.90804,0.90775,0.87528,0.88787,0.90311,0.90304,0.87565,0.87535,0.87259,1.0
0.336,0.664,0.6616,0.90842,0.90823,0.87575,0.88825,0.90358,0.90358,0.87607,0.87568,0.8734,1.0
0.34,0.66,0.66228,0.90891,0.9086,0.87625,0.88858,0.90407,0.90408,0.87649,0.87617,0.87437,1.0
0.344,0.656,0.663,0.90927,0.90895,0.87664,0.8889,0.9045,0.90451,0.87689,0.87675,0.87495,1.0
0.348,0.652,0.66368,0.90959,0.90936,0.87714,0.88924,0.90505,0.90498,0.87722,0.87718,0.87569,1.0
0.352,0.648,0.66437,0.91009,0.90974,0.87768,0.88966,0.90547,0.90555,0.87768,0.8776,0.87644,1.0
0.356,0.644,0.66524,0.91045,0.91007,0.87809,0.88994,0.90603,0.90605,0.87811,0.87793,0.87712,1.0
0.36,0.64,0.66592,0.91075,0.91045,0.87865,0.89027,0.90649,0.90654,0.87855,0.87831,0.87789,1.0
0.364,0.636,0.66677,0.91111,0.91088,0.87903,0.89059,0.90701,0.90708,0.87892,0.8787,0.87862,1.0
0.368,0.632,0.66744,0.91145,0.91129,0.87958,0.89086,0.90755,0.90761,0.87939,0.87911,0.8791,1.0
0.372,0.628,0.6681,0.91186,0.91166,0.88008,0.89116,0.90793,0.90818,0.87983,0.87953,0.87975,1.0
0.376,0.624,0.66879,0.91214,0.91205,0.88049,0.89149,0.90844,0.90867,0.88024,0.87981,0.88041,1.0
0.38,0.62,0.6694,0.91243,0.91245,0.88093,0.89177,0.90879,0.9093,0.88061,0.88025,0.88114,1.0
0.384,0.616,0.67011,0.91269,0.91279,0.88147,0.89208,0.90941,0.90967,0.88093,0.88051,0.88163,1.0
0.388,0.612,0.67061,0.91302,0.91309,0.88188,0.89243,0.90986,0.91012,0.88119,0.88083,0.88222,1.0
0.392,0.608,0.6713,0.91329,0.91354,0.88219,0.89267,0.91044,0.91051,0.8815,0.88118,0.88267,1.0
0.396,0.604,0.67198,0.9136,0.9139,0.88262,0.89294,0.91092,0.91095,0.88178,0.88157,0.88325,1.0
0.4,0.6,0.67265,0.91396,0.9142,0.88305,0.89325,0.91127,0.91146,0.88211,0.88188,0.88383,1.0
0.404,0.596,0.6735,0.91418,0.91449,0.88339,0.89357,0.91169,0.91191,0.88235,0.88226,0.8845,1.0
0.408,0.592,0.67425,0.91448,0.91481,0.88375,0.89379,0.91217,0.9123,0.88262,0.88259,0.88497,1.0
0.412,0.588,0.67489,0.91478,0.91512,0.88409,0.89414,0.91254,0.91273,0.88285,0.88301,0.88546,1.0
0.416,0.584,0.67542,0.91513,0.91548,0.88446,0.89442,0.91293,0.91321,0.88313,0.88334,0.88594,1.0
0.42,0.58,0.67595,0.91549,0.91583,0.8848,0.89474,0.91336,0.91355,0.88343,0.88378,0.88637,1.0
0.424,0.576,0.6764,0.91578,0.91609,0.88529,0.89509,0.91375,0.91393,0.88378,0.88419,0.88709,1.0
0.428,0.572,0.67715,0.91607,0.91628,0.88565,0.89539,0.91414,0.91437,0.88413,0.8845,0.8876,1.0
0.432,0.568,0.67777,0.91642,0.91648,0.88596,0.89575,0.91447,0.91472,0.88444,0.88479,0.88808,1.0
0.436,0.564,0.67832,0.91676,0.9168,0.88629,0.89601,0.91484,0.91507,0.88475,0.88519,0.8887,1.0
0.44,0.56,0.67891,0.91708,0.91703,0.88675,0.8963,0.91526,0.91543,0.88505,0.88552,0.88932,1.0
0.444,0.556,0.6796,0.91738,0.91737,0.88706,0.89657,0.91563,0.91584,0.88536,0.88584,0.88978,1.0
0.448,0.552,0.68023,0.91759,0.91771,0.88743,0.89679,0.91599,0.91626,0.88566,0.8862,0.89031,1.0
0.452,0.548,0.6807,0.91779,0.91801,0.88768,0.89708,0.91627,0.91659,0.88596,0.8866,0.89078,1.0
0.456,0.544,0.68125,0.91813,0.9183,0.88801,0.89741,0.91663,0.91687,0.88634,0.88695,0.89115,1.0
0.46,0.54,0.68181,0.9184,0.91858,0.88828,0.89767,0.91694,0.91728,0.88666,0.88737,0.8917,1.0
0.464,0.536,0.68233,0.91869,0.91885,0.88861,0.89785,0.91724,0.91755,0.88702,0.88771,0.89238,1.0
0.468,0.532,0.68281,0.91891,0.91917,0.88894,0.89808,0.91759,0.91782,0.88738,0.88797,0.89278,1.0
0.472,0.528,0.68322,0.91918,0.91943,0.88921,0.8984,0.91807,0.91821,0.88781,0.88832,0.89317,1.0
0.476,0.524,0.68374,0.91938,0.91962,0.88947,0.89865,0.91836,0.91846,0.8881,0.88857,0.89359,1.0
0.48,0.52,0.6842,0.91972,0.91994,0.88981,0.8989,0.91864,0.91877,0.88845,0.8889,0.8942,1.0
0.484,0.516,0.68472,0.92003,0.92015,0.89005,0.89923,0.91899,0.91913,0.88867,0.8892,0.89487,1.0
0.488,0.512,0.68534,0.9203,0.9204,0.89027,0.8995,0.91933,0.91936,0.88894,0.88952,0.89532,1.0
0.492,0.508,0.68595,0.9206,0.92066,0.89053,0.89971,0.91968,0.91964,0.88929,0.88995,0.89583,1.0
0.496,0.504,0.68644,0.92087,0.92091,0.89087,0.89999,0.91992,0.91998,0.88957,0.89021,0.89646,1.0
0.5,0.5,0.68704,0.92105,0.92113,0.89112,0.90018,0.92024,0.92032,0.88987,0.89051,0.89715,1.0
0.504,0.496,0.6875,0.92133,0.92134,0.89152,0.9005,0.92055,0.92062,0.89017,0.89086,0.89761,1.0
0.508,0.492,0.68809,0.92155,0.92156,0.89182,0.90077,0.92081,0.92081,0.89045,0.89112,0.89808,1.0
0.512,0.488,0.68864,0.92183,0.92174,0.89208,0.901,0.92112,0.92115,0.89082,0.89147,0.89853,1.0
0.516,0.484,0.68921,0.92207,0.92201,0.89235,0.90121,0.92143,0.92149,0.89108,0.8918,0.89901,1.0
0.52,0.48,0.68984,0.92226,0.92234,0.89272,0.90141,0.92176,0.92185,0.8913,0.89219,0.89952,1.0
0.524,0.476,0.69023,0.92252,0.92255,0.89309,0.90162,0.922,0.92214,0.89157,0.89252,0.89993,1.0
0.528,0.472,0.69081,0.92273,0.92282,0.89342,0.90186,0.92229,0.92254,0.89188,0.89278,0.9006,1.0
0.532,0.468,0.69127,0.92292,0.92301,0.89371,0.90211,0.92257,0.92291,0.89221,0.89308,0.90115,1.0
0.536,0.464,0.69173,0.92323,0.92321,0.89397,0.90232,0.92283,0.9232,0.89249,0.89339,0.90156,1.0
0.54,0.46,0.69236,0.92347,0.92348,0.89424,0.90252,0.92316,0.92344,0.89279,0.89367,0.90214,1.0
0.544,0.456,0.69282,0.92368,0.92368,0.89452,0.90273,0.92346,0.92379,0.89299,0.89391,0.90257,1.0
0.548,0.452,0.69332,0.92394,0.92386,0.89485,0.90295,0.92382,0.92409,0.89325,0.89422,0.90315,1.0
0.552,0.448,0.69394,0.92419,0.92411,0.89514,0.90318,0.9242,0.9244,0.89354,0.89455,0.90384,1.0
0.556,0.444,0.69442,0.92435,0.92437,0.89546,0.90342,0.92454,0.92465,0.89387,0.89482,0.90428,1.0
0.56,0.44,0.69484,0.92457,0.92461,0.89578,0.90369,0.9248,0.92492,0.89415,0.89507,0.90485,1.0
0.564,0.436,0.69529,0.9248,0.92485,0.896,0.90391,0.92515,0.92528,0.8945,0.89541,0.90539,1.0
0.568,0.432,0.69605,0.92503,0.92514,0.89629,0.90413,0.92539,0.92546,0.8947,0.89566,0.90598,1.0
0.572,0.428,0.6965,0.9253,0.92537,0.89666,0.90438,0.92572,0.9257,0.89495,0.89599,0.9065,1.0
0.576,0.424,0.69697,0.92549,0.92562,0.89702,0.90458,0.92602,0.92602,0.89523,0.89629,0.90704,1.0
0.58,0.42,0.69747,0.92569,0.92581,0.89726,0.90485,0.92626,0.92629,0.8955,0.89666,0.90749,1.0
0.584,0.416,0.69786,0.92596,0.92605,0.89758,0.90513,0.92652,0.92664,0.89584,0.897,0.90795,1.0
0.588,0.412,0.69841,0.92625,0.92627,0.89787,0.90543,0.92678,0.9269,0.89622,0.89728,0.90858,1.0
0.592,0.408,0.69906,0.92652,0.92649,0.8981,0.90568,0.927,0.9272,0.8965,0.89754,0.90917,1.0
0.596,0.404,0.69958,0.92671,0.9267,0.89842,0.9059,0.92722,0.92752,0.89679,0.89784,0.90971,1.0
0.6,0.4,0.70002,0.92694,0.92694,0.89869,0.90613,0.9275,0.92782,0.89703,0.89824,0.9101,1.0
0.604,0.396,0.7004,0.92716,0.92714,0.89894,0.90634,0.92784,0.92807,0.89742,0.89857,0.91056,1.0
0.608,0.392,0.70081,0.92742,0.92738,0.89918,0.90659,0.92819,0.9283,0.89765,0.89884,0.91099,1.0
0.612,0.388,0.70122,0.92759,0.92759,0.89955,0.90681,0.92841,0.92856,0.89795,0.89911,0.91159,1.0
0.616,0.384,0.70162,0.9278,0.92778,0.89986,0.90702,0.92862,0.92879,0.8983,0.89939,0.91218,1.0
0.62,0.38,0.70204,0.92802,0.92805,0.90011,0.90727,0.92896,0.92904,0.89857,0.89958,0.91268,1.0
0.624,0.376,0.7025,0.92823,0.92826,0.90035,0.9075,0.9293,0.9294,0.8988,0.89989,0.91306,1.0
0.628,0.372,0.70289,0.92844,0.92841,0.90061,0.90769,0.92961,0.92966,0.89914,0.90016,0.91365,1.0
0.632,0.368,0.70327,0.92872,0.92865,0.90084,0.90788,0.92989,0.92994,0.89947,0.90056,0.91405,1.0
0.636,0.364,0.70367,0.9289,0.92891,0.90114,0.90806,0.93013,0.93017,0.89986,0.90088,0.91469,1.0
0.64,0.36,0.70403,0.92918,0.92911,0.90137,0.90823,0.93044,0.93056,0.9001,0.90115,0.91508,1.0
0.644,0.356,0.70446,0.9294,0.9293,0.9016,0.90855,0.93077,0.93085,0.90038,0.90148,0.91561,1.0
0.648,0.352,0.70482,0.9296,0.92959,0.90188,0.90874,0.931,0.93115,0.90064,0.9018,0.91629,1.0
0.652,0.348,0.70519,0.9298,0.92978,0.90213,0.909,0.93127,0.9314,0.90088,0.90201,0.91686,1.0
0.656,0.344,0.70574,0.93006,0.93001,0.9024,0.90927,0.93148,0.93164,0.90114,0.90233,0.91753,1.0
0.66,0.34,0.70622,0.93025,0.93025,0.90265,0.9095,0.93177,0.93187,0.90135,0.90271,0.91797,1.0
0.664,0.336,0.70658,0.93048,0.93049,0.90291,0.90969,0.93205,0.93218,0.90165,0.90302,0.91848,1.0
0.668,0.332,0.70707,0.93071,0.93072,0.90331,0.90989,0.93237,0.93238,0.90193,0.90335,0.91918,1.0
0.672,0.328,0.70762,0.93097,0.93093,0.9036,0.91014,0.93262,0.93272,0.90222,0.90358,0.91965,1.0
0.676,0.324,0.70808,0.93124,0.93116,0.90385,0.91036,0.93292,0.93308,0.90246,0.9039,0.92017,1.0
0.68,0.32,0.70851,0.93147,0.93141,0.90415,0.9106,0.93319,0.93331,0.90281,0.90418,0.92066,1.0
0.684,0.316,0.70886,0.93174,0.93163,0.90445,0.91085,0.93344,0.93362,0.90316,0.90447,0.92108,1.0
0.688,0.312,0.70925,0.93201,0.93186,0.90465,0.91107,0.93378,0.93381,0.90347,0.90477,0.92157,1.0
0.692,0.308,0.70974,0.93226,0.93209,0.90495,0.91124,0.93395,0.93411,0.90384,0.90512,0.92219,1.0
0.696,0.304,0.7101,0.93243,0.93232,0.9052,0.91147,0.93419,0.93434,0.90415,0.90533,0.92276,1.0
0.7,0.3,0.71045,0.93265,0.93254,0.9055,0.91165,0.93446,0.93467,0.90438,0.90558,0.92331,1.0
0.704,0.296,0.71091,0.93286,0.93275,0.90574,0.91183,0.93472,0.93494,0.90475,0.90588,0.92381,1.0
0.708,0.292,0.7113,0.93306,0.93302,0.90606,0.91202,0.93504,0.93534,0.90501,0.9062,0.9243,1.0
0.712,0.288,0.71177,0.93335,0.93325,0.90629,0.91226,0.9353,0.93561,0.90532,0.90646,0.92477,1.0
0.716,0.284,0.71221,0.93362,0.93347,0.90655,0.91247,0.93558,0.93586,0.90562,0.9068,0.92525,1.0
0.72,0.28,0.71275,0.93383,0.93363,0.90683,0.91266,0.93583,0.93621,0.90601,0.90714,0.92573,1.0
0.724,0.276,0.71319,0.93412,0.93386,0.90708,0.91287,0.9362,0.93645,0.90632,0.90753,0.92618,1.0
0.728,0.272,0.71374,0.93436,0.93408,0.90749,0.91312,0.93644,0.93673,0.90664,0.90783,0.9267,1.0
0.732,0.268,0.71452,0.93461,0.9343,0.90779,0.91334,0.93672,0.93702,0.9069,0.90813,0.92712,1.0
0.736,0.264,0.71493,0.93482,0.93453,0.90806,0.91363,0.93694,0.93733,0.90728,0.90842,0.92754,1.0
0.74,0.26,0.71543,0.93509,0.93475,0.9084,0.91391,0.93722,0.9376,0.90768,0.90884,0.92798,1.0
0.744,0.256,0.71582,0.9353,0.93496,0.90861,0.91416,0.93745,0.93785,0.908,0.9092,0.92849,1.0
0.748,0.252,0.7163,0.93552,0.93519,0.90884,0.91439,0.93772,0.93813,0.90827,0.9095,0.92892,1.0
0.752,0.248,0.71685,0.93576,0.93544,0.90915,0.91466,0.93808,0.93847,0.90863,0.90984,0.92938,1.0
0.756,0.244,0.71737,0.93599,0.93572,0.90948,0.91495,0.9384,0.93871,0.909,0.91006,0.92996,1.0
0.76,0.24,0.71799,0.93619,0.93598,0.90979,0.91514,0.93866,0.93897,0.90935,0.91042,0.93038,1.0
0.764,0.236,0.71857,0.93646,0.93618,0.91001,0.91544,0.93892,0.93929,0.90973,0.91074,0.93091,1.0
0.768,0.232,0.71914,0.93674,0.93646,0.91034,0.91567,0.93924,0.93951,0.91017,0.91119,0.93136,1.0
0.772,0.228,0.71966,0.93696,0.9367,0.91059,0.91586,0.93952,0.9398,0.91055,0.91163,0.93187,1.0
0.776,0.224,0.72028,0.93726,0.93695,0.91085,0.91614,0.93976,0.94012,0.91089,0.91197,0.9323,1.0
0.78,0.22,0.72082,0.93758,0.9372,0.91118,0.9164,0.94003,0.94034,0.91137,0.91225,0.93279,1.0
0.784,0.216,0.72142,0.93783,0.9375,0.91144,0.9166,0.94033,0.94067,0.9117,0.91262,0.93319,1.0
0.788,0.212,0.72192,0.93809,0.93787,0.9117,0.91688,0.94058,0.94097,0.91201,0.91289,0.9336,1.0
0.792,0.208,0.72238,0.93837,0.93807,0.91192,0.91715,0.94081,0.94126,0.91235,0.9133,0.93405,1.0
0.796,0.204,0.72282,0.93869,0.93832,0.91233,0.9174,0.94116,0.94158,0.9126,0.91357,0.93439,1.0
0.8,0.2,0.72316,0.93911,0.93857,0.91262,0.91759,0.9415,0.94186,0.91293,0.9139,0.93479,1.0
0.804,0.196,0.72365,0.93935,0.93885,0.91292,0.91781,0.94187,0.94214,0.91332,0.91424,0.93524,1.0
0.808,0.192,0.72431,0.93957,0.93919,0.91314,0.91811,0.94212,0.94237,0.91372,0.91467,0.93579,1.0
0.812,0.188,0.72481,0.93984,0.93946,0.91352,0.91839,0.94244,0.94261,0.9141,0.91501,0.9362,1.0
0.816,0.184,0.72543,0.9401,0.93977,0.91378,0.91873,0.94273,0.94287,0.91441,0.91546,0.93676,1.0
0.82,0.18,0.72592,0.94031,0.94008,0.914,0.91905,0.94309,0.94315,0.91481,0.9159,0.9372,1.0
0.824,0.176,0.72639,0.94063,0.94038,0.91429,0.91933,0.94347,0.94344,0.91525,0.9163,0.93766,1.0
0.828,0.172,0.72685,0.94105,0.9407,0.91463,0.91967,0.94386,0.94374,0.91579,0.91669,0.93817,1.0
0.832,0.168,0.7274,0.94138,0.94105,0.91492,0.91999,0.9442,0.94407,0.91637,0.91702,0.93867,1.0
0.836,0.164,0.72791,0.9417,0.94138,0.91519,0.92032,0.94455,0.9444,0.91683,0.9175,0.9392,1.0
0.84,0.16,0.72845,0.94205,0.94172,0.91553,0.92056,0.94487,0.94474,0.91731,0.91789,0.93971,1.0
0.844,0.156,0.72894,0.94228,0.94217,0.91585,0.92091,0.94524,0.94517,0.91772,0.91836,0.94024,1.0
0.848,0.152,0.72929,0.94257,0.94253,0.91621,0.92121,0.94546,0.94559,0.91808,0.91879,0.94075,1.0
0.852,0.148,0.72987,0.94292,0.94284,0.91657,0.92157,0.94571,0.94596,0.91852,0.91927,0.94119,1.0
0.856,0.144,0.73045,0.94328,0.9432,0.91695,0.92193,0.94615,0.94631,0.91889,0.91966,0.94181,1.0
0.86,0.14,0.73122,0.94372,0.94355,0.91729,0.92218,0.94657,0.94657,0.91937,0.92014,0.94218,1.0
0.864,0.136,0.73171,0.9441,0.94388,0.91772,0.92245,0.94701,0.94693,0.91986,0.9206,0.94256,1.0
0.868,0.132,0.73228,0.94449,0.94419,0.91815,0.92269,0.94738,0.94737,0.92031,0.92106,0.94301,1.0
0.872,0.128,0.73302,0.94487,0.94468,0.91846,0.92303,0.94781,0.94791,0.92077,0.92155,0.94343,1.0
0.876,0.124,0.73353,0.94529,0.94503,0.91882,0.92333,0.94813,0.94822,0.92142,0.92212,0.94396,1.0
0.88,0.12,0.7341,0.94577,0.94549,0.9192,0.92369,0.94856,0.94854,0.922,0.92261,0.94426,1.0
0.884,0.116,0.73465,0.9461,0.94597,0.91957,0.92406,0.94888,0.94897,0.9225,0.92318,0.94485,1.0
0.888,0.112,0.73516,0.94656,0.94632,0.91998,0.92445,0.94924,0.94927,0.92295,0.92389,0.94535,1.0
0.892,0.108,0.73576,0.94701,0.94678,0.9203,0.92484,0.94962,0.94971,0.9235,0.92439,0.94587,1.0
0.896,0.104,0.73638,0.94737,0.94725,0.92063,0.92525,0.95003,0.95014,0.92427,0.92485,0.94651,1.0
0.9,0.1,0.73691,0.94784,0.94773,0.92101,0.92571,0.95047,0.95063,0.92503,0.92527,0.94702,1.0
0.904,0.096,0.73752,0.9485,0.94828,0.92147,0.92632,0.95082,0.95103,0.92573,0.92592,0.94774,1.0
0.908,0.092,0.73813,0.94897,0.94872,0.92197,0.92676,0.9513,0.95142,0.92639,0.92652,0.94832,1.0
0.912,0.088,0.73873,0.94944,0.94927,0.92228,0.92718,0.95171,0.95199,0.92685,0.92708,0.94889,1.0
0.916,0.084,0.73935,0.94994,0.94988,0.92276,0.92768,0.9523,0.95236,0.92764,0.92786,0.94948,1.0
0.92,0.08,0.7401,0.95056,0.95045,0.92322,0.92821,0.95288,0.95285,0.92832,0.92844,0.94994,1.0
0.924,0.076,0.7407,0.95125,0.95102,0.92373,0.92865,0.95346,0.95333,0.92881,0.92911,0.95065,1.0
0.928,0.072,0.74137,0.95181,0.95166,0.92416,0.92915,0.95391,0.95377,0.92935,0.92969,0.95113,1.0
0.932,0.068,0.74198,0.95248,0.95237,0.92456,0.92966,0.95439,0.95431,0.93011,0.93048,0.9517,1.0
0.936,0.064,0.7426,0.95298,0.953,0.92506,0.9302,0.95479,0.95479,0.93098,0.93123,0.9523,1.0
0.94,0.06,0.74317,0.95372,0.95345,0.92576,0.93078,0.95532,0.95537,0.93168,0.93199,0.95293,1.0
0.944,0.056,0.74404,0.95443,0.95408,0.92636,0.93157,0.95587,0.95581,0.93276,0.93291,0.95358,1.0
0.948,0.052,0.74505,0.95524,0.9548,0.92698,0.93235,0.95648,0.95634,0.93349,0.93374,0.95434,1.0
0.952,0.048,0.74605,0.95596,0.95556,0.92766,0.93297,0.95701,0.95708,0.93431,0.93461,0.95487,1.0
0.956,0.044,0.74682,0.95647,0.95627,0.92811,0.93362,0.95768,0.95764,0.93509,0.93525,0.95564,1.0
0.96,0.04,0.74759,0.95727,0.95691,0.92891,0.93428,0.95835,0.9583,0.936,0.93637,0.95643,1.0
0.964,0.036,0.74864,0.9579,0.9576,0.92983,0.93487,0.95886,0.95896,0.9369,0.93701,0.95741,1.0
0.968,0.032,0.74949,0.9585,0.95847,0.93076,0.93608,0.95941,0.95958,0.93795,0.93831,0.95822,1.0
0.972,0.028,0.75053,0.95927,0.95939,0.93186,0.93745,0.96007,0.96022,0.93947,0.93971,0.95907,1.0
0.976,0.024,0.7516,0.96021,0.96033,0.93321,0.93867,0.96081,0.96106,0.94081,0.94106,0.96001,1.0
0.98,0.02,0.75263,0.96154,0.96121,0.93445,0.94026,0.96171,0.96195,0.94262,0.94254,0.96108,1.0
0.984,0.016,0.75435,0.96262,0.96228,0.93593,0.94203,0.96275,0.96288,0.94399,0.94463,0.9625,1.0
0.988,0.012,0.75572,0.96377,0.96367,0.93777,0.94514,0.96408,0.96416,0.94608,0.94652,0.96419,1.0
0.992,0.008,0.75827,0.96533,0.96561,0.94029,0.95028,0.96545,0.96575,0.94823,0.94929,0.96611,1.0
0.996,0.004,0.76258,0.96725,0.96753,0.94441,0.96136,0.96708,0.96747,0.95215,0.9536,0.96928,1.0


==> gmm_feedback_variableB/B6toep/P4/UL_all_se_rel_opt_cdf_gap40_nc64_SNR15dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,GMM_PGD_UL_perfect,GMM_PGD_UL_from_y,unipow_chan_subsp,optimal
0.0,1.0,0.26431,0.39462,0.05347,0.47971,1.0
0.004,0.996,0.53311,0.64178,0.46008,0.73902,1.0
0.008,0.992,0.57115,0.70329,0.54553,0.76983,1.0
0.012,0.988,0.5872,0.74941,0.57808,0.7883,1.0
0.016,0.984,0.6002,0.76856,0.61315,0.80101,1.0
0.02,0.98,0.60913,0.78369,0.63702,0.81309,1.0
0.024,0.976,0.61594,0.7967,0.6573,0.8217,1.0
0.028,0.972,0.62208,0.80546,0.66975,0.829,1.0
0.032,0.968,0.62661,0.81482,0.68127,0.83449,1.0
0.036,0.964,0.6327,0.82314,0.69977,0.83966,1.0
0.04,0.96,0.63695,0.82964,0.70906,0.84489,1.0
0.044,0.956,0.64017,0.83608,0.71966,0.8476,1.0
0.048,0.952,0.64443,0.84078,0.72642,0.8509,1.0
0.052,0.948,0.64745,0.84563,0.73413,0.85469,1.0
0.056,0.944,0.65085,0.84935,0.74058,0.85651,1.0
0.06,0.94,0.65358,0.85324,0.74811,0.85927,1.0
0.064,0.936,0.65655,0.85679,0.75365,0.86126,1.0
0.068,0.932,0.65952,0.8598,0.76134,0.86324,1.0
0.072,0.928,0.66221,0.86218,0.76568,0.86525,1.0
0.076,0.924,0.66429,0.86467,0.77191,0.86751,1.0
0.08,0.92,0.66634,0.86784,0.77761,0.86977,1.0
0.084,0.916,0.66911,0.8707,0.78325,0.8718,1.0
0.088,0.912,0.67127,0.87238,0.78768,0.87432,1.0
0.092,0.908,0.6732,0.87421,0.7911,0.87631,1.0
0.096,0.904,0.67504,0.87641,0.79475,0.87863,1.0
0.1,0.9,0.67708,0.87787,0.79849,0.8812,1.0
0.104,0.896,0.67834,0.87924,0.80213,0.88266,1.0
0.108,0.892,0.67989,0.88064,0.80519,0.88427,1.0
0.112,0.888,0.68172,0.88202,0.80915,0.88592,1.0
0.116,0.884,0.68317,0.88337,0.81287,0.88752,1.0
0.12,0.88,0.68445,0.88455,0.81567,0.88904,1.0
0.124,0.876,0.6865,0.88557,0.81803,0.8908,1.0
0.128,0.872,0.68785,0.88685,0.82063,0.89218,1.0
0.132,0.868,0.68935,0.88817,0.82445,0.89372,1.0
0.136,0.864,0.69111,0.88899,0.82733,0.89532,1.0
0.14,0.86,0.69293,0.88996,0.83048,0.89661,1.0
0.144,0.856,0.6947,0.89079,0.83308,0.89792,1.0
0.148,0.852,0.69603,0.89177,0.83608,0.89977,1.0
0.152,0.848,0.69772,0.89258,0.83792,0.90105,1.0
0.156,0.844,0.69897,0.89344,0.83962,0.90239,1.0
0.16,0.84,0.70028,0.89409,0.84162,0.90354,1.0
0.164,0.836,0.70147,0.89456,0.84361,0.90461,1.0
0.168,0.832,0.70277,0.8952,0.84524,0.90595,1.0
0.172,0.828,0.70405,0.89592,0.84673,0.907,1.0
0.176,0.824,0.70523,0.89653,0.84854,0.90813,1.0
0.18,0.82,0.70641,0.89714,0.85034,0.90936,1.0
0.184,0.816,0.70733,0.89793,0.85204,0.91055,1.0
0.188,0.812,0.7083,0.89869,0.85403,0.91165,1.0
0.192,0.808,0.70973,0.8993,0.85594,0.9127,1.0
0.196,0.804,0.71085,0.89994,0.85752,0.91347,1.0
0.2,0.8,0.71188,0.90036,0.85901,0.91452,1.0
0.204,0.796,0.71312,0.90094,0.86023,0.91568,1.0
0.208,0.792,0.71417,0.90146,0.86158,0.91649,1.0
0.212,0.788,0.71514,0.90197,0.8626,0.91732,1.0
0.216,0.784,0.71602,0.90249,0.86395,0.91839,1.0
0.22,0.78,0.7172,0.903,0.86487,0.91924,1.0
0.224,0.776,0.71785,0.90334,0.86584,0.91992,1.0
0.228,0.772,0.71905,0.90378,0.86675,0.92068,1.0
0.232,0.768,0.71988,0.90414,0.86791,0.9214,1.0
0.236,0.764,0.72077,0.90443,0.86894,0.9222,1.0
0.24,0.76,0.7216,0.90493,0.87014,0.92277,1.0
0.244,0.756,0.72243,0.90531,0.87146,0.92346,1.0
0.248,0.752,0.72326,0.90576,0.87269,0.92414,1.0
0.252,0.748,0.72408,0.90609,0.8734,0.92494,1.0
0.256,0.744,0.72467,0.90646,0.87434,0.92546,1.0
0.26,0.74,0.72552,0.90693,0.8756,0.92607,1.0
0.264,0.736,0.72632,0.90735,0.87662,0.92684,1.0
0.268,0.732,0.72698,0.90773,0.87742,0.9275,1.0
0.272,0.728,0.72774,0.90805,0.87824,0.92808,1.0
0.276,0.724,0.72882,0.90842,0.87915,0.929,1.0
0.28,0.72,0.7295,0.90871,0.87975,0.92971,1.0
0.284,0.716,0.73021,0.90912,0.88052,0.93046,1.0
0.288,0.712,0.7312,0.90939,0.88118,0.93111,1.0
0.292,0.708,0.732,0.90969,0.88202,0.93168,1.0
0.296,0.704,0.73283,0.91003,0.88266,0.93213,1.0
0.3,0.7,0.73341,0.91033,0.88331,0.93253,1.0
0.304,0.696,0.7342,0.91058,0.88403,0.93313,1.0
0.308,0.692,0.73516,0.91085,0.88472,0.93378,1.0
0.312,0.688,0.73605,0.91114,0.88541,0.93427,1.0
0.316,0.684,0.73676,0.91144,0.88609,0.93467,1.0
0.32,0.68,0.73739,0.91172,0.88673,0.93523,1.0
0.324,0.676,0.73797,0.91207,0.88769,0.9359,1.0
0.328,0.672,0.73879,0.91235,0.88836,0.93641,1.0
0.332,0.668,0.7394,0.9127,0.88906,0.93678,1.0
0.336,0.664,0.73996,0.91302,0.88985,0.93734,1.0
0.34,0.66,0.74064,0.91324,0.89045,0.93771,1.0
0.344,0.656,0.74123,0.9135,0.89089,0.93814,1.0
0.348,0.652,0.74179,0.91386,0.89139,0.93858,1.0
0.352,0.648,0.74229,0.9141,0.892,0.93922,1.0
0.356,0.644,0.74285,0.91434,0.89258,0.93973,1.0
0.36,0.64,0.74337,0.91456,0.89293,0.94017,1.0
0.364,0.636,0.74395,0.91482,0.89344,0.94061,1.0
0.368,0.632,0.7445,0.91502,0.89401,0.94111,1.0
0.372,0.628,0.74514,0.9152,0.89463,0.94151,1.0
0.376,0.624,0.74569,0.91547,0.89507,0.94195,1.0
0.38,0.62,0.74615,0.91566,0.89557,0.94249,1.0
0.384,0.616,0.74673,0.9159,0.89597,0.94289,1.0
0.388,0.612,0.74718,0.91618,0.89654,0.9432,1.0
0.392,0.608,0.74771,0.91644,0.89695,0.9436,1.0
0.396,0.604,0.74808,0.91677,0.89744,0.94402,1.0
0.4,0.6,0.74866,0.91692,0.89782,0.94441,1.0
0.404,0.596,0.74915,0.91714,0.89826,0.94491,1.0
0.408,0.592,0.74956,0.91737,0.89875,0.94539,1.0
0.412,0.588,0.74996,0.91764,0.8992,0.94579,1.0
0.416,0.584,0.7505,0.91788,0.89973,0.9463,1.0
0.42,0.58,0.7509,0.91813,0.90017,0.94677,1.0
0.424,0.576,0.75144,0.9184,0.90053,0.94723,1.0
0.428,0.572,0.75198,0.91861,0.90091,0.94757,1.0
0.432,0.568,0.75224,0.91883,0.90145,0.948,1.0
0.436,0.564,0.75274,0.91908,0.90189,0.94842,1.0
0.44,0.56,0.75316,0.91926,0.90222,0.94878,1.0
0.444,0.556,0.75356,0.91954,0.90273,0.94925,1.0
0.448,0.552,0.75402,0.91974,0.90319,0.94968,1.0
0.452,0.548,0.75446,0.91998,0.90351,0.95004,1.0
0.456,0.544,0.75479,0.92024,0.90398,0.95035,1.0
0.46,0.54,0.75513,0.92049,0.9044,0.95067,1.0
0.464,0.536,0.75554,0.92074,0.90484,0.95107,1.0
0.468,0.532,0.75596,0.92093,0.90524,0.95156,1.0
0.472,0.528,0.75633,0.92112,0.90561,0.95195,1.0
0.476,0.524,0.75682,0.92136,0.90597,0.95232,1.0
0.48,0.52,0.75732,0.9216,0.90632,0.95265,1.0
0.484,0.516,0.75771,0.92183,0.90678,0.95293,1.0
0.488,0.512,0.75811,0.92203,0.90718,0.95326,1.0
0.492,0.508,0.75851,0.92223,0.90755,0.95367,1.0
0.496,0.504,0.75903,0.92246,0.90792,0.95413,1.0
0.5,0.5,0.75957,0.92263,0.90823,0.95442,1.0
0.504,0.496,0.76008,0.92281,0.90862,0.95482,1.0
0.508,0.492,0.76045,0.92298,0.90886,0.95524,1.0
0.512,0.488,0.76088,0.92322,0.90916,0.95569,1.0
0.516,0.484,0.76125,0.92346,0.90944,0.95613,1.0
0.52,0.48,0.76179,0.92366,0.9097,0.95649,1.0
0.524,0.476,0.76216,0.92381,0.91013,0.95692,1.0
0.528,0.472,0.76253,0.92402,0.91039,0.9573,1.0
0.532,0.468,0.76297,0.92414,0.91079,0.95766,1.0
0.536,0.464,0.76334,0.9243,0.91113,0.95803,1.0
0.54,0.46,0.76372,0.92458,0.91152,0.9583,1.0
0.544,0.456,0.76412,0.92482,0.91182,0.95866,1.0
0.548,0.452,0.76448,0.92505,0.91214,0.95912,1.0
0.552,0.448,0.76485,0.9253,0.9126,0.95939,1.0
0.556,0.444,0.76524,0.9255,0.91295,0.95991,1.0
0.56,0.44,0.76562,0.92566,0.91331,0.9602,1.0
0.564,0.436,0.76596,0.9259,0.91355,0.96058,1.0
0.568,0.432,0.76625,0.92605,0.91391,0.96089,1.0
0.572,0.428,0.76661,0.9263,0.91432,0.96134,1.0
0.576,0.424,0.76692,0.9265,0.91458,0.96173,1.0
0.58,0.42,0.76739,0.92664,0.91488,0.96199,1.0
0.584,0.416,0.76771,0.9268,0.91519,0.96229,1.0
0.588,0.412,0.76813,0.92707,0.91564,0.96261,1.0
0.592,0.408,0.76847,0.92734,0.91594,0.96297,1.0
0.596,0.404,0.76886,0.92757,0.91627,0.96338,1.0
0.6,0.4,0.76933,0.92785,0.91659,0.9638,1.0
0.604,0.396,0.76971,0.9281,0.91683,0.96413,1.0
0.608,0.392,0.76996,0.92827,0.91707,0.96447,1.0
0.612,0.388,0.77037,0.92849,0.91739,0.96485,1.0
0.616,0.384,0.77064,0.92872,0.91775,0.96519,1.0
0.62,0.38,0.77107,0.92891,0.91811,0.96558,1.0
0.624,0.376,0.77149,0.92914,0.91846,0.96596,1.0
0.628,0.372,0.77178,0.92934,0.91885,0.96638,1.0
0.632,0.368,0.7721,0.92958,0.91905,0.96672,1.0
0.636,0.364,0.77255,0.92992,0.9193,0.96693,1.0
0.64,0.36,0.77294,0.93017,0.9196,0.96727,1.0
0.644,0.356,0.7734,0.93041,0.91984,0.96748,1.0
0.648,0.352,0.77375,0.93062,0.92007,0.96782,1.0
0.652,0.348,0.77407,0.93085,0.92042,0.96815,1.0
0.656,0.344,0.77449,0.931,0.92074,0.96841,1.0
0.66,0.34,0.77481,0.93124,0.92102,0.9688,1.0
0.664,0.336,0.77516,0.93156,0.92131,0.9691,1.0
0.668,0.332,0.7755,0.93186,0.92163,0.96942,1.0
0.672,0.328,0.77586,0.93209,0.92183,0.96978,1.0
0.676,0.324,0.7762,0.93228,0.92209,0.97012,1.0
0.68,0.32,0.7766,0.93251,0.92239,0.97047,1.0
0.684,0.316,0.77704,0.93267,0.92271,0.97077,1.0
0.688,0.312,0.77733,0.93293,0.92307,0.97105,1.0
0.692,0.308,0.77762,0.93318,0.92344,0.97131,1.0
0.696,0.304,0.77794,0.93339,0.92372,0.97168,1.0
0.7,0.3,0.77825,0.93366,0.92404,0.97192,1.0
0.704,0.296,0.77865,0.93388,0.92427,0.97222,1.0
0.708,0.292,0.77908,0.9341,0.92466,0.97253,1.0
0.712,0.288,0.77946,0.93433,0.92506,0.97284,1.0
0.716,0.284,0.77983,0.93452,0.92539,0.97327,1.0
0.72,0.28,0.78013,0.93474,0.92564,0.97356,1.0
0.724,0.276,0.78045,0.93497,0.92588,0.97379,1.0
0.728,0.272,0.78073,0.93523,0.92614,0.97406,1.0
0.732,0.268,0.78111,0.93554,0.92651,0.97436,1.0
0.736,0.264,0.78156,0.93584,0.9268,0.97464,1.0
0.74,0.26,0.78203,0.93604,0.9273,0.97488,1.0
0.744,0.256,0.78245,0.93632,0.92769,0.97515,1.0
0.748,0.252,0.78288,0.93667,0.92804,0.97537,1.0
0.752,0.248,0.78331,0.93699,0.9284,0.97564,1.0
0.756,0.244,0.78371,0.93725,0.92873,0.97595,1.0
0.76,0.24,0.78412,0.9375,0.92902,0.97626,1.0
0.764,0.236,0.78463,0.93781,0.92933,0.97653,1.0
0.768,0.232,0.78509,0.93802,0.92976,0.97681,1.0
0.772,0.228,0.7855,0.93839,0.93011,0.97705,1.0
0.776,0.224,0.78596,0.93868,0.93042,0.97731,1.0
0.78,0.22,0.78623,0.93903,0.93073,0.97759,1.0
0.784,0.216,0.7866,0.93924,0.93104,0.97777,1.0
0.788,0.212,0.787,0.93959,0.93145,0.97799,1.0
0.792,0.208,0.7874,0.93997,0.93182,0.97829,1.0
0.796,0.204,0.78785,0.94044,0.93215,0.97856,1.0
0.8,0.2,0.78824,0.94082,0.93242,0.97888,1.0
0.804,0.196,0.78856,0.94125,0.93271,0.97911,1.0
0.808,0.192,0.7889,0.94157,0.93305,0.97934,1.0
0.812,0.188,0.7893,0.94181,0.93334,0.97962,1.0
0.816,0.184,0.78963,0.94221,0.93378,0.97986,1.0
0.82,0.18,0.79003,0.94264,0.93414,0.98012,1.0
0.824,0.176,0.79035,0.94304,0.93449,0.98032,1.0
0.828,0.172,0.7907,0.9434,0.93493,0.98051,1.0
0.832,0.168,0.79104,0.94379,0.93536,0.98081,1.0
0.836,0.164,0.79152,0.94422,0.93581,0.98104,1.0
0.84,0.16,0.79197,0.94464,0.93619,0.98125,1.0
0.844,0.156,0.79225,0.9451,0.93671,0.98153,1.0
0.848,0.152,0.79266,0.94553,0.93708,0.98183,1.0
0.852,0.148,0.79314,0.94598,0.93754,0.98205,1.0
0.856,0.144,0.79351,0.94645,0.938,0.98231,1.0
0.86,0.14,0.79392,0.94685,0.9386,0.98255,1.0
0.864,0.136,0.79435,0.94736,0.93896,0.98277,1.0
0.868,0.132,0.79482,0.94778,0.9394,0.98305,1.0
0.872,0.128,0.79512,0.94827,0.93993,0.98326,1.0
0.876,0.124,0.79546,0.94896,0.94044,0.98355,1.0
0.88,0.12,0.79596,0.94944,0.94089,0.98379,1.0
0.884,0.116,0.79636,0.94996,0.94155,0.98406,1.0
0.888,0.112,0.7967,0.95045,0.9419,0.98432,1.0
0.892,0.108,0.79709,0.95094,0.94246,0.98466,1.0
0.896,0.104,0.79746,0.95148,0.94316,0.98492,1.0
0.9,0.1,0.79786,0.95226,0.9438,0.98513,1.0
0.904,0.096,0.79825,0.9529,0.94438,0.98547,1.0
0.908,0.092,0.79873,0.9533,0.94501,0.98579,1.0
0.912,0.088,0.79933,0.95385,0.9456,0.98597,1.0
0.916,0.084,0.79977,0.95454,0.9462,0.9862,1.0
0.92,0.08,0.80032,0.9551,0.94685,0.98644,1.0
0.924,0.076,0.80071,0.95578,0.94771,0.98671,1.0
0.928,0.072,0.80118,0.95639,0.94837,0.98704,1.0
0.932,0.068,0.80166,0.95705,0.94907,0.98726,1.0
0.936,0.064,0.80202,0.95766,0.94973,0.98757,1.0
0.94,0.06,0.80277,0.95829,0.95038,0.98791,1.0
0.944,0.056,0.80335,0.95898,0.95129,0.9882,1.0
0.948,0.052,0.80399,0.95955,0.95222,0.98844,1.0
0.952,0.048,0.8046,0.96041,0.95325,0.98879,1.0
0.956,0.044,0.80518,0.96134,0.95428,0.98908,1.0
0.96,0.04,0.80578,0.96206,0.95506,0.98935,1.0
0.964,0.036,0.80643,0.96276,0.95633,0.98968,1.0
0.968,0.032,0.80702,0.96347,0.95741,0.99015,1.0
0.972,0.028,0.80765,0.96431,0.95877,0.99056,1.0
0.976,0.024,0.80849,0.96506,0.96033,0.99105,1.0
0.98,0.02,0.80928,0.96597,0.9616,0.99164,1.0
0.984,0.016,0.81032,0.96708,0.96327,0.99235,1.0
0.988,0.012,0.8115,0.9688,0.96483,0.99283,1.0
0.992,0.008,0.81314,0.97171,0.96705,0.99362,1.0
0.996,0.004,0.816,0.97711,0.97324,0.99461,1.0


==> gmm_feedback_variableB/B6toep/P8/UL_all_se_rel_opt_cdf_gap40_nc64_SNR15dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,GMM_PGD_UL_perfect,GMM_PGD_UL_from_y,unipow_chan_subsp,optimal
0.0,1.0,0.26431,0.39462,0.19947,0.47971,1.0
0.004,0.996,0.53311,0.64178,0.58375,0.73902,1.0
0.008,0.992,0.57115,0.70329,0.63706,0.76983,1.0
0.012,0.988,0.5872,0.74941,0.68512,0.7883,1.0
0.016,0.984,0.6002,0.76856,0.70807,0.80101,1.0
0.02,0.98,0.60913,0.78369,0.72868,0.81309,1.0
0.024,0.976,0.61594,0.7967,0.74586,0.8217,1.0
0.028,0.972,0.62208,0.80546,0.75821,0.829,1.0
0.032,0.968,0.62661,0.81482,0.76735,0.83449,1.0
0.036,0.964,0.6327,0.82314,0.78151,0.83966,1.0
0.04,0.96,0.63695,0.82964,0.79216,0.84489,1.0
0.044,0.956,0.64017,0.83608,0.79751,0.8476,1.0
0.048,0.952,0.64443,0.84078,0.80439,0.8509,1.0
0.052,0.948,0.64745,0.84563,0.81188,0.85469,1.0
0.056,0.944,0.65085,0.84935,0.81582,0.85651,1.0
0.06,0.94,0.65358,0.85324,0.82174,0.85927,1.0
0.064,0.936,0.65655,0.85679,0.82756,0.86126,1.0
0.068,0.932,0.65952,0.8598,0.83274,0.86324,1.0
0.072,0.928,0.66221,0.86218,0.83792,0.86525,1.0
0.076,0.924,0.66429,0.86467,0.84169,0.86751,1.0
0.08,0.92,0.66634,0.86784,0.84523,0.86977,1.0
0.084,0.916,0.66911,0.8707,0.84766,0.8718,1.0
0.088,0.912,0.67127,0.87238,0.85094,0.87432,1.0
0.092,0.908,0.6732,0.87421,0.85379,0.87631,1.0
0.096,0.904,0.67504,0.87641,0.85636,0.87863,1.0
0.1,0.9,0.67708,0.87787,0.85889,0.8812,1.0
0.104,0.896,0.67834,0.87924,0.86048,0.88266,1.0
0.108,0.892,0.67989,0.88064,0.8626,0.88427,1.0
0.112,0.888,0.68172,0.88202,0.86463,0.88592,1.0
0.116,0.884,0.68317,0.88337,0.86616,0.88752,1.0
0.12,0.88,0.68445,0.88455,0.86823,0.88904,1.0
0.124,0.876,0.6865,0.88557,0.86974,0.8908,1.0
0.128,0.872,0.68785,0.88685,0.87164,0.89218,1.0
0.132,0.868,0.68935,0.88817,0.87302,0.89372,1.0
0.136,0.864,0.69111,0.88899,0.87494,0.89532,1.0
0.14,0.86,0.69293,0.88996,0.87681,0.89661,1.0
0.144,0.856,0.6947,0.89079,0.87797,0.89792,1.0
0.148,0.852,0.69603,0.89177,0.87899,0.89977,1.0
0.152,0.848,0.69772,0.89258,0.8801,0.90105,1.0
0.156,0.844,0.69897,0.89344,0.88092,0.90239,1.0
0.16,0.84,0.70028,0.89409,0.88202,0.90354,1.0
0.164,0.836,0.70147,0.89456,0.88321,0.90461,1.0
0.168,0.832,0.70277,0.8952,0.88409,0.90595,1.0
0.172,0.828,0.70405,0.89592,0.88512,0.907,1.0
0.176,0.824,0.70523,0.89653,0.88595,0.90813,1.0
0.18,0.82,0.70641,0.89714,0.8868,0.90936,1.0
0.184,0.816,0.70733,0.89793,0.88763,0.91055,1.0
0.188,0.812,0.7083,0.89869,0.88836,0.91165,1.0
0.192,0.808,0.70973,0.8993,0.88917,0.9127,1.0
0.196,0.804,0.71085,0.89994,0.88994,0.91347,1.0
0.2,0.8,0.71188,0.90036,0.89044,0.91452,1.0
0.204,0.796,0.71312,0.90094,0.89127,0.91568,1.0
0.208,0.792,0.71417,0.90146,0.89204,0.91649,1.0
0.212,0.788,0.71514,0.90197,0.8927,0.91732,1.0
0.216,0.784,0.71602,0.90249,0.89342,0.91839,1.0
0.22,0.78,0.7172,0.903,0.89405,0.91924,1.0
0.224,0.776,0.71785,0.90334,0.89461,0.91992,1.0
0.228,0.772,0.71905,0.90378,0.89518,0.92068,1.0
0.232,0.768,0.71988,0.90414,0.89571,0.9214,1.0
0.236,0.764,0.72077,0.90443,0.89614,0.9222,1.0
0.24,0.76,0.7216,0.90493,0.89672,0.92277,1.0
0.244,0.756,0.72243,0.90531,0.89722,0.92346,1.0
0.248,0.752,0.72326,0.90576,0.89768,0.92414,1.0
0.252,0.748,0.72408,0.90609,0.89822,0.92494,1.0
0.256,0.744,0.72467,0.90646,0.89876,0.92546,1.0
0.26,0.74,0.72552,0.90693,0.89935,0.92607,1.0
0.264,0.736,0.72632,0.90735,0.89998,0.92684,1.0
0.268,0.732,0.72698,0.90773,0.90033,0.9275,1.0
0.272,0.728,0.72774,0.90805,0.90075,0.92808,1.0
0.276,0.724,0.72882,0.90842,0.90121,0.929,1.0
0.28,0.72,0.7295,0.90871,0.90172,0.92971,1.0
0.284,0.716,0.73021,0.90912,0.90205,0.93046,1.0
0.288,0.712,0.7312,0.90939,0.90246,0.93111,1.0
0.292,0.708,0.732,0.90969,0.90289,0.93168,1.0
0.296,0.704,0.73283,0.91003,0.9032,0.93213,1.0
0.3,0.7,0.73341,0.91033,0.90368,0.93253,1.0
0.304,0.696,0.7342,0.91058,0.90405,0.93313,1.0
0.308,0.692,0.73516,0.91085,0.90443,0.93378,1.0
0.312,0.688,0.73605,0.91114,0.90482,0.93427,1.0
0.316,0.684,0.73676,0.91144,0.90528,0.93467,1.0
0.32,0.68,0.73739,0.91172,0.90566,0.93523,1.0
0.324,0.676,0.73797,0.91207,0.90601,0.9359,1.0
0.328,0.672,0.73879,0.91235,0.90636,0.93641,1.0
0.332,0.668,0.7394,0.9127,0.90674,0.93678,1.0
0.336,0.664,0.73996,0.91302,0.90716,0.93734,1.0
0.34,0.66,0.74064,0.91324,0.90748,0.93771,1.0
0.344,0.656,0.74123,0.9135,0.90779,0.93814,1.0
0.348,0.652,0.74179,0.91386,0.9081,0.93858,1.0
0.352,0.648,0.74229,0.9141,0.90851,0.93922,1.0
0.356,0.644,0.74285,0.91434,0.90876,0.93973,1.0
0.36,0.64,0.74337,0.91456,0.90909,0.94017,1.0
0.364,0.636,0.74395,0.91482,0.90933,0.94061,1.0
0.368,0.632,0.7445,0.91502,0.90964,0.94111,1.0
0.372,0.628,0.74514,0.9152,0.91009,0.94151,1.0
0.376,0.624,0.74569,0.91547,0.91037,0.94195,1.0
0.38,0.62,0.74615,0.91566,0.91068,0.94249,1.0
0.384,0.616,0.74673,0.9159,0.91105,0.94289,1.0
0.388,0.612,0.74718,0.91618,0.9114,0.9432,1.0
0.392,0.608,0.74771,0.91644,0.91169,0.9436,1.0
0.396,0.604,0.74808,0.91677,0.91205,0.94402,1.0
0.4,0.6,0.74866,0.91692,0.91235,0.94441,1.0
0.404,0.596,0.74915,0.91714,0.91268,0.94491,1.0
0.408,0.592,0.74956,0.91737,0.913,0.94539,1.0
0.412,0.588,0.74996,0.91764,0.91331,0.94579,1.0
0.416,0.584,0.7505,0.91788,0.91356,0.9463,1.0
0.42,0.58,0.7509,0.91813,0.91384,0.94677,1.0
0.424,0.576,0.75144,0.9184,0.91415,0.94723,1.0
0.428,0.572,0.75198,0.91861,0.91441,0.94757,1.0
0.432,0.568,0.75224,0.91883,0.91466,0.948,1.0
0.436,0.564,0.75274,0.91908,0.91498,0.94842,1.0
0.44,0.56,0.75316,0.91926,0.91517,0.94878,1.0
0.444,0.556,0.75356,0.91954,0.91547,0.94925,1.0
0.448,0.552,0.75402,0.91974,0.91575,0.94968,1.0
0.452,0.548,0.75446,0.91998,0.916,0.95004,1.0
0.456,0.544,0.75479,0.92024,0.91626,0.95035,1.0
0.46,0.54,0.75513,0.92049,0.91655,0.95067,1.0
0.464,0.536,0.75554,0.92074,0.91679,0.95107,1.0
0.468,0.532,0.75596,0.92093,0.91701,0.95156,1.0
0.472,0.528,0.75633,0.92112,0.9173,0.95195,1.0
0.476,0.524,0.75682,0.92136,0.91754,0.95232,1.0
0.48,0.52,0.75732,0.9216,0.91776,0.95265,1.0
0.484,0.516,0.75771,0.92183,0.91797,0.95293,1.0
0.488,0.512,0.75811,0.92203,0.91825,0.95326,1.0
0.492,0.508,0.75851,0.92223,0.91848,0.95367,1.0
0.496,0.504,0.75903,0.92246,0.91872,0.95413,1.0
0.5,0.5,0.75957,0.92263,0.91893,0.95442,1.0
0.504,0.496,0.76008,0.92281,0.91919,0.95482,1.0
0.508,0.492,0.76045,0.92298,0.91939,0.95524,1.0
0.512,0.488,0.76088,0.92322,0.91965,0.95569,1.0
0.516,0.484,0.76125,0.92346,0.91981,0.95613,1.0
0.52,0.48,0.76179,0.92366,0.92004,0.95649,1.0
0.524,0.476,0.76216,0.92381,0.92029,0.95692,1.0
0.528,0.472,0.76253,0.92402,0.92053,0.9573,1.0
0.532,0.468,0.76297,0.92414,0.92073,0.95766,1.0
0.536,0.464,0.76334,0.9243,0.92097,0.95803,1.0
0.54,0.46,0.76372,0.92458,0.92119,0.9583,1.0
0.544,0.456,0.76412,0.92482,0.92144,0.95866,1.0
0.548,0.452,0.76448,0.92505,0.9217,0.95912,1.0
0.552,0.448,0.76485,0.9253,0.92194,0.95939,1.0
0.556,0.444,0.76524,0.9255,0.9222,0.95991,1.0
0.56,0.44,0.76562,0.92566,0.92244,0.9602,1.0
0.564,0.436,0.76596,0.9259,0.9227,0.96058,1.0
0.568,0.432,0.76625,0.92605,0.92292,0.96089,1.0
0.572,0.428,0.76661,0.9263,0.9232,0.96134,1.0
0.576,0.424,0.76692,0.9265,0.92341,0.96173,1.0
0.58,0.42,0.76739,0.92664,0.92363,0.96199,1.0
0.584,0.416,0.76771,0.9268,0.92383,0.96229,1.0
0.588,0.412,0.76813,0.92707,0.92411,0.96261,1.0
0.592,0.408,0.76847,0.92734,0.9243,0.96297,1.0
0.596,0.404,0.76886,0.92757,0.92456,0.96338,1.0
0.6,0.4,0.76933,0.92785,0.9248,0.9638,1.0
0.604,0.396,0.76971,0.9281,0.92507,0.96413,1.0
0.608,0.392,0.76996,0.92827,0.92536,0.96447,1.0
0.612,0.388,0.77037,0.92849,0.92552,0.96485,1.0
0.616,0.384,0.77064,0.92872,0.92569,0.96519,1.0
0.62,0.38,0.77107,0.92891,0.92596,0.96558,1.0
0.624,0.376,0.77149,0.92914,0.9261,0.96596,1.0
0.628,0.372,0.77178,0.92934,0.92634,0.96638,1.0
0.632,0.368,0.7721,0.92958,0.92662,0.96672,1.0
0.636,0.364,0.77255,0.92992,0.92682,0.96693,1.0
0.64,0.36,0.77294,0.93017,0.92712,0.96727,1.0
0.644,0.356,0.7734,0.93041,0.92741,0.96748,1.0
0.648,0.352,0.77375,0.93062,0.92767,0.96782,1.0
0.652,0.348,0.77407,0.93085,0.92796,0.96815,1.0
0.656,0.344,0.77449,0.931,0.92822,0.96841,1.0
0.66,0.34,0.77481,0.93124,0.92849,0.9688,1.0
0.664,0.336,0.77516,0.93156,0.92872,0.9691,1.0
0.668,0.332,0.7755,0.93186,0.92892,0.96942,1.0
0.672,0.328,0.77586,0.93209,0.92916,0.96978,1.0
0.676,0.324,0.7762,0.93228,0.92946,0.97012,1.0
0.68,0.32,0.7766,0.93251,0.92975,0.97047,1.0
0.684,0.316,0.77704,0.93267,0.93003,0.97077,1.0
0.688,0.312,0.77733,0.93293,0.93021,0.97105,1.0
0.692,0.308,0.77762,0.93318,0.93047,0.97131,1.0
0.696,0.304,0.77794,0.93339,0.93074,0.97168,1.0
0.7,0.3,0.77825,0.93366,0.93099,0.97192,1.0
0.704,0.296,0.77865,0.93388,0.93129,0.97222,1.0
0.708,0.292,0.77908,0.9341,0.93158,0.97253,1.0
0.712,0.288,0.77946,0.93433,0.93187,0.97284,1.0
0.716,0.284,0.77983,0.93452,0.93218,0.97327,1.0
0.72,0.28,0.78013,0.93474,0.93243,0.97356,1.0
0.724,0.276,0.78045,0.93497,0.93264,0.97379,1.0
0.728,0.272,0.78073,0.93523,0.93297,0.97406,1.0
0.732,0.268,0.78111,0.93554,0.93324,0.97436,1.0
0.736,0.264,0.78156,0.93584,0.93357,0.97464,1.0
0.74,0.26,0.78203,0.93604,0.93386,0.97488,1.0
0.744,0.256,0.78245,0.93632,0.93414,0.97515,1.0
0.748,0.252,0.78288,0.93667,0.93438,0.97537,1.0
0.752,0.248,0.78331,0.93699,0.93456,0.97564,1.0
0.756,0.244,0.78371,0.93725,0.93486,0.97595,1.0
0.76,0.24,0.78412,0.9375,0.93516,0.97626,1.0
0.764,0.236,0.78463,0.93781,0.93548,0.97653,1.0
0.768,0.232,0.78509,0.93802,0.93577,0.97681,1.0
0.772,0.228,0.7855,0.93839,0.93606,0.97705,1.0
0.776,0.224,0.78596,0.93868,0.93643,0.97731,1.0
0.78,0.22,0.78623,0.93903,0.93678,0.97759,1.0
0.784,0.216,0.7866,0.93924,0.93708,0.97777,1.0
0.788,0.212,0.787,0.93959,0.93744,0.97799,1.0
0.792,0.208,0.7874,0.93997,0.93771,0.97829,1.0
0.796,0.204,0.78785,0.94044,0.93804,0.97856,1.0
0.8,0.2,0.78824,0.94082,0.93842,0.97888,1.0
0.804,0.196,0.78856,0.94125,0.93889,0.97911,1.0
0.808,0.192,0.7889,0.94157,0.93917,0.97934,1.0
0.812,0.188,0.7893,0.94181,0.93959,0.97962,1.0
0.816,0.184,0.78963,0.94221,0.93987,0.97986,1.0
0.82,0.18,0.79003,0.94264,0.9403,0.98012,1.0
0.824,0.176,0.79035,0.94304,0.94059,0.98032,1.0
0.828,0.172,0.7907,0.9434,0.9409,0.98051,1.0
0.832,0.168,0.79104,0.94379,0.94137,0.98081,1.0
0.836,0.164,0.79152,0.94422,0.94167,0.98104,1.0
0.84,0.16,0.79197,0.94464,0.94193,0.98125,1.0
0.844,0.156,0.79225,0.9451,0.94232,0.98153,1.0
0.848,0.152,0.79266,0.94553,0.94277,0.98183,1.0
0.852,0.148,0.79314,0.94598,0.94318,0.98205,1.0
0.856,0.144,0.79351,0.94645,0.94375,0.98231,1.0
0.86,0.14,0.79392,0.94685,0.94422,0.98255,1.0
0.864,0.136,0.79435,0.94736,0.94468,0.98277,1.0
0.868,0.132,0.79482,0.94778,0.94513,0.98305,1.0
0.872,0.128,0.79512,0.94827,0.94559,0.98326,1.0
0.876,0.124,0.79546,0.94896,0.94602,0.98355,1.0
0.88,0.12,0.79596,0.94944,0.94653,0.98379,1.0
0.884,0.116,0.79636,0.94996,0.94705,0.98406,1.0
0.888,0.112,0.7967,0.95045,0.94755,0.98432,1.0
0.892,0.108,0.79709,0.95094,0.94808,0.98466,1.0
0.896,0.104,0.79746,0.95148,0.94867,0.98492,1.0
0.9,0.1,0.79786,0.95226,0.94919,0.98513,1.0
0.904,0.096,0.79825,0.9529,0.94969,0.98547,1.0
0.908,0.092,0.79873,0.9533,0.95027,0.98579,1.0
0.912,0.088,0.79933,0.95385,0.9508,0.98597,1.0
0.916,0.084,0.79977,0.95454,0.95121,0.9862,1.0
0.92,0.08,0.80032,0.9551,0.95175,0.98644,1.0
0.924,0.076,0.80071,0.95578,0.95238,0.98671,1.0
0.928,0.072,0.80118,0.95639,0.95309,0.98704,1.0
0.932,0.068,0.80166,0.95705,0.95375,0.98726,1.0
0.936,0.064,0.80202,0.95766,0.95432,0.98757,1.0
0.94,0.06,0.80277,0.95829,0.95503,0.98791,1.0
0.944,0.056,0.80335,0.95898,0.9556,0.9882,1.0
0.948,0.052,0.80399,0.95955,0.95663,0.98844,1.0
0.952,0.048,0.8046,0.96041,0.95741,0.98879,1.0
0.956,0.044,0.80518,0.96134,0.95807,0.98908,1.0
0.96,0.04,0.80578,0.96206,0.95897,0.98935,1.0
0.964,0.036,0.80643,0.96276,0.95984,0.98968,1.0
0.968,0.032,0.80702,0.96347,0.96087,0.99015,1.0
0.972,0.028,0.80765,0.96431,0.9618,0.99056,1.0
0.976,0.024,0.80849,0.96506,0.96298,0.99105,1.0
0.98,0.02,0.80928,0.96597,0.96414,0.99164,1.0
0.984,0.016,0.81032,0.96708,0.96518,0.99235,1.0
0.988,0.012,0.8115,0.9688,0.96663,0.99283,1.0
0.992,0.008,0.81314,0.97171,0.96961,0.99362,1.0
0.996,0.004,0.816,0.97711,0.97557,0.99461,1.0


==> gmm_feedback_variableB/B6toep/all_se_rel_opt_cdf_gap40_nc64_SNR10dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,Lloyd_PGD_DL,Lloyd_PGD_UL,Lloyd_Lau_DL,Lloyd_Lau_UL,GMM_PGD_DL,GMM_PGD_UL,GMM_Lau_DL,GMM_Lau_UL,unipow_chan_subsp,optimal
0.0,1.0,0.18643,0.29004,0.27969,0.42552,0.42267,0.30163,0.25195,0.30238,0.32216,0.3584,1.0
0.004,0.996,0.43096,0.58547,0.59133,0.61494,0.61257,0.54108,0.54997,0.58082,0.59243,0.63311,1.0
0.008,0.992,0.46481,0.64972,0.64573,0.65854,0.66136,0.63047,0.63243,0.659,0.65985,0.67422,1.0
0.012,0.988,0.48625,0.68778,0.68326,0.68471,0.69969,0.68168,0.68069,0.6907,0.69252,0.69269,1.0
0.016,0.984,0.50009,0.71802,0.71764,0.70314,0.72119,0.71027,0.71499,0.71686,0.71649,0.70766,1.0
0.02,0.98,0.51087,0.74151,0.74592,0.71195,0.73819,0.72739,0.72981,0.73587,0.732,0.71778,1.0
0.024,0.976,0.51829,0.75817,0.75926,0.72259,0.75219,0.74018,0.74543,0.74563,0.74488,0.7252,1.0
0.028,0.972,0.52564,0.76795,0.7697,0.7321,0.76173,0.75508,0.75818,0.75597,0.75607,0.73335,1.0
0.032,0.968,0.53176,0.77788,0.77855,0.73966,0.77197,0.76574,0.76838,0.76346,0.76683,0.74035,1.0
0.036,0.964,0.53817,0.78613,0.78829,0.74842,0.77871,0.77732,0.77889,0.77162,0.77351,0.74596,1.0
0.04,0.96,0.54227,0.79233,0.79622,0.75587,0.78414,0.78488,0.78649,0.78046,0.78227,0.75127,1.0
0.044,0.956,0.54681,0.79793,0.80267,0.76073,0.78977,0.79445,0.79676,0.78621,0.78851,0.75534,1.0
0.048,0.952,0.55088,0.80412,0.80686,0.7659,0.79643,0.80224,0.80428,0.79298,0.79414,0.75979,1.0
0.052,0.948,0.55406,0.81097,0.81161,0.7698,0.80043,0.808,0.80846,0.79792,0.79991,0.76369,1.0
0.056,0.944,0.55853,0.81767,0.81685,0.7732,0.80529,0.81307,0.81485,0.80198,0.80407,0.7667,1.0
0.06,0.94,0.56221,0.82178,0.82144,0.77782,0.80964,0.81845,0.81914,0.80578,0.80725,0.76993,1.0
0.064,0.936,0.56552,0.82656,0.82611,0.78139,0.81311,0.82277,0.82361,0.81029,0.81146,0.77316,1.0
0.068,0.932,0.56735,0.83141,0.82963,0.78589,0.81642,0.82646,0.82815,0.81388,0.81518,0.77723,1.0
0.072,0.928,0.5705,0.83442,0.83309,0.78863,0.81904,0.83008,0.83268,0.81767,0.81917,0.78044,1.0
0.076,0.924,0.57366,0.83878,0.83722,0.7918,0.82208,0.83377,0.83505,0.8206,0.82271,0.78305,1.0
0.08,0.92,0.57632,0.84207,0.84015,0.79452,0.82564,0.83717,0.83857,0.82369,0.82558,0.78559,1.0
0.084,0.916,0.57848,0.84474,0.84394,0.79698,0.82862,0.84028,0.84201,0.82634,0.82841,0.78775,1.0
0.088,0.912,0.58075,0.84767,0.84681,0.80003,0.83124,0.84309,0.84481,0.82898,0.83087,0.79021,1.0
0.092,0.908,0.58341,0.84983,0.8501,0.80335,0.83351,0.84606,0.84744,0.83077,0.83339,0.79234,1.0
0.096,0.904,0.58571,0.85236,0.85288,0.80563,0.83526,0.8497,0.84964,0.83306,0.83527,0.79445,1.0
0.1,0.9,0.58801,0.8542,0.85487,0.8082,0.8375,0.85245,0.85185,0.83475,0.83685,0.79676,1.0
0.104,0.896,0.59007,0.85588,0.85694,0.81052,0.83985,0.85435,0.85411,0.83694,0.83862,0.79834,1.0
0.108,0.892,0.59217,0.85821,0.8587,0.81235,0.84198,0.85625,0.85655,0.83895,0.84021,0.80048,1.0
0.112,0.888,0.59437,0.85969,0.86005,0.81468,0.84354,0.85799,0.85797,0.8404,0.84171,0.8024,1.0
0.116,0.884,0.59652,0.86157,0.86204,0.81756,0.84498,0.8605,0.85997,0.84227,0.84389,0.80485,1.0
0.12,0.88,0.59796,0.86315,0.86382,0.82021,0.84644,0.86198,0.86188,0.84397,0.84569,0.80707,1.0
0.124,0.876,0.59936,0.86558,0.86531,0.82207,0.84811,0.86338,0.8633,0.8455,0.84685,0.80929,1.0
0.128,0.872,0.60114,0.86709,0.86747,0.82408,0.84984,0.86539,0.86507,0.8471,0.84854,0.81107,1.0
0.132,0.868,0.60279,0.86845,0.86941,0.82637,0.85153,0.86653,0.86698,0.84857,0.84963,0.81338,1.0
0.136,0.864,0.60456,0.86999,0.87082,0.82819,0.85291,0.86831,0.86847,0.84993,0.85097,0.81582,1.0
0.14,0.86,0.60647,0.87177,0.87223,0.8298,0.85423,0.86968,0.86962,0.85104,0.85198,0.81756,1.0
0.144,0.856,0.60795,0.8731,0.87343,0.83111,0.85536,0.87126,0.87091,0.85229,0.85329,0.8197,1.0
0.148,0.852,0.60936,0.87468,0.87515,0.83273,0.85626,0.87273,0.87248,0.85339,0.85442,0.82162,1.0
0.152,0.848,0.61071,0.87561,0.87613,0.83483,0.85758,0.87425,0.87384,0.85446,0.8556,0.8237,1.0
0.156,0.844,0.61225,0.87749,0.87723,0.83613,0.85882,0.87541,0.87503,0.85523,0.85672,0.82532,1.0
0.16,0.84,0.61387,0.8787,0.87847,0.83734,0.86002,0.87653,0.87641,0.85611,0.85776,0.8273,1.0
0.164,0.836,0.61504,0.87967,0.87989,0.83856,0.86123,0.8777,0.87748,0.85702,0.85851,0.82876,1.0
0.168,0.832,0.61669,0.88073,0.88062,0.84013,0.86216,0.87866,0.8784,0.85812,0.85938,0.83031,1.0
0.172,0.828,0.61793,0.88198,0.88164,0.84122,0.86323,0.87954,0.87944,0.85898,0.86025,0.83144,1.0
0.176,0.824,0.61919,0.883,0.88272,0.84242,0.86446,0.88073,0.88067,0.86001,0.8611,0.83287,1.0
0.18,0.82,0.62034,0.88402,0.88404,0.84416,0.86551,0.88188,0.88196,0.86114,0.86194,0.834,1.0
0.184,0.816,0.62191,0.88519,0.885,0.84556,0.86629,0.88289,0.88289,0.86202,0.86292,0.83549,1.0
0.188,0.812,0.62329,0.88595,0.88569,0.84641,0.86713,0.88357,0.88386,0.86299,0.86372,0.83663,1.0
0.192,0.808,0.62528,0.8867,0.88666,0.84745,0.86813,0.88443,0.88478,0.86366,0.86457,0.83803,1.0
0.196,0.804,0.62644,0.88751,0.88754,0.84834,0.86888,0.8853,0.88561,0.86438,0.86532,0.83926,1.0
0.2,0.8,0.62788,0.88837,0.88829,0.84958,0.86976,0.88606,0.88683,0.86524,0.86605,0.84086,1.0
0.204,0.796,0.62892,0.88915,0.88938,0.85053,0.87041,0.88729,0.88789,0.86586,0.86669,0.84203,1.0
0.208,0.792,0.63011,0.89004,0.8903,0.85153,0.87096,0.88818,0.88867,0.86668,0.86748,0.84291,1.0
0.212,0.788,0.63145,0.89114,0.89106,0.85272,0.8719,0.88906,0.88942,0.86744,0.86827,0.84417,1.0
0.216,0.784,0.63229,0.89214,0.89187,0.85412,0.87297,0.88987,0.89007,0.86813,0.8691,0.84524,1.0
0.22,0.78,0.63383,0.89294,0.8925,0.85516,0.8736,0.89079,0.89108,0.8687,0.86966,0.84673,1.0
0.224,0.776,0.63505,0.89366,0.8934,0.85612,0.87411,0.89169,0.89213,0.86937,0.87017,0.84785,1.0
0.228,0.772,0.63622,0.89445,0.89447,0.85695,0.87463,0.89248,0.89291,0.86993,0.87074,0.84886,1.0
0.232,0.768,0.63717,0.89509,0.89512,0.85783,0.87533,0.89317,0.89355,0.8705,0.87142,0.85028,1.0
0.236,0.764,0.63825,0.8958,0.89566,0.85873,0.87599,0.89386,0.8942,0.87122,0.87192,0.85167,1.0
0.24,0.76,0.63938,0.89645,0.89633,0.85955,0.87658,0.89448,0.89489,0.87178,0.87254,0.85249,1.0
0.244,0.756,0.64056,0.89699,0.89697,0.86047,0.87739,0.89514,0.89556,0.87239,0.87327,0.85344,1.0
0.248,0.752,0.6413,0.89774,0.89757,0.86137,0.8781,0.89578,0.89623,0.87297,0.87367,0.85449,1.0
0.252,0.748,0.64231,0.89826,0.89833,0.86239,0.8784,0.89676,0.89702,0.87342,0.87435,0.85562,1.0
0.256,0.744,0.6432,0.89899,0.89886,0.8633,0.8789,0.89738,0.89768,0.87401,0.8749,0.85672,1.0
0.26,0.74,0.64429,0.89943,0.89945,0.86405,0.87943,0.89806,0.89842,0.87462,0.87542,0.85753,1.0
0.264,0.736,0.64525,0.90004,0.89999,0.86472,0.88001,0.89854,0.89903,0.87515,0.87598,0.85848,1.0
0.268,0.732,0.64628,0.9006,0.90056,0.86546,0.88065,0.89914,0.89957,0.87559,0.87651,0.85946,1.0
0.272,0.728,0.64735,0.9011,0.90111,0.86608,0.8811,0.89975,0.89999,0.87605,0.87697,0.86031,1.0
0.276,0.724,0.64825,0.90148,0.90162,0.86667,0.88153,0.90039,0.90055,0.87656,0.87755,0.86124,1.0
0.28,0.72,0.64914,0.90209,0.90202,0.86739,0.88203,0.90097,0.90121,0.87706,0.87796,0.86194,1.0
0.284,0.716,0.65003,0.90283,0.90246,0.86804,0.88258,0.90154,0.90163,0.87756,0.87852,0.86272,1.0
0.288,0.712,0.65101,0.90322,0.90296,0.86884,0.88298,0.90199,0.90242,0.87796,0.87904,0.86365,1.0
0.292,0.708,0.65194,0.90371,0.9035,0.8694,0.88344,0.90255,0.90303,0.87845,0.87957,0.86457,1.0
0.296,0.704,0.65305,0.90413,0.90399,0.86992,0.88392,0.90313,0.90354,0.87892,0.88011,0.86525,1.0
0.3,0.7,0.65393,0.9046,0.90431,0.87058,0.88433,0.90363,0.90403,0.87938,0.88062,0.86625,1.0
0.304,0.696,0.65494,0.90518,0.90474,0.87126,0.88479,0.90407,0.90457,0.87986,0.88125,0.86727,1.0
0.308,0.692,0.65574,0.90565,0.90513,0.87196,0.88522,0.90461,0.90515,0.88031,0.88166,0.86816,1.0
0.312,0.688,0.65661,0.90609,0.90555,0.8726,0.88563,0.90511,0.90557,0.88072,0.88217,0.86876,1.0
0.316,0.684,0.6575,0.90646,0.90593,0.87324,0.88614,0.90556,0.90613,0.88119,0.88263,0.86942,1.0
0.32,0.68,0.65846,0.90682,0.90646,0.87373,0.88651,0.90603,0.90651,0.88154,0.883,0.87019,1.0
0.324,0.676,0.6592,0.90712,0.90677,0.87422,0.88688,0.90649,0.90692,0.88188,0.88342,0.87086,1.0
0.328,0.672,0.66004,0.90754,0.90721,0.87468,0.88737,0.90701,0.9073,0.88234,0.88388,0.87181,1.0
0.332,0.668,0.66087,0.90804,0.90775,0.87528,0.88787,0.90744,0.90763,0.88268,0.88433,0.87259,1.0
0.336,0.664,0.6616,0.90842,0.90823,0.87575,0.88825,0.90791,0.90805,0.8831,0.88462,0.8734,1.0
0.34,0.66,0.66228,0.90891,0.9086,0.87625,0.88858,0.90831,0.90852,0.8836,0.88499,0.87437,1.0
0.344,0.656,0.663,0.90927,0.90895,0.87664,0.8889,0.90885,0.90885,0.88404,0.88538,0.87495,1.0
0.348,0.652,0.66368,0.90959,0.90936,0.87714,0.88924,0.90935,0.90924,0.88443,0.88585,0.87569,1.0
0.352,0.648,0.66437,0.91009,0.90974,0.87768,0.88966,0.90988,0.90979,0.88469,0.88619,0.87644,1.0
0.356,0.644,0.66524,0.91045,0.91007,0.87809,0.88994,0.91026,0.91032,0.88508,0.88671,0.87712,1.0
0.36,0.64,0.66592,0.91075,0.91045,0.87865,0.89027,0.91064,0.91079,0.88552,0.88705,0.87789,1.0
0.364,0.636,0.66677,0.91111,0.91088,0.87903,0.89059,0.9111,0.9112,0.88593,0.88738,0.87862,1.0
0.368,0.632,0.66744,0.91145,0.91129,0.87958,0.89086,0.91145,0.91162,0.88626,0.88789,0.8791,1.0
0.372,0.628,0.6681,0.91186,0.91166,0.88008,0.89116,0.91179,0.91216,0.88657,0.88832,0.87975,1.0
0.376,0.624,0.66879,0.91214,0.91205,0.88049,0.89149,0.91213,0.91248,0.88695,0.88867,0.88041,1.0
0.38,0.62,0.6694,0.91243,0.91245,0.88093,0.89177,0.91251,0.913,0.88733,0.88899,0.88114,1.0
0.384,0.616,0.67011,0.91269,0.91279,0.88147,0.89208,0.91277,0.9134,0.88766,0.88937,0.88163,1.0
0.388,0.612,0.67061,0.91302,0.91309,0.88188,0.89243,0.91313,0.9138,0.88811,0.88967,0.88222,1.0
0.392,0.608,0.6713,0.91329,0.91354,0.88219,0.89267,0.91352,0.91415,0.88846,0.89004,0.88267,1.0
0.396,0.604,0.67198,0.9136,0.9139,0.88262,0.89294,0.91385,0.91444,0.88875,0.89034,0.88325,1.0
0.4,0.6,0.67265,0.91396,0.9142,0.88305,0.89325,0.91414,0.91475,0.88904,0.89067,0.88383,1.0
0.404,0.596,0.6735,0.91418,0.91449,0.88339,0.89357,0.91459,0.91507,0.88936,0.89103,0.8845,1.0
0.408,0.592,0.67425,0.91448,0.91481,0.88375,0.89379,0.91492,0.91545,0.88967,0.89134,0.88497,1.0
0.412,0.588,0.67489,0.91478,0.91512,0.88409,0.89414,0.91527,0.91577,0.89008,0.89163,0.88546,1.0
0.416,0.584,0.67542,0.91513,0.91548,0.88446,0.89442,0.9157,0.91618,0.89042,0.89197,0.88594,1.0
0.42,0.58,0.67595,0.91549,0.91583,0.8848,0.89474,0.91603,0.91655,0.89074,0.89235,0.88637,1.0
0.424,0.576,0.6764,0.91578,0.91609,0.88529,0.89509,0.91635,0.91689,0.89106,0.89269,0.88709,1.0
0.428,0.572,0.67715,0.91607,0.91628,0.88565,0.89539,0.91668,0.91717,0.89146,0.893,0.8876,1.0
0.432,0.568,0.67777,0.91642,0.91648,0.88596,0.89575,0.91702,0.91746,0.89177,0.89335,0.88808,1.0
0.436,0.564,0.67832,0.91676,0.9168,0.88629,0.89601,0.91723,0.91782,0.89206,0.89378,0.8887,1.0
0.44,0.56,0.67891,0.91708,0.91703,0.88675,0.8963,0.91763,0.91822,0.89239,0.89408,0.88932,1.0
0.444,0.556,0.6796,0.91738,0.91737,0.88706,0.89657,0.91792,0.91853,0.89273,0.89433,0.88978,1.0
0.448,0.552,0.68023,0.91759,0.91771,0.88743,0.89679,0.9182,0.91877,0.89304,0.89472,0.89031,1.0
0.452,0.548,0.6807,0.91779,0.91801,0.88768,0.89708,0.9185,0.91928,0.89337,0.89514,0.89078,1.0
0.456,0.544,0.68125,0.91813,0.9183,0.88801,0.89741,0.91889,0.91958,0.89364,0.89553,0.89115,1.0
0.46,0.54,0.68181,0.9184,0.91858,0.88828,0.89767,0.9193,0.91994,0.89395,0.89584,0.8917,1.0
0.464,0.536,0.68233,0.91869,0.91885,0.88861,0.89785,0.91954,0.9202,0.89425,0.89613,0.89238,1.0
0.468,0.532,0.68281,0.91891,0.91917,0.88894,0.89808,0.91987,0.92045,0.89449,0.89645,0.89278,1.0
0.472,0.528,0.68322,0.91918,0.91943,0.88921,0.8984,0.92022,0.9207,0.89477,0.89682,0.89317,1.0
0.476,0.524,0.68374,0.91938,0.91962,0.88947,0.89865,0.92055,0.92108,0.89513,0.89707,0.89359,1.0
0.48,0.52,0.6842,0.91972,0.91994,0.88981,0.8989,0.92086,0.92147,0.8954,0.89742,0.8942,1.0
0.484,0.516,0.68472,0.92003,0.92015,0.89005,0.89923,0.92113,0.92178,0.89568,0.89773,0.89487,1.0
0.488,0.512,0.68534,0.9203,0.9204,0.89027,0.8995,0.92145,0.92208,0.89601,0.89803,0.89532,1.0
0.492,0.508,0.68595,0.9206,0.92066,0.89053,0.89971,0.92181,0.92237,0.89637,0.89839,0.89583,1.0
0.496,0.504,0.68644,0.92087,0.92091,0.89087,0.89999,0.92205,0.92271,0.89675,0.89867,0.89646,1.0
0.5,0.5,0.68704,0.92105,0.92113,0.89112,0.90018,0.92233,0.92301,0.89709,0.89895,0.89715,1.0
0.504,0.496,0.6875,0.92133,0.92134,0.89152,0.9005,0.9226,0.92337,0.89743,0.89926,0.89761,1.0
0.508,0.492,0.68809,0.92155,0.92156,0.89182,0.90077,0.92292,0.92367,0.8977,0.89951,0.89808,1.0
0.512,0.488,0.68864,0.92183,0.92174,0.89208,0.901,0.9232,0.92403,0.89797,0.89979,0.89853,1.0
0.516,0.484,0.68921,0.92207,0.92201,0.89235,0.90121,0.92354,0.92426,0.89825,0.90014,0.89901,1.0
0.52,0.48,0.68984,0.92226,0.92234,0.89272,0.90141,0.92386,0.92457,0.89863,0.90041,0.89952,1.0
0.524,0.476,0.69023,0.92252,0.92255,0.89309,0.90162,0.92413,0.92483,0.89895,0.90079,0.89993,1.0
0.528,0.472,0.69081,0.92273,0.92282,0.89342,0.90186,0.92432,0.92512,0.89921,0.90122,0.9006,1.0
0.532,0.468,0.69127,0.92292,0.92301,0.89371,0.90211,0.92465,0.92542,0.89948,0.90147,0.90115,1.0
0.536,0.464,0.69173,0.92323,0.92321,0.89397,0.90232,0.9249,0.92566,0.89976,0.90188,0.90156,1.0
0.54,0.46,0.69236,0.92347,0.92348,0.89424,0.90252,0.92518,0.92592,0.90003,0.9021,0.90214,1.0
0.544,0.456,0.69282,0.92368,0.92368,0.89452,0.90273,0.92544,0.92619,0.90034,0.90244,0.90257,1.0
0.548,0.452,0.69332,0.92394,0.92386,0.89485,0.90295,0.92562,0.9265,0.90057,0.90272,0.90315,1.0
0.552,0.448,0.69394,0.92419,0.92411,0.89514,0.90318,0.92593,0.92675,0.9008,0.90294,0.90384,1.0
0.556,0.444,0.69442,0.92435,0.92437,0.89546,0.90342,0.92621,0.92706,0.90113,0.90325,0.90428,1.0
0.56,0.44,0.69484,0.92457,0.92461,0.89578,0.90369,0.92653,0.9273,0.9014,0.90351,0.90485,1.0
0.564,0.436,0.69529,0.9248,0.92485,0.896,0.90391,0.92678,0.92757,0.90166,0.90377,0.90539,1.0
0.568,0.432,0.69605,0.92503,0.92514,0.89629,0.90413,0.92707,0.92786,0.90195,0.90411,0.90598,1.0
0.572,0.428,0.6965,0.9253,0.92537,0.89666,0.90438,0.92741,0.92814,0.90221,0.90438,0.9065,1.0
0.576,0.424,0.69697,0.92549,0.92562,0.89702,0.90458,0.92762,0.92849,0.90258,0.90468,0.90704,1.0
0.58,0.42,0.69747,0.92569,0.92581,0.89726,0.90485,0.92787,0.92881,0.9029,0.90495,0.90749,1.0
0.584,0.416,0.69786,0.92596,0.92605,0.89758,0.90513,0.92816,0.92904,0.90325,0.90521,0.90795,1.0
0.588,0.412,0.69841,0.92625,0.92627,0.89787,0.90543,0.92841,0.92937,0.90354,0.9055,0.90858,1.0
0.592,0.408,0.69906,0.92652,0.92649,0.8981,0.90568,0.92875,0.92962,0.90384,0.90581,0.90917,1.0
0.596,0.404,0.69958,0.92671,0.9267,0.89842,0.9059,0.92902,0.92986,0.9041,0.90612,0.90971,1.0
0.6,0.4,0.70002,0.92694,0.92694,0.89869,0.90613,0.92929,0.93016,0.90445,0.90641,0.9101,1.0
0.604,0.396,0.7004,0.92716,0.92714,0.89894,0.90634,0.9295,0.93045,0.90473,0.90669,0.91056,1.0
0.608,0.392,0.70081,0.92742,0.92738,0.89918,0.90659,0.92973,0.93072,0.90506,0.90709,0.91099,1.0
0.612,0.388,0.70122,0.92759,0.92759,0.89955,0.90681,0.92995,0.93093,0.90543,0.90735,0.91159,1.0
0.616,0.384,0.70162,0.9278,0.92778,0.89986,0.90702,0.93031,0.93117,0.90569,0.90767,0.91218,1.0
0.62,0.38,0.70204,0.92802,0.92805,0.90011,0.90727,0.93051,0.93148,0.90594,0.90794,0.91268,1.0
0.624,0.376,0.7025,0.92823,0.92826,0.90035,0.9075,0.93071,0.93178,0.90618,0.90821,0.91306,1.0
0.628,0.372,0.70289,0.92844,0.92841,0.90061,0.90769,0.93108,0.93203,0.90644,0.90848,0.91365,1.0
0.632,0.368,0.70327,0.92872,0.92865,0.90084,0.90788,0.93139,0.93229,0.90687,0.90887,0.91405,1.0
0.636,0.364,0.70367,0.9289,0.92891,0.90114,0.90806,0.93161,0.93257,0.90719,0.90911,0.91469,1.0
0.64,0.36,0.70403,0.92918,0.92911,0.90137,0.90823,0.93184,0.93275,0.90761,0.90945,0.91508,1.0
0.644,0.356,0.70446,0.9294,0.9293,0.9016,0.90855,0.93211,0.93303,0.90787,0.90971,0.91561,1.0
0.648,0.352,0.70482,0.9296,0.92959,0.90188,0.90874,0.93235,0.93328,0.90823,0.91003,0.91629,1.0
0.652,0.348,0.70519,0.9298,0.92978,0.90213,0.909,0.93264,0.93352,0.90863,0.91038,0.91686,1.0
0.656,0.344,0.70574,0.93006,0.93001,0.9024,0.90927,0.93285,0.93388,0.90894,0.91072,0.91753,1.0
0.66,0.34,0.70622,0.93025,0.93025,0.90265,0.9095,0.93312,0.93416,0.9093,0.91104,0.91797,1.0
0.664,0.336,0.70658,0.93048,0.93049,0.90291,0.90969,0.93336,0.93447,0.90965,0.91125,0.91848,1.0
0.668,0.332,0.70707,0.93071,0.93072,0.90331,0.90989,0.93371,0.9347,0.90998,0.91155,0.91918,1.0
0.672,0.328,0.70762,0.93097,0.93093,0.9036,0.91014,0.93396,0.93501,0.91036,0.91172,0.91965,1.0
0.676,0.324,0.70808,0.93124,0.93116,0.90385,0.91036,0.93429,0.93533,0.91063,0.91201,0.92017,1.0
0.68,0.32,0.70851,0.93147,0.93141,0.90415,0.9106,0.93453,0.9356,0.91091,0.91232,0.92066,1.0
0.684,0.316,0.70886,0.93174,0.93163,0.90445,0.91085,0.93469,0.93596,0.91123,0.91259,0.92108,1.0
0.688,0.312,0.70925,0.93201,0.93186,0.90465,0.91107,0.93495,0.9362,0.91154,0.91298,0.92157,1.0
0.692,0.308,0.70974,0.93226,0.93209,0.90495,0.91124,0.93515,0.93648,0.91188,0.91334,0.92219,1.0
0.696,0.304,0.7101,0.93243,0.93232,0.9052,0.91147,0.93543,0.9367,0.91217,0.91365,0.92276,1.0
0.7,0.3,0.71045,0.93265,0.93254,0.9055,0.91165,0.93566,0.93696,0.91247,0.91387,0.92331,1.0
0.704,0.296,0.71091,0.93286,0.93275,0.90574,0.91183,0.93599,0.9373,0.91281,0.91419,0.92381,1.0
0.708,0.292,0.7113,0.93306,0.93302,0.90606,0.91202,0.93621,0.93761,0.91304,0.91444,0.9243,1.0
0.712,0.288,0.71177,0.93335,0.93325,0.90629,0.91226,0.93644,0.93783,0.91343,0.91471,0.92477,1.0
0.716,0.284,0.71221,0.93362,0.93347,0.90655,0.91247,0.93675,0.93809,0.91374,0.91492,0.92525,1.0
0.72,0.28,0.71275,0.93383,0.93363,0.90683,0.91266,0.93703,0.93837,0.91407,0.91516,0.92573,1.0
0.724,0.276,0.71319,0.93412,0.93386,0.90708,0.91287,0.93727,0.93862,0.91443,0.91543,0.92618,1.0
0.728,0.272,0.71374,0.93436,0.93408,0.90749,0.91312,0.93751,0.93888,0.91466,0.91579,0.9267,1.0
0.732,0.268,0.71452,0.93461,0.9343,0.90779,0.91334,0.93782,0.93914,0.91497,0.91615,0.92712,1.0
0.736,0.264,0.71493,0.93482,0.93453,0.90806,0.91363,0.93818,0.9394,0.91537,0.91647,0.92754,1.0
0.74,0.26,0.71543,0.93509,0.93475,0.9084,0.91391,0.93847,0.93966,0.9158,0.91677,0.92798,1.0
0.744,0.256,0.71582,0.9353,0.93496,0.90861,0.91416,0.93872,0.93996,0.91623,0.91708,0.92849,1.0
0.748,0.252,0.7163,0.93552,0.93519,0.90884,0.91439,0.93902,0.94018,0.91664,0.91737,0.92892,1.0
0.752,0.248,0.71685,0.93576,0.93544,0.90915,0.91466,0.93925,0.94048,0.91705,0.9177,0.92938,1.0
0.756,0.244,0.71737,0.93599,0.93572,0.90948,0.91495,0.93964,0.94078,0.91737,0.91817,0.92996,1.0
0.76,0.24,0.71799,0.93619,0.93598,0.90979,0.91514,0.93999,0.94112,0.91778,0.91848,0.93038,1.0
0.764,0.236,0.71857,0.93646,0.93618,0.91001,0.91544,0.94021,0.94147,0.91819,0.91879,0.93091,1.0
0.768,0.232,0.71914,0.93674,0.93646,0.91034,0.91567,0.94048,0.94177,0.91854,0.91928,0.93136,1.0
0.772,0.228,0.71966,0.93696,0.9367,0.91059,0.91586,0.94085,0.94202,0.91883,0.91962,0.93187,1.0
0.776,0.224,0.72028,0.93726,0.93695,0.91085,0.91614,0.9412,0.94226,0.91918,0.91994,0.9323,1.0
0.78,0.22,0.72082,0.93758,0.9372,0.91118,0.9164,0.94149,0.94255,0.91949,0.92027,0.93279,1.0
0.784,0.216,0.72142,0.93783,0.9375,0.91144,0.9166,0.9418,0.9428,0.91994,0.92058,0.93319,1.0
0.788,0.212,0.72192,0.93809,0.93787,0.9117,0.91688,0.94206,0.94305,0.92028,0.92103,0.9336,1.0
0.792,0.208,0.72238,0.93837,0.93807,0.91192,0.91715,0.94232,0.94337,0.92058,0.92146,0.93405,1.0
0.796,0.204,0.72282,0.93869,0.93832,0.91233,0.9174,0.94267,0.94367,0.92097,0.92192,0.93439,1.0
0.8,0.2,0.72316,0.93911,0.93857,0.91262,0.91759,0.94296,0.94393,0.92136,0.92221,0.93479,1.0
0.804,0.196,0.72365,0.93935,0.93885,0.91292,0.91781,0.94336,0.94426,0.92176,0.92252,0.93524,1.0
0.808,0.192,0.72431,0.93957,0.93919,0.91314,0.91811,0.9436,0.94459,0.92214,0.92284,0.93579,1.0
0.812,0.188,0.72481,0.93984,0.93946,0.91352,0.91839,0.94395,0.94497,0.92245,0.92318,0.9362,1.0
0.816,0.184,0.72543,0.9401,0.93977,0.91378,0.91873,0.94423,0.94535,0.92285,0.92376,0.93676,1.0
0.82,0.18,0.72592,0.94031,0.94008,0.914,0.91905,0.94451,0.94561,0.92327,0.92417,0.9372,1.0
0.824,0.176,0.72639,0.94063,0.94038,0.91429,0.91933,0.9448,0.94598,0.92373,0.92463,0.93766,1.0
0.828,0.172,0.72685,0.94105,0.9407,0.91463,0.91967,0.94503,0.94629,0.92424,0.92514,0.93817,1.0
0.832,0.168,0.7274,0.94138,0.94105,0.91492,0.91999,0.94535,0.94665,0.9247,0.92552,0.93867,1.0
0.836,0.164,0.72791,0.9417,0.94138,0.91519,0.92032,0.94562,0.94694,0.92519,0.92591,0.9392,1.0
0.84,0.16,0.72845,0.94205,0.94172,0.91553,0.92056,0.94592,0.94724,0.92555,0.92622,0.93971,1.0
0.844,0.156,0.72894,0.94228,0.94217,0.91585,0.92091,0.94629,0.94761,0.92606,0.92658,0.94024,1.0
0.848,0.152,0.72929,0.94257,0.94253,0.91621,0.92121,0.9466,0.948,0.92648,0.927,0.94075,1.0
0.852,0.148,0.72987,0.94292,0.94284,0.91657,0.92157,0.94696,0.94827,0.92698,0.9274,0.94119,1.0
0.856,0.144,0.73045,0.94328,0.9432,0.91695,0.92193,0.94726,0.94861,0.92744,0.92799,0.94181,1.0
0.86,0.14,0.73122,0.94372,0.94355,0.91729,0.92218,0.94757,0.94892,0.92783,0.92863,0.94218,1.0
0.864,0.136,0.73171,0.9441,0.94388,0.91772,0.92245,0.94798,0.94936,0.92825,0.92904,0.94256,1.0
0.868,0.132,0.73228,0.94449,0.94419,0.91815,0.92269,0.94854,0.94975,0.92868,0.92948,0.94301,1.0
0.872,0.128,0.73302,0.94487,0.94468,0.91846,0.92303,0.94893,0.95003,0.92919,0.9299,0.94343,1.0
0.876,0.124,0.73353,0.94529,0.94503,0.91882,0.92333,0.94931,0.95047,0.92971,0.93045,0.94396,1.0
0.88,0.12,0.7341,0.94577,0.94549,0.9192,0.92369,0.94963,0.95083,0.9304,0.93101,0.94426,1.0
0.884,0.116,0.73465,0.9461,0.94597,0.91957,0.92406,0.95011,0.95136,0.931,0.9315,0.94485,1.0
0.888,0.112,0.73516,0.94656,0.94632,0.91998,0.92445,0.95056,0.95179,0.93165,0.93211,0.94535,1.0
0.892,0.108,0.73576,0.94701,0.94678,0.9203,0.92484,0.95101,0.95219,0.93208,0.93256,0.94587,1.0
0.896,0.104,0.73638,0.94737,0.94725,0.92063,0.92525,0.95142,0.95242,0.93262,0.93321,0.94651,1.0
0.9,0.1,0.73691,0.94784,0.94773,0.92101,0.92571,0.95185,0.95286,0.93309,0.93396,0.94702,1.0
0.904,0.096,0.73752,0.9485,0.94828,0.92147,0.92632,0.95235,0.95328,0.93371,0.93442,0.94774,1.0
0.908,0.092,0.73813,0.94897,0.94872,0.92197,0.92676,0.95275,0.95368,0.93417,0.93492,0.94832,1.0
0.912,0.088,0.73873,0.94944,0.94927,0.92228,0.92718,0.95315,0.95419,0.9349,0.93551,0.94889,1.0
0.916,0.084,0.73935,0.94994,0.94988,0.92276,0.92768,0.95361,0.95466,0.93545,0.93618,0.94948,1.0
0.92,0.08,0.7401,0.95056,0.95045,0.92322,0.92821,0.95409,0.95507,0.9362,0.93661,0.94994,1.0
0.924,0.076,0.7407,0.95125,0.95102,0.92373,0.92865,0.95461,0.95557,0.93666,0.93731,0.95065,1.0
0.928,0.072,0.74137,0.95181,0.95166,0.92416,0.92915,0.95501,0.95601,0.93724,0.93794,0.95113,1.0
0.932,0.068,0.74198,0.95248,0.95237,0.92456,0.92966,0.95554,0.95665,0.93797,0.93862,0.9517,1.0
0.936,0.064,0.7426,0.95298,0.953,0.92506,0.9302,0.95614,0.95731,0.93881,0.93958,0.9523,1.0
0.94,0.06,0.74317,0.95372,0.95345,0.92576,0.93078,0.95678,0.95785,0.93967,0.94014,0.95293,1.0
0.944,0.056,0.74404,0.95443,0.95408,0.92636,0.93157,0.95735,0.95855,0.94055,0.94083,0.95358,1.0
0.948,0.052,0.74505,0.95524,0.9548,0.92698,0.93235,0.95812,0.95923,0.94136,0.94156,0.95434,1.0
0.952,0.048,0.74605,0.95596,0.95556,0.92766,0.93297,0.95874,0.96002,0.94236,0.9423,0.95487,1.0
0.956,0.044,0.74682,0.95647,0.95627,0.92811,0.93362,0.95963,0.96067,0.94325,0.94338,0.95564,1.0
0.96,0.04,0.74759,0.95727,0.95691,0.92891,0.93428,0.96039,0.96128,0.94397,0.94418,0.95643,1.0
0.964,0.036,0.74864,0.9579,0.9576,0.92983,0.93487,0.96117,0.96193,0.94473,0.94539,0.95741,1.0
0.968,0.032,0.74949,0.9585,0.95847,0.93076,0.93608,0.96167,0.96266,0.94595,0.94617,0.95822,1.0
0.972,0.028,0.75053,0.95927,0.95939,0.93186,0.93745,0.96261,0.96342,0.94726,0.94711,0.95907,1.0
0.976,0.024,0.7516,0.96021,0.96033,0.93321,0.93867,0.96358,0.96439,0.94821,0.94803,0.96001,1.0
0.98,0.02,0.75263,0.96154,0.96121,0.93445,0.94026,0.96468,0.9655,0.94961,0.9499,0.96108,1.0
0.984,0.016,0.75435,0.96262,0.96228,0.93593,0.94203,0.96589,0.96671,0.95146,0.95172,0.9625,1.0
0.988,0.012,0.75572,0.96377,0.96367,0.93777,0.94514,0.96733,0.9679,0.95398,0.9536,0.96419,1.0
0.992,0.008,0.75827,0.96533,0.96561,0.94029,0.95028,0.97011,0.97008,0.95679,0.95653,0.96611,1.0
0.996,0.004,0.76258,0.96725,0.96753,0.94441,0.96136,0.974,0.9737,0.9614,0.96174,0.96928,1.0


==> gmm_feedback_variableB/B8B3/all_se_rel_opt_merged_cdf_gap40_nc8_SNR10dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,GMM_merged_cb_merged,GMM_merged_cb_calc,Lloyd_PGD_UL,GMM_PGD_UL,unipow_chan_subsp,optimal
0.0,1.0,0.18643,0.16741,0.15359,0.53967,0.21253,0.3584,1.0
0.004,0.996,0.43096,0.51832,0.50318,0.71611,0.5918,0.63311,1.0
0.008,0.992,0.46481,0.60397,0.588,0.75588,0.66733,0.67422,1.0
0.012,0.988,0.48625,0.64391,0.63162,0.77798,0.71598,0.69269,1.0
0.016,0.984,0.50009,0.67495,0.66757,0.79733,0.74017,0.70766,1.0
0.02,0.98,0.51087,0.69421,0.68838,0.80881,0.75324,0.71778,1.0
0.024,0.976,0.51829,0.71078,0.70625,0.81655,0.77021,0.7252,1.0
0.028,0.972,0.52564,0.72358,0.71983,0.82493,0.7815,0.73335,1.0
0.032,0.968,0.53176,0.73418,0.73055,0.83282,0.78859,0.74035,1.0
0.036,0.964,0.53817,0.74484,0.74075,0.83941,0.7971,0.74596,1.0
0.04,0.96,0.54227,0.75173,0.74912,0.84371,0.80471,0.75127,1.0
0.044,0.956,0.54681,0.7603,0.75871,0.84775,0.8117,0.75534,1.0
0.048,0.952,0.55088,0.76856,0.76638,0.85186,0.81805,0.75979,1.0
0.052,0.948,0.55406,0.77518,0.7743,0.85583,0.82393,0.76369,1.0
0.056,0.944,0.55853,0.78142,0.78037,0.86035,0.82853,0.7667,1.0
0.06,0.94,0.56221,0.78785,0.78568,0.86382,0.83253,0.76993,1.0
0.064,0.936,0.56552,0.79374,0.79149,0.8663,0.8359,0.77316,1.0
0.068,0.932,0.56735,0.79898,0.79698,0.86862,0.8403,0.77723,1.0
0.072,0.928,0.5705,0.80444,0.80312,0.8713,0.84371,0.78044,1.0
0.076,0.924,0.57366,0.80754,0.80775,0.87326,0.84643,0.78305,1.0
0.08,0.92,0.57632,0.81167,0.81264,0.87558,0.8494,0.78559,1.0
0.084,0.916,0.57848,0.81615,0.81697,0.87755,0.852,0.78775,1.0
0.088,0.912,0.58075,0.8196,0.8203,0.88029,0.85406,0.79021,1.0
0.092,0.908,0.58341,0.82312,0.82366,0.88225,0.85694,0.79234,1.0
0.096,0.904,0.58571,0.82595,0.82648,0.88407,0.85861,0.79445,1.0
0.1,0.9,0.58801,0.82881,0.82903,0.88525,0.8608,0.79676,1.0
0.104,0.896,0.59007,0.83145,0.83256,0.88698,0.86306,0.79834,1.0
0.108,0.892,0.59217,0.83384,0.8356,0.88837,0.86501,0.80048,1.0
0.112,0.888,0.59437,0.83623,0.83834,0.88974,0.86745,0.8024,1.0
0.116,0.884,0.59652,0.83902,0.84089,0.89107,0.86886,0.80485,1.0
0.12,0.88,0.59796,0.84152,0.84319,0.89219,0.87062,0.80707,1.0
0.124,0.876,0.59936,0.84401,0.84533,0.89363,0.87216,0.80929,1.0
0.128,0.872,0.60114,0.84617,0.84736,0.89497,0.87374,0.81107,1.0
0.132,0.868,0.60279,0.84795,0.84991,0.89623,0.87507,0.81338,1.0
0.136,0.864,0.60456,0.84932,0.85204,0.89723,0.87629,0.81582,1.0
0.14,0.86,0.60647,0.8514,0.85387,0.89835,0.87723,0.81756,1.0
0.144,0.856,0.60795,0.85334,0.85559,0.89905,0.87839,0.8197,1.0
0.148,0.852,0.60936,0.85488,0.85713,0.90008,0.87961,0.82162,1.0
0.152,0.848,0.61071,0.85675,0.85891,0.90073,0.88076,0.8237,1.0
0.156,0.844,0.61225,0.85807,0.86044,0.90153,0.88175,0.82532,1.0
0.16,0.84,0.61387,0.86011,0.86181,0.90256,0.88274,0.8273,1.0
0.164,0.836,0.61504,0.86145,0.86316,0.90334,0.88405,0.82876,1.0
0.168,0.832,0.61669,0.8625,0.86499,0.90424,0.8852,0.83031,1.0
0.172,0.828,0.61793,0.86395,0.8661,0.90499,0.88616,0.83144,1.0
0.176,0.824,0.61919,0.86509,0.86743,0.90587,0.88727,0.83287,1.0
0.18,0.82,0.62034,0.86648,0.86893,0.9064,0.88825,0.834,1.0
0.184,0.816,0.62191,0.86762,0.87014,0.90711,0.88913,0.83549,1.0
0.188,0.812,0.62329,0.86858,0.87136,0.90773,0.89008,0.83663,1.0
0.192,0.808,0.62528,0.86976,0.87253,0.9083,0.8912,0.83803,1.0
0.196,0.804,0.62644,0.87083,0.87395,0.9087,0.89223,0.83926,1.0
0.2,0.8,0.62788,0.87184,0.87517,0.90921,0.89294,0.84086,1.0
0.204,0.796,0.62892,0.87318,0.87627,0.90974,0.89382,0.84203,1.0
0.208,0.792,0.63011,0.87416,0.87741,0.9103,0.89454,0.84291,1.0
0.212,0.788,0.63145,0.87506,0.87819,0.91087,0.89519,0.84417,1.0
0.216,0.784,0.63229,0.87604,0.87918,0.91136,0.8959,0.84524,1.0
0.22,0.78,0.63383,0.87691,0.8802,0.91193,0.89657,0.84673,1.0
0.224,0.776,0.63505,0.87777,0.88114,0.91244,0.8972,0.84785,1.0
0.228,0.772,0.63622,0.87869,0.88199,0.91305,0.89796,0.84886,1.0
0.232,0.768,0.63717,0.87956,0.8829,0.91364,0.89857,0.85028,1.0
0.236,0.764,0.63825,0.88054,0.8839,0.91423,0.89929,0.85167,1.0
0.24,0.76,0.63938,0.88156,0.88462,0.91457,0.89993,0.85249,1.0
0.244,0.756,0.64056,0.88224,0.88582,0.91496,0.90066,0.85344,1.0
0.248,0.752,0.6413,0.88304,0.88683,0.91551,0.90127,0.85449,1.0
0.252,0.748,0.64231,0.88389,0.88783,0.91605,0.9018,0.85562,1.0
0.256,0.744,0.6432,0.8846,0.88862,0.91644,0.90243,0.85672,1.0
0.26,0.74,0.64429,0.8853,0.88941,0.91675,0.9029,0.85753,1.0
0.264,0.736,0.64525,0.886,0.89016,0.91722,0.90357,0.85848,1.0
0.268,0.732,0.64628,0.88675,0.89082,0.91769,0.90413,0.85946,1.0
0.272,0.728,0.64735,0.88734,0.89145,0.91801,0.90478,0.86031,1.0
0.276,0.724,0.64825,0.88806,0.89196,0.91835,0.90545,0.86124,1.0
0.28,0.72,0.64914,0.88872,0.89264,0.91867,0.90597,0.86194,1.0
0.284,0.716,0.65003,0.88935,0.89339,0.91914,0.90646,0.86272,1.0
0.288,0.712,0.65101,0.88974,0.89399,0.91955,0.90684,0.86365,1.0
0.292,0.708,0.65194,0.89018,0.89455,0.91992,0.90745,0.86457,1.0
0.296,0.704,0.65305,0.89074,0.89506,0.92024,0.90798,0.86525,1.0
0.3,0.7,0.65393,0.89143,0.89565,0.92067,0.90857,0.86625,1.0
0.304,0.696,0.65494,0.89196,0.89619,0.92102,0.90914,0.86727,1.0
0.308,0.692,0.65574,0.89244,0.89676,0.92136,0.90964,0.86816,1.0
0.312,0.688,0.65661,0.89281,0.89749,0.92169,0.9101,0.86876,1.0
0.316,0.684,0.6575,0.89331,0.89798,0.92197,0.91056,0.86942,1.0
0.32,0.68,0.65846,0.89385,0.89857,0.92228,0.91101,0.87019,1.0
0.324,0.676,0.6592,0.89442,0.89909,0.92257,0.91146,0.87086,1.0
0.328,0.672,0.66004,0.89496,0.89958,0.92289,0.91186,0.87181,1.0
0.332,0.668,0.66087,0.89544,0.9001,0.92317,0.91227,0.87259,1.0
0.336,0.664,0.6616,0.89584,0.9005,0.92348,0.91259,0.8734,1.0
0.34,0.66,0.66228,0.89636,0.90087,0.92376,0.91317,0.87437,1.0
0.344,0.656,0.663,0.8969,0.90156,0.92409,0.91348,0.87495,1.0
0.348,0.652,0.66368,0.89736,0.90184,0.92437,0.91386,0.87569,1.0
0.352,0.648,0.66437,0.89786,0.90218,0.92466,0.91421,0.87644,1.0
0.356,0.644,0.66524,0.89824,0.90248,0.92493,0.91455,0.87712,1.0
0.36,0.64,0.66592,0.89877,0.90285,0.92527,0.91492,0.87789,1.0
0.364,0.636,0.66677,0.89916,0.9033,0.92553,0.91532,0.87862,1.0
0.368,0.632,0.66744,0.89972,0.90372,0.92581,0.91564,0.8791,1.0
0.372,0.628,0.6681,0.9003,0.90421,0.92615,0.91595,0.87975,1.0
0.376,0.624,0.66879,0.90071,0.90463,0.92642,0.91633,0.88041,1.0
0.38,0.62,0.6694,0.90113,0.90508,0.92669,0.9167,0.88114,1.0
0.384,0.616,0.67011,0.90145,0.9057,0.92708,0.91704,0.88163,1.0
0.388,0.612,0.67061,0.90178,0.90613,0.92736,0.91731,0.88222,1.0
0.392,0.608,0.6713,0.90222,0.90663,0.92758,0.91765,0.88267,1.0
0.396,0.604,0.67198,0.90258,0.90705,0.92786,0.91807,0.88325,1.0
0.4,0.6,0.67265,0.90292,0.90749,0.92816,0.91856,0.88383,1.0
0.404,0.596,0.6735,0.90333,0.90787,0.92848,0.91899,0.8845,1.0
0.408,0.592,0.67425,0.90371,0.90833,0.92876,0.91928,0.88497,1.0
0.412,0.588,0.67489,0.90415,0.90869,0.92903,0.91962,0.88546,1.0
0.416,0.584,0.67542,0.90457,0.90902,0.92927,0.92005,0.88594,1.0
0.42,0.58,0.67595,0.90493,0.90931,0.92952,0.92036,0.88637,1.0
0.424,0.576,0.6764,0.90522,0.90971,0.9298,0.92084,0.88709,1.0
0.428,0.572,0.67715,0.90559,0.91012,0.93002,0.92117,0.8876,1.0
0.432,0.568,0.67777,0.90596,0.91052,0.93026,0.92146,0.88808,1.0
0.436,0.564,0.67832,0.90625,0.91091,0.93052,0.92181,0.8887,1.0
0.44,0.56,0.67891,0.90652,0.91133,0.93078,0.92208,0.88932,1.0
0.444,0.556,0.6796,0.90686,0.91158,0.93104,0.92243,0.88978,1.0
0.448,0.552,0.68023,0.90723,0.91187,0.93124,0.92267,0.89031,1.0
0.452,0.548,0.6807,0.90766,0.91218,0.93155,0.92304,0.89078,1.0
0.456,0.544,0.68125,0.90798,0.91257,0.93178,0.92336,0.89115,1.0
0.46,0.54,0.68181,0.90828,0.91288,0.93201,0.92364,0.8917,1.0
0.464,0.536,0.68233,0.9086,0.91321,0.93229,0.92386,0.89238,1.0
0.468,0.532,0.68281,0.90905,0.91344,0.93248,0.92416,0.89278,1.0
0.472,0.528,0.68322,0.90937,0.91378,0.93268,0.92442,0.89317,1.0
0.476,0.524,0.68374,0.9097,0.91407,0.93287,0.9248,0.89359,1.0
0.48,0.52,0.6842,0.91009,0.91441,0.93312,0.9251,0.8942,1.0
0.484,0.516,0.68472,0.91043,0.91469,0.93333,0.92549,0.89487,1.0
0.488,0.512,0.68534,0.91069,0.91504,0.93351,0.92579,0.89532,1.0
0.492,0.508,0.68595,0.91096,0.91527,0.93374,0.92604,0.89583,1.0
0.496,0.504,0.68644,0.91123,0.91561,0.93398,0.92635,0.89646,1.0
0.5,0.5,0.68704,0.91152,0.91595,0.93414,0.92664,0.89715,1.0
0.504,0.496,0.6875,0.91183,0.91633,0.93432,0.92691,0.89761,1.0
0.508,0.492,0.68809,0.91205,0.91664,0.93457,0.92712,0.89808,1.0
0.512,0.488,0.68864,0.91237,0.91695,0.93477,0.92738,0.89853,1.0
0.516,0.484,0.68921,0.91263,0.91725,0.93501,0.92768,0.89901,1.0
0.52,0.48,0.68984,0.91295,0.91759,0.9352,0.92801,0.89952,1.0
0.524,0.476,0.69023,0.91331,0.91785,0.93539,0.92827,0.89993,1.0
0.528,0.472,0.69081,0.91359,0.91817,0.93562,0.92855,0.9006,1.0
0.532,0.468,0.69127,0.91392,0.91841,0.93583,0.92882,0.90115,1.0
0.536,0.464,0.69173,0.91415,0.91866,0.93607,0.92908,0.90156,1.0
0.54,0.46,0.69236,0.91444,0.91889,0.93628,0.9294,0.90214,1.0
0.544,0.456,0.69282,0.91467,0.91916,0.93645,0.9297,0.90257,1.0
0.548,0.452,0.69332,0.91494,0.9195,0.93661,0.92994,0.90315,1.0
0.552,0.448,0.69394,0.9152,0.91984,0.93691,0.93015,0.90384,1.0
0.556,0.444,0.69442,0.91547,0.92015,0.93708,0.93038,0.90428,1.0
0.56,0.44,0.69484,0.91576,0.92043,0.93736,0.93056,0.90485,1.0
0.564,0.436,0.69529,0.91608,0.92065,0.93758,0.9308,0.90539,1.0
0.568,0.432,0.69605,0.91632,0.92097,0.93774,0.93107,0.90598,1.0
0.572,0.428,0.6965,0.91658,0.92122,0.93798,0.9313,0.9065,1.0
0.576,0.424,0.69697,0.91686,0.92145,0.93821,0.93155,0.90704,1.0
0.58,0.42,0.69747,0.91706,0.92174,0.93842,0.93179,0.90749,1.0
0.584,0.416,0.69786,0.91721,0.92201,0.93861,0.93201,0.90795,1.0
0.588,0.412,0.69841,0.91747,0.92225,0.93886,0.93227,0.90858,1.0
0.592,0.408,0.69906,0.91773,0.9225,0.93903,0.93247,0.90917,1.0
0.596,0.404,0.69958,0.91797,0.9227,0.9392,0.93271,0.90971,1.0
0.6,0.4,0.70002,0.91826,0.92296,0.93938,0.93294,0.9101,1.0
0.604,0.396,0.7004,0.91853,0.92329,0.93961,0.93323,0.91056,1.0
0.608,0.392,0.70081,0.9188,0.92357,0.9398,0.93356,0.91099,1.0
0.612,0.388,0.70122,0.9191,0.9239,0.94009,0.93384,0.91159,1.0
0.616,0.384,0.70162,0.91937,0.92422,0.94037,0.93414,0.91218,1.0
0.62,0.38,0.70204,0.91959,0.92443,0.94058,0.9344,0.91268,1.0
0.624,0.376,0.7025,0.91992,0.92467,0.9408,0.93466,0.91306,1.0
0.628,0.372,0.70289,0.92018,0.92502,0.94103,0.9349,0.91365,1.0
0.632,0.368,0.70327,0.92045,0.92523,0.94128,0.93517,0.91405,1.0
0.636,0.364,0.70367,0.9207,0.92548,0.9415,0.93546,0.91469,1.0
0.64,0.36,0.70403,0.92094,0.92575,0.94173,0.93573,0.91508,1.0
0.644,0.356,0.70446,0.92119,0.92604,0.94194,0.93594,0.91561,1.0
0.648,0.352,0.70482,0.92148,0.92633,0.94212,0.93628,0.91629,1.0
0.652,0.348,0.70519,0.92173,0.9266,0.94236,0.93656,0.91686,1.0
0.656,0.344,0.70574,0.92204,0.92686,0.94256,0.93682,0.91753,1.0
0.66,0.34,0.70622,0.92237,0.92709,0.94286,0.93713,0.91797,1.0
0.664,0.336,0.70658,0.92262,0.92744,0.94314,0.93742,0.91848,1.0
0.668,0.332,0.70707,0.92288,0.9277,0.9434,0.93774,0.91918,1.0
0.672,0.328,0.70762,0.92312,0.92798,0.94363,0.93799,0.91965,1.0
0.676,0.324,0.70808,0.92337,0.92828,0.94389,0.93828,0.92017,1.0
0.68,0.32,0.70851,0.92361,0.92864,0.94416,0.93851,0.92066,1.0
0.684,0.316,0.70886,0.92387,0.92893,0.94436,0.93876,0.92108,1.0
0.688,0.312,0.70925,0.92415,0.92915,0.94463,0.93906,0.92157,1.0
0.692,0.308,0.70974,0.92445,0.92943,0.94485,0.93933,0.92219,1.0
0.696,0.304,0.7101,0.9247,0.92968,0.9451,0.93962,0.92276,1.0
0.7,0.3,0.71045,0.92503,0.93003,0.94532,0.93987,0.92331,1.0
0.704,0.296,0.71091,0.92524,0.93026,0.94563,0.94009,0.92381,1.0
0.708,0.292,0.7113,0.92545,0.93058,0.94592,0.94042,0.9243,1.0
0.712,0.288,0.71177,0.92574,0.93087,0.94617,0.94065,0.92477,1.0
0.716,0.284,0.71221,0.92607,0.93114,0.94636,0.94086,0.92525,1.0
0.72,0.28,0.71275,0.92634,0.93137,0.94658,0.94116,0.92573,1.0
0.724,0.276,0.71319,0.92656,0.93171,0.94683,0.94143,0.92618,1.0
0.728,0.272,0.71374,0.92678,0.93201,0.94715,0.94171,0.9267,1.0
0.732,0.268,0.71452,0.92707,0.93234,0.94746,0.94196,0.92712,1.0
0.736,0.264,0.71493,0.92739,0.9327,0.94773,0.94231,0.92754,1.0
0.74,0.26,0.71543,0.92767,0.93303,0.94799,0.94255,0.92798,1.0
0.744,0.256,0.71582,0.92793,0.93325,0.94824,0.94283,0.92849,1.0
0.748,0.252,0.7163,0.92825,0.9335,0.94856,0.94311,0.92892,1.0
0.752,0.248,0.71685,0.92851,0.9338,0.94885,0.94348,0.92938,1.0
0.756,0.244,0.71737,0.92874,0.9341,0.94908,0.9438,0.92996,1.0
0.76,0.24,0.71799,0.92909,0.93436,0.94936,0.94408,0.93038,1.0
0.764,0.236,0.71857,0.92935,0.93459,0.94966,0.94446,0.93091,1.0
0.768,0.232,0.71914,0.92968,0.93493,0.94992,0.94471,0.93136,1.0
0.772,0.228,0.71966,0.92996,0.93524,0.95024,0.94495,0.93187,1.0
0.776,0.224,0.72028,0.93026,0.93554,0.95059,0.94528,0.9323,1.0
0.78,0.22,0.72082,0.93051,0.93584,0.95091,0.94562,0.93279,1.0
0.784,0.216,0.72142,0.93077,0.93614,0.95118,0.94587,0.93319,1.0
0.788,0.212,0.72192,0.93102,0.93646,0.95157,0.9462,0.9336,1.0
0.792,0.208,0.72238,0.93131,0.93679,0.9519,0.94643,0.93405,1.0
0.796,0.204,0.72282,0.93159,0.93709,0.95227,0.94682,0.93439,1.0
0.8,0.2,0.72316,0.93186,0.93738,0.95254,0.94724,0.93479,1.0
0.804,0.196,0.72365,0.9321,0.93772,0.95289,0.94756,0.93524,1.0
0.808,0.192,0.72431,0.93235,0.93809,0.95325,0.94787,0.93579,1.0
0.812,0.188,0.72481,0.93271,0.93845,0.95361,0.9482,0.9362,1.0
0.816,0.184,0.72543,0.93309,0.9388,0.95389,0.94857,0.93676,1.0
0.82,0.18,0.72592,0.93345,0.93917,0.95431,0.94891,0.9372,1.0
0.824,0.176,0.72639,0.93379,0.93957,0.95467,0.94923,0.93766,1.0
0.828,0.172,0.72685,0.93413,0.93984,0.95507,0.94967,0.93817,1.0
0.832,0.168,0.7274,0.93453,0.94019,0.95547,0.95007,0.93867,1.0
0.836,0.164,0.72791,0.93479,0.94051,0.95582,0.95045,0.9392,1.0
0.84,0.16,0.72845,0.93515,0.94097,0.95633,0.95098,0.93971,1.0
0.844,0.156,0.72894,0.93552,0.94123,0.95676,0.95139,0.94024,1.0
0.848,0.152,0.72929,0.93583,0.94157,0.95704,0.95165,0.94075,1.0
0.852,0.148,0.72987,0.93613,0.94208,0.95742,0.952,0.94119,1.0
0.856,0.144,0.73045,0.93653,0.94255,0.95781,0.95241,0.94181,1.0
0.86,0.14,0.73122,0.93687,0.94286,0.95819,0.9528,0.94218,1.0
0.864,0.136,0.73171,0.93733,0.94319,0.95863,0.95324,0.94256,1.0
0.868,0.132,0.73228,0.9376,0.94359,0.95898,0.95374,0.94301,1.0
0.872,0.128,0.73302,0.93787,0.94406,0.95943,0.95413,0.94343,1.0
0.876,0.124,0.73353,0.93827,0.94459,0.95983,0.95448,0.94396,1.0
0.88,0.12,0.7341,0.93852,0.94492,0.96025,0.95497,0.94426,1.0
0.884,0.116,0.73465,0.93885,0.94527,0.96067,0.95538,0.94485,1.0
0.888,0.112,0.73516,0.93918,0.94577,0.961,0.95583,0.94535,1.0
0.892,0.108,0.73576,0.93954,0.94628,0.96139,0.95624,0.94587,1.0
0.896,0.104,0.73638,0.93985,0.94674,0.9618,0.95664,0.94651,1.0
0.9,0.1,0.73691,0.94017,0.94726,0.96224,0.95722,0.94702,1.0
0.904,0.096,0.73752,0.94063,0.9477,0.96261,0.95765,0.94774,1.0
0.908,0.092,0.73813,0.9411,0.94817,0.96295,0.9581,0.94832,1.0
0.912,0.088,0.73873,0.94151,0.94863,0.96334,0.95854,0.94889,1.0
0.916,0.084,0.73935,0.94203,0.9491,0.96375,0.95894,0.94948,1.0
0.92,0.08,0.7401,0.94244,0.94968,0.96413,0.95965,0.94994,1.0
0.924,0.076,0.7407,0.94282,0.95018,0.96476,0.96026,0.95065,1.0
0.928,0.072,0.74137,0.94322,0.95067,0.96515,0.96068,0.95113,1.0
0.932,0.068,0.74198,0.94375,0.95124,0.96564,0.96124,0.9517,1.0
0.936,0.064,0.7426,0.94424,0.95182,0.96619,0.96175,0.9523,1.0
0.94,0.06,0.74317,0.94482,0.95247,0.96667,0.96217,0.95293,1.0
0.944,0.056,0.74404,0.94524,0.95293,0.96715,0.96285,0.95358,1.0
0.948,0.052,0.74505,0.9459,0.95356,0.96764,0.96347,0.95434,1.0
0.952,0.048,0.74605,0.94646,0.95409,0.96813,0.96429,0.95487,1.0
0.956,0.044,0.74682,0.94732,0.95482,0.96877,0.96483,0.95564,1.0
0.96,0.04,0.74759,0.94801,0.95548,0.96923,0.96548,0.95643,1.0
0.964,0.036,0.74864,0.94889,0.95648,0.96989,0.96625,0.95741,1.0
0.968,0.032,0.74949,0.94955,0.95731,0.97051,0.967,0.95822,1.0
0.972,0.028,0.75053,0.95049,0.95794,0.97112,0.96808,0.95907,1.0
0.976,0.024,0.7516,0.9515,0.95861,0.97192,0.96891,0.96001,1.0
0.98,0.02,0.75263,0.95223,0.95949,0.97263,0.96993,0.96108,1.0
0.984,0.016,0.75435,0.95308,0.96047,0.97349,0.97131,0.9625,1.0
0.988,0.012,0.75572,0.95435,0.96166,0.97488,0.97257,0.96419,1.0
0.992,0.008,0.75827,0.95597,0.96339,0.97632,0.9748,0.96611,1.0
0.996,0.004,0.76258,0.95811,0.96571,0.97824,0.97707,0.96928,1.0


==> gmm_feedback_variableB/B8B3/all_se_rel_opt_pruned_cdf_gap40_nc8_SNR10dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,GMM_pruned_cb_pruned,Lloyd_PGD_UL,GMM_PGD_UL,unipow_chan_subsp,optimal
0.0,1.0,0.18643,0.20193,0.53967,0.21253,0.3584,1.0
0.004,0.996,0.43096,0.47981,0.71611,0.5918,0.63311,1.0
0.008,0.992,0.46481,0.5499,0.75588,0.66733,0.67422,1.0
0.012,0.988,0.48625,0.61127,0.77798,0.71598,0.69269,1.0
0.016,0.984,0.50009,0.64604,0.79733,0.74017,0.70766,1.0
0.02,0.98,0.51087,0.66196,0.80881,0.75324,0.71778,1.0
0.024,0.976,0.51829,0.68321,0.81655,0.77021,0.7252,1.0
0.028,0.972,0.52564,0.69618,0.82493,0.7815,0.73335,1.0
0.032,0.968,0.53176,0.7056,0.83282,0.78859,0.74035,1.0
0.036,0.964,0.53817,0.71391,0.83941,0.7971,0.74596,1.0
0.04,0.96,0.54227,0.72369,0.84371,0.80471,0.75127,1.0
0.044,0.956,0.54681,0.7308,0.84775,0.8117,0.75534,1.0
0.048,0.952,0.55088,0.73826,0.85186,0.81805,0.75979,1.0
0.052,0.948,0.55406,0.74483,0.85583,0.82393,0.76369,1.0
0.056,0.944,0.55853,0.74988,0.86035,0.82853,0.7667,1.0
0.06,0.94,0.56221,0.75706,0.86382,0.83253,0.76993,1.0
0.064,0.936,0.56552,0.76306,0.8663,0.8359,0.77316,1.0
0.068,0.932,0.56735,0.76794,0.86862,0.8403,0.77723,1.0
0.072,0.928,0.5705,0.77327,0.8713,0.84371,0.78044,1.0
0.076,0.924,0.57366,0.77819,0.87326,0.84643,0.78305,1.0
0.08,0.92,0.57632,0.78265,0.87558,0.8494,0.78559,1.0
0.084,0.916,0.57848,0.78697,0.87755,0.852,0.78775,1.0
0.088,0.912,0.58075,0.79192,0.88029,0.85406,0.79021,1.0
0.092,0.908,0.58341,0.7959,0.88225,0.85694,0.79234,1.0
0.096,0.904,0.58571,0.79951,0.88407,0.85861,0.79445,1.0
0.1,0.9,0.58801,0.80367,0.88525,0.8608,0.79676,1.0
0.104,0.896,0.59007,0.80769,0.88698,0.86306,0.79834,1.0
0.108,0.892,0.59217,0.81111,0.88837,0.86501,0.80048,1.0
0.112,0.888,0.59437,0.81533,0.88974,0.86745,0.8024,1.0
0.116,0.884,0.59652,0.81873,0.89107,0.86886,0.80485,1.0
0.12,0.88,0.59796,0.82159,0.89219,0.87062,0.80707,1.0
0.124,0.876,0.59936,0.82532,0.89363,0.87216,0.80929,1.0
0.128,0.872,0.60114,0.82797,0.89497,0.87374,0.81107,1.0
0.132,0.868,0.60279,0.83058,0.89623,0.87507,0.81338,1.0
0.136,0.864,0.60456,0.83333,0.89723,0.87629,0.81582,1.0
0.14,0.86,0.60647,0.8358,0.89835,0.87723,0.81756,1.0
0.144,0.856,0.60795,0.83766,0.89905,0.87839,0.8197,1.0
0.148,0.852,0.60936,0.84003,0.90008,0.87961,0.82162,1.0
0.152,0.848,0.61071,0.84183,0.90073,0.88076,0.8237,1.0
0.156,0.844,0.61225,0.84396,0.90153,0.88175,0.82532,1.0
0.16,0.84,0.61387,0.84577,0.90256,0.88274,0.8273,1.0
0.164,0.836,0.61504,0.84768,0.90334,0.88405,0.82876,1.0
0.168,0.832,0.61669,0.84961,0.90424,0.8852,0.83031,1.0
0.172,0.828,0.61793,0.85128,0.90499,0.88616,0.83144,1.0
0.176,0.824,0.61919,0.85261,0.90587,0.88727,0.83287,1.0
0.18,0.82,0.62034,0.85444,0.9064,0.88825,0.834,1.0
0.184,0.816,0.62191,0.85595,0.90711,0.88913,0.83549,1.0
0.188,0.812,0.62329,0.85769,0.90773,0.89008,0.83663,1.0
0.192,0.808,0.62528,0.85873,0.9083,0.8912,0.83803,1.0
0.196,0.804,0.62644,0.86024,0.9087,0.89223,0.83926,1.0
0.2,0.8,0.62788,0.86125,0.90921,0.89294,0.84086,1.0
0.204,0.796,0.62892,0.8622,0.90974,0.89382,0.84203,1.0
0.208,0.792,0.63011,0.8634,0.9103,0.89454,0.84291,1.0
0.212,0.788,0.63145,0.86484,0.91087,0.89519,0.84417,1.0
0.216,0.784,0.63229,0.86628,0.91136,0.8959,0.84524,1.0
0.22,0.78,0.63383,0.86749,0.91193,0.89657,0.84673,1.0
0.224,0.776,0.63505,0.86867,0.91244,0.8972,0.84785,1.0
0.228,0.772,0.63622,0.87015,0.91305,0.89796,0.84886,1.0
0.232,0.768,0.63717,0.8711,0.91364,0.89857,0.85028,1.0
0.236,0.764,0.63825,0.87197,0.91423,0.89929,0.85167,1.0
0.24,0.76,0.63938,0.87329,0.91457,0.89993,0.85249,1.0
0.244,0.756,0.64056,0.87451,0.91496,0.90066,0.85344,1.0
0.248,0.752,0.6413,0.87565,0.91551,0.90127,0.85449,1.0
0.252,0.748,0.64231,0.87671,0.91605,0.9018,0.85562,1.0
0.256,0.744,0.6432,0.87759,0.91644,0.90243,0.85672,1.0
0.26,0.74,0.64429,0.87871,0.91675,0.9029,0.85753,1.0
0.264,0.736,0.64525,0.87972,0.91722,0.90357,0.85848,1.0
0.268,0.732,0.64628,0.88065,0.91769,0.90413,0.85946,1.0
0.272,0.728,0.64735,0.88182,0.91801,0.90478,0.86031,1.0
0.276,0.724,0.64825,0.88264,0.91835,0.90545,0.86124,1.0
0.28,0.72,0.64914,0.88362,0.91867,0.90597,0.86194,1.0
0.284,0.716,0.65003,0.88441,0.91914,0.90646,0.86272,1.0
0.288,0.712,0.65101,0.88511,0.91955,0.90684,0.86365,1.0
0.292,0.708,0.65194,0.88605,0.91992,0.90745,0.86457,1.0
0.296,0.704,0.65305,0.88699,0.92024,0.90798,0.86525,1.0
0.3,0.7,0.65393,0.88761,0.92067,0.90857,0.86625,1.0
0.304,0.696,0.65494,0.88826,0.92102,0.90914,0.86727,1.0
0.308,0.692,0.65574,0.88898,0.92136,0.90964,0.86816,1.0
0.312,0.688,0.65661,0.88985,0.92169,0.9101,0.86876,1.0
0.316,0.684,0.6575,0.891,0.92197,0.91056,0.86942,1.0
0.32,0.68,0.65846,0.89191,0.92228,0.91101,0.87019,1.0
0.324,0.676,0.6592,0.89257,0.92257,0.91146,0.87086,1.0
0.328,0.672,0.66004,0.89336,0.92289,0.91186,0.87181,1.0
0.332,0.668,0.66087,0.8941,0.92317,0.91227,0.87259,1.0
0.336,0.664,0.6616,0.89472,0.92348,0.91259,0.8734,1.0
0.34,0.66,0.66228,0.89534,0.92376,0.91317,0.87437,1.0
0.344,0.656,0.663,0.89592,0.92409,0.91348,0.87495,1.0
0.348,0.652,0.66368,0.89657,0.92437,0.91386,0.87569,1.0
0.352,0.648,0.66437,0.89725,0.92466,0.91421,0.87644,1.0
0.356,0.644,0.66524,0.89795,0.92493,0.91455,0.87712,1.0
0.36,0.64,0.66592,0.89867,0.92527,0.91492,0.87789,1.0
0.364,0.636,0.66677,0.8994,0.92553,0.91532,0.87862,1.0
0.368,0.632,0.66744,0.89994,0.92581,0.91564,0.8791,1.0
0.372,0.628,0.6681,0.90066,0.92615,0.91595,0.87975,1.0
0.376,0.624,0.66879,0.90119,0.92642,0.91633,0.88041,1.0
0.38,0.62,0.6694,0.90172,0.92669,0.9167,0.88114,1.0
0.384,0.616,0.67011,0.90234,0.92708,0.91704,0.88163,1.0
0.388,0.612,0.67061,0.90303,0.92736,0.91731,0.88222,1.0
0.392,0.608,0.6713,0.90364,0.92758,0.91765,0.88267,1.0
0.396,0.604,0.67198,0.90422,0.92786,0.91807,0.88325,1.0
0.4,0.6,0.67265,0.90487,0.92816,0.91856,0.88383,1.0
0.404,0.596,0.6735,0.90537,0.92848,0.91899,0.8845,1.0
0.408,0.592,0.67425,0.90596,0.92876,0.91928,0.88497,1.0
0.412,0.588,0.67489,0.9064,0.92903,0.91962,0.88546,1.0
0.416,0.584,0.67542,0.90691,0.92927,0.92005,0.88594,1.0
0.42,0.58,0.67595,0.90731,0.92952,0.92036,0.88637,1.0
0.424,0.576,0.6764,0.90771,0.9298,0.92084,0.88709,1.0
0.428,0.572,0.67715,0.90809,0.93002,0.92117,0.8876,1.0
0.432,0.568,0.67777,0.9085,0.93026,0.92146,0.88808,1.0
0.436,0.564,0.67832,0.90891,0.93052,0.92181,0.8887,1.0
0.44,0.56,0.67891,0.90929,0.93078,0.92208,0.88932,1.0
0.444,0.556,0.6796,0.90975,0.93104,0.92243,0.88978,1.0
0.448,0.552,0.68023,0.91023,0.93124,0.92267,0.89031,1.0
0.452,0.548,0.6807,0.91062,0.93155,0.92304,0.89078,1.0
0.456,0.544,0.68125,0.91098,0.93178,0.92336,0.89115,1.0
0.46,0.54,0.68181,0.9114,0.93201,0.92364,0.8917,1.0
0.464,0.536,0.68233,0.91178,0.93229,0.92386,0.89238,1.0
0.468,0.532,0.68281,0.91213,0.93248,0.92416,0.89278,1.0
0.472,0.528,0.68322,0.91261,0.93268,0.92442,0.89317,1.0
0.476,0.524,0.68374,0.91296,0.93287,0.9248,0.89359,1.0
0.48,0.52,0.6842,0.91331,0.93312,0.9251,0.8942,1.0
0.484,0.516,0.68472,0.91356,0.93333,0.92549,0.89487,1.0
0.488,0.512,0.68534,0.91393,0.93351,0.92579,0.89532,1.0
0.492,0.508,0.68595,0.91429,0.93374,0.92604,0.89583,1.0
0.496,0.504,0.68644,0.91469,0.93398,0.92635,0.89646,1.0
0.5,0.5,0.68704,0.9151,0.93414,0.92664,0.89715,1.0
0.504,0.496,0.6875,0.91544,0.93432,0.92691,0.89761,1.0
0.508,0.492,0.68809,0.9158,0.93457,0.92712,0.89808,1.0
0.512,0.488,0.68864,0.9162,0.93477,0.92738,0.89853,1.0
0.516,0.484,0.68921,0.91654,0.93501,0.92768,0.89901,1.0
0.52,0.48,0.68984,0.91683,0.9352,0.92801,0.89952,1.0
0.524,0.476,0.69023,0.91713,0.93539,0.92827,0.89993,1.0
0.528,0.472,0.69081,0.91735,0.93562,0.92855,0.9006,1.0
0.532,0.468,0.69127,0.9177,0.93583,0.92882,0.90115,1.0
0.536,0.464,0.69173,0.91804,0.93607,0.92908,0.90156,1.0
0.54,0.46,0.69236,0.9184,0.93628,0.9294,0.90214,1.0
0.544,0.456,0.69282,0.9188,0.93645,0.9297,0.90257,1.0
0.548,0.452,0.69332,0.91908,0.93661,0.92994,0.90315,1.0
0.552,0.448,0.69394,0.91938,0.93691,0.93015,0.90384,1.0
0.556,0.444,0.69442,0.91968,0.93708,0.93038,0.90428,1.0
0.56,0.44,0.69484,0.92008,0.93736,0.93056,0.90485,1.0
0.564,0.436,0.69529,0.92039,0.93758,0.9308,0.90539,1.0
0.568,0.432,0.69605,0.92073,0.93774,0.93107,0.90598,1.0
0.572,0.428,0.6965,0.92108,0.93798,0.9313,0.9065,1.0
0.576,0.424,0.69697,0.92139,0.93821,0.93155,0.90704,1.0
0.58,0.42,0.69747,0.92171,0.93842,0.93179,0.90749,1.0
0.584,0.416,0.69786,0.92199,0.93861,0.93201,0.90795,1.0
0.588,0.412,0.69841,0.92229,0.93886,0.93227,0.90858,1.0
0.592,0.408,0.69906,0.92262,0.93903,0.93247,0.90917,1.0
0.596,0.404,0.69958,0.9229,0.9392,0.93271,0.90971,1.0
0.6,0.4,0.70002,0.92319,0.93938,0.93294,0.9101,1.0
0.604,0.396,0.7004,0.9235,0.93961,0.93323,0.91056,1.0
0.608,0.392,0.70081,0.92375,0.9398,0.93356,0.91099,1.0
0.612,0.388,0.70122,0.92402,0.94009,0.93384,0.91159,1.0
0.616,0.384,0.70162,0.92425,0.94037,0.93414,0.91218,1.0
0.62,0.38,0.70204,0.92451,0.94058,0.9344,0.91268,1.0
0.624,0.376,0.7025,0.92488,0.9408,0.93466,0.91306,1.0
0.628,0.372,0.70289,0.92525,0.94103,0.9349,0.91365,1.0
0.632,0.368,0.70327,0.92553,0.94128,0.93517,0.91405,1.0
0.636,0.364,0.70367,0.92585,0.9415,0.93546,0.91469,1.0
0.64,0.36,0.70403,0.92612,0.94173,0.93573,0.91508,1.0
0.644,0.356,0.70446,0.92641,0.94194,0.93594,0.91561,1.0
0.648,0.352,0.70482,0.92663,0.94212,0.93628,0.91629,1.0
0.652,0.348,0.70519,0.92684,0.94236,0.93656,0.91686,1.0
0.656,0.344,0.70574,0.92705,0.94256,0.93682,0.91753,1.0
0.66,0.34,0.70622,0.9272,0.94286,0.93713,0.91797,1.0
0.664,0.336,0.70658,0.92749,0.94314,0.93742,0.91848,1.0
0.668,0.332,0.70707,0.92773,0.9434,0.93774,0.91918,1.0
0.672,0.328,0.70762,0.92801,0.94363,0.93799,0.91965,1.0
0.676,0.324,0.70808,0.92826,0.94389,0.93828,0.92017,1.0
0.68,0.32,0.70851,0.92857,0.94416,0.93851,0.92066,1.0
0.684,0.316,0.70886,0.92892,0.94436,0.93876,0.92108,1.0
0.688,0.312,0.70925,0.92922,0.94463,0.93906,0.92157,1.0
0.692,0.308,0.70974,0.92945,0.94485,0.93933,0.92219,1.0
0.696,0.304,0.7101,0.92974,0.9451,0.93962,0.92276,1.0
0.7,0.3,0.71045,0.92995,0.94532,0.93987,0.92331,1.0
0.704,0.296,0.71091,0.9302,0.94563,0.94009,0.92381,1.0
0.708,0.292,0.7113,0.9304,0.94592,0.94042,0.9243,1.0
0.712,0.288,0.71177,0.93056,0.94617,0.94065,0.92477,1.0
0.716,0.284,0.71221,0.93083,0.94636,0.94086,0.92525,1.0
0.72,0.28,0.71275,0.93112,0.94658,0.94116,0.92573,1.0
0.724,0.276,0.71319,0.93139,0.94683,0.94143,0.92618,1.0
0.728,0.272,0.71374,0.93166,0.94715,0.94171,0.9267,1.0
0.732,0.268,0.71452,0.93192,0.94746,0.94196,0.92712,1.0
0.736,0.264,0.71493,0.93218,0.94773,0.94231,0.92754,1.0
0.74,0.26,0.71543,0.93242,0.94799,0.94255,0.92798,1.0
0.744,0.256,0.71582,0.93268,0.94824,0.94283,0.92849,1.0
0.748,0.252,0.7163,0.93306,0.94856,0.94311,0.92892,1.0
0.752,0.248,0.71685,0.93338,0.94885,0.94348,0.92938,1.0
0.756,0.244,0.71737,0.93362,0.94908,0.9438,0.92996,1.0
0.76,0.24,0.71799,0.93388,0.94936,0.94408,0.93038,1.0
0.764,0.236,0.71857,0.93416,0.94966,0.94446,0.93091,1.0
0.768,0.232,0.71914,0.93445,0.94992,0.94471,0.93136,1.0
0.772,0.228,0.71966,0.93473,0.95024,0.94495,0.93187,1.0
0.776,0.224,0.72028,0.93503,0.95059,0.94528,0.9323,1.0
0.78,0.22,0.72082,0.93528,0.95091,0.94562,0.93279,1.0
0.784,0.216,0.72142,0.93553,0.95118,0.94587,0.93319,1.0
0.788,0.212,0.72192,0.93577,0.95157,0.9462,0.9336,1.0
0.792,0.208,0.72238,0.93603,0.9519,0.94643,0.93405,1.0
0.796,0.204,0.72282,0.93639,0.95227,0.94682,0.93439,1.0
0.8,0.2,0.72316,0.93665,0.95254,0.94724,0.93479,1.0
0.804,0.196,0.72365,0.937,0.95289,0.94756,0.93524,1.0
0.808,0.192,0.72431,0.93727,0.95325,0.94787,0.93579,1.0
0.812,0.188,0.72481,0.93755,0.95361,0.9482,0.9362,1.0
0.816,0.184,0.72543,0.93786,0.95389,0.94857,0.93676,1.0
0.82,0.18,0.72592,0.9381,0.95431,0.94891,0.9372,1.0
0.824,0.176,0.72639,0.93831,0.95467,0.94923,0.93766,1.0
0.828,0.172,0.72685,0.93854,0.95507,0.94967,0.93817,1.0
0.832,0.168,0.7274,0.93887,0.95547,0.95007,0.93867,1.0
0.836,0.164,0.72791,0.93919,0.95582,0.95045,0.9392,1.0
0.84,0.16,0.72845,0.93948,0.95633,0.95098,0.93971,1.0
0.844,0.156,0.72894,0.93974,0.95676,0.95139,0.94024,1.0
0.848,0.152,0.72929,0.94007,0.95704,0.95165,0.94075,1.0
0.852,0.148,0.72987,0.94038,0.95742,0.952,0.94119,1.0
0.856,0.144,0.73045,0.94065,0.95781,0.95241,0.94181,1.0
0.86,0.14,0.73122,0.94096,0.95819,0.9528,0.94218,1.0
0.864,0.136,0.73171,0.94132,0.95863,0.95324,0.94256,1.0
0.868,0.132,0.73228,0.94163,0.95898,0.95374,0.94301,1.0
0.872,0.128,0.73302,0.94201,0.95943,0.95413,0.94343,1.0
0.876,0.124,0.73353,0.94245,0.95983,0.95448,0.94396,1.0
0.88,0.12,0.7341,0.94275,0.96025,0.95497,0.94426,1.0
0.884,0.116,0.73465,0.94318,0.96067,0.95538,0.94485,1.0
0.888,0.112,0.73516,0.9436,0.961,0.95583,0.94535,1.0
0.892,0.108,0.73576,0.9439,0.96139,0.95624,0.94587,1.0
0.896,0.104,0.73638,0.94422,0.9618,0.95664,0.94651,1.0
0.9,0.1,0.73691,0.94468,0.96224,0.95722,0.94702,1.0
0.904,0.096,0.73752,0.94495,0.96261,0.95765,0.94774,1.0
0.908,0.092,0.73813,0.94538,0.96295,0.9581,0.94832,1.0
0.912,0.088,0.73873,0.94578,0.96334,0.95854,0.94889,1.0
0.916,0.084,0.73935,0.94636,0.96375,0.95894,0.94948,1.0
0.92,0.08,0.7401,0.94675,0.96413,0.95965,0.94994,1.0
0.924,0.076,0.7407,0.94724,0.96476,0.96026,0.95065,1.0
0.928,0.072,0.74137,0.94768,0.96515,0.96068,0.95113,1.0
0.932,0.068,0.74198,0.94817,0.96564,0.96124,0.9517,1.0
0.936,0.064,0.7426,0.94882,0.96619,0.96175,0.9523,1.0
0.94,0.06,0.74317,0.94923,0.96667,0.96217,0.95293,1.0
0.944,0.056,0.74404,0.94985,0.96715,0.96285,0.95358,1.0
0.948,0.052,0.74505,0.95035,0.96764,0.96347,0.95434,1.0
0.952,0.048,0.74605,0.95091,0.96813,0.96429,0.95487,1.0
0.956,0.044,0.74682,0.95158,0.96877,0.96483,0.95564,1.0
0.96,0.04,0.74759,0.95208,0.96923,0.96548,0.95643,1.0
0.964,0.036,0.74864,0.95277,0.96989,0.96625,0.95741,1.0
0.968,0.032,0.74949,0.95352,0.97051,0.967,0.95822,1.0
0.972,0.028,0.75053,0.9544,0.97112,0.96808,0.95907,1.0
0.976,0.024,0.7516,0.95537,0.97192,0.96891,0.96001,1.0
0.98,0.02,0.75263,0.95626,0.97263,0.96993,0.96108,1.0
0.984,0.016,0.75435,0.9573,0.97349,0.97131,0.9625,1.0
0.988,0.012,0.75572,0.9583,0.97488,0.97257,0.96419,1.0
0.992,0.008,0.75827,0.96042,0.97632,0.9748,0.96611,1.0
0.996,0.004,0.76258,0.96282,0.97824,0.97707,0.96928,1.0


==> gmm_feedback_variableB/B8B3_16x4/all_se_rel_opt_merged_cdf_gap40_nc8_SNR0dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,GMM_merged_cb_merged,GMM_merged_cb_calc,Lloyd_PGD_UL,GMM_PGD_UL,unipow_chan_subsp,optimal
0.0,1.0,0.08598,0.03694,0.0263,0.24016,0.0131,0.33902,1.0
0.004,0.996,0.14906,0.17193,0.14716,0.57168,0.24277,0.49953,1.0
0.008,0.992,0.17068,0.27222,0.24462,0.62509,0.34088,0.55253,1.0
0.012,0.988,0.18487,0.33285,0.30849,0.657,0.40106,0.58228,1.0
0.016,0.984,0.19578,0.38129,0.37307,0.67846,0.44782,0.60736,1.0
0.02,0.98,0.20514,0.41233,0.40005,0.69548,0.48217,0.62489,1.0
0.024,0.976,0.21213,0.44048,0.42505,0.70682,0.50584,0.6414,1.0
0.028,0.972,0.21844,0.46337,0.44846,0.71841,0.52919,0.65574,1.0
0.032,0.968,0.22249,0.4851,0.46941,0.73,0.55154,0.66476,1.0
0.036,0.964,0.22903,0.50309,0.49041,0.73995,0.56908,0.6718,1.0
0.04,0.96,0.23532,0.51334,0.5078,0.74737,0.58145,0.67744,1.0
0.044,0.956,0.23952,0.52658,0.52027,0.75489,0.591,0.68422,1.0
0.048,0.952,0.24402,0.54016,0.53199,0.76165,0.60188,0.69038,1.0
0.052,0.948,0.24809,0.55205,0.5447,0.76686,0.61057,0.69477,1.0
0.056,0.944,0.25162,0.56332,0.55587,0.77266,0.62155,0.70044,1.0
0.06,0.94,0.25438,0.5713,0.56691,0.7777,0.62882,0.7048,1.0
0.064,0.936,0.25754,0.57931,0.57633,0.78251,0.63604,0.70884,1.0
0.068,0.932,0.26085,0.5889,0.58296,0.78637,0.64277,0.7131,1.0
0.072,0.928,0.26404,0.59705,0.59163,0.79052,0.64921,0.71674,1.0
0.076,0.924,0.26667,0.60571,0.59812,0.79459,0.65548,0.72092,1.0
0.08,0.92,0.26931,0.61085,0.6059,0.79857,0.66154,0.72518,1.0
0.084,0.916,0.27173,0.61787,0.61249,0.80181,0.66792,0.72843,1.0
0.088,0.912,0.27429,0.62324,0.61901,0.80433,0.67355,0.73238,1.0
0.092,0.908,0.27663,0.63034,0.62532,0.80755,0.68001,0.73479,1.0
0.096,0.904,0.27842,0.63611,0.63142,0.81079,0.68487,0.73813,1.0
0.1,0.9,0.28084,0.64125,0.6379,0.81333,0.68945,0.74056,1.0
0.104,0.896,0.28262,0.64636,0.64262,0.81581,0.6936,0.74316,1.0
0.108,0.892,0.28475,0.65296,0.65019,0.8186,0.69768,0.74593,1.0
0.112,0.888,0.28654,0.65753,0.65519,0.82098,0.70125,0.74845,1.0
0.116,0.884,0.2886,0.66107,0.65941,0.82326,0.70454,0.75095,1.0
0.12,0.88,0.2909,0.66545,0.66498,0.82503,0.70939,0.75274,1.0
0.124,0.876,0.29299,0.66844,0.6684,0.82758,0.71319,0.75456,1.0
0.128,0.872,0.29476,0.67248,0.67214,0.82998,0.71684,0.75695,1.0
0.132,0.868,0.29696,0.67674,0.67634,0.83154,0.71963,0.7587,1.0
0.136,0.864,0.29879,0.68036,0.68087,0.83288,0.72234,0.76098,1.0
0.14,0.86,0.30045,0.683,0.68544,0.8353,0.72504,0.76316,1.0
0.144,0.856,0.30202,0.68738,0.68932,0.83737,0.72822,0.76509,1.0
0.148,0.852,0.30354,0.69155,0.69204,0.83861,0.73137,0.76733,1.0
0.152,0.848,0.3052,0.69461,0.69544,0.84028,0.73389,0.76886,1.0
0.156,0.844,0.3069,0.69717,0.69866,0.8423,0.73685,0.77062,1.0
0.16,0.84,0.30843,0.69998,0.70149,0.84388,0.73973,0.77299,1.0
0.164,0.836,0.3101,0.70235,0.70409,0.8452,0.74189,0.77481,1.0
0.168,0.832,0.31178,0.70525,0.70684,0.84654,0.74485,0.77653,1.0
0.172,0.828,0.31344,0.70777,0.71007,0.84799,0.74719,0.77852,1.0
0.176,0.824,0.31537,0.71102,0.71273,0.84954,0.74902,0.78024,1.0
0.18,0.82,0.31667,0.71328,0.71618,0.85056,0.7519,0.7824,1.0
0.184,0.816,0.31839,0.71603,0.71888,0.85203,0.75387,0.78459,1.0
0.188,0.812,0.31961,0.71831,0.72139,0.8534,0.75601,0.78613,1.0
0.192,0.808,0.32131,0.72102,0.72354,0.8547,0.75882,0.78786,1.0
0.196,0.804,0.32277,0.7231,0.72644,0.85567,0.76112,0.78937,1.0
0.2,0.8,0.32359,0.72547,0.72924,0.85688,0.76284,0.79122,1.0
0.204,0.796,0.32493,0.72764,0.73165,0.85788,0.76469,0.79282,1.0
0.208,0.792,0.32653,0.72987,0.7343,0.85901,0.76673,0.79472,1.0
0.212,0.788,0.32803,0.73156,0.73727,0.86007,0.76913,0.79611,1.0
0.216,0.784,0.32944,0.73334,0.73973,0.8612,0.77105,0.79752,1.0
0.22,0.78,0.33088,0.73565,0.74235,0.86215,0.77334,0.79879,1.0
0.224,0.776,0.33259,0.73785,0.74443,0.86324,0.77538,0.80004,1.0
0.228,0.772,0.33383,0.74033,0.74668,0.8642,0.77761,0.80131,1.0
0.232,0.768,0.33494,0.74243,0.74852,0.86534,0.77925,0.80296,1.0
0.236,0.764,0.33633,0.74416,0.7505,0.86644,0.78109,0.80439,1.0
0.24,0.76,0.33756,0.7457,0.75259,0.86768,0.78296,0.80585,1.0
0.244,0.756,0.33889,0.74779,0.75419,0.86864,0.78441,0.80699,1.0
0.248,0.752,0.34045,0.7495,0.75579,0.86952,0.78597,0.8086,1.0
0.252,0.748,0.34133,0.75111,0.75713,0.87036,0.78761,0.80993,1.0
0.256,0.744,0.34236,0.7529,0.75836,0.87139,0.78923,0.81121,1.0
0.26,0.74,0.34328,0.75456,0.76003,0.87217,0.79062,0.81249,1.0
0.264,0.736,0.34455,0.75667,0.76188,0.87304,0.79286,0.81385,1.0
0.268,0.732,0.34573,0.75822,0.76397,0.87375,0.79493,0.81536,1.0
0.272,0.728,0.34705,0.76009,0.76565,0.87472,0.79655,0.81666,1.0
0.276,0.724,0.34811,0.76145,0.76701,0.87574,0.79805,0.8179,1.0
0.28,0.72,0.34915,0.76341,0.76898,0.87648,0.79967,0.81924,1.0
0.284,0.716,0.35019,0.76479,0.77079,0.8772,0.80104,0.82028,1.0
0.288,0.712,0.35169,0.76636,0.77314,0.87809,0.80232,0.82147,1.0
0.292,0.708,0.35286,0.76817,0.77486,0.87877,0.80365,0.82269,1.0
0.296,0.704,0.35408,0.76985,0.77674,0.87964,0.80527,0.82427,1.0
0.3,0.7,0.35501,0.77144,0.77792,0.88047,0.80689,0.82585,1.0
0.304,0.696,0.35574,0.77265,0.77982,0.88149,0.80797,0.8269,1.0
0.308,0.692,0.35691,0.77392,0.7814,0.88243,0.80975,0.82805,1.0
0.312,0.688,0.3582,0.7754,0.78273,0.88301,0.8108,0.82907,1.0
0.316,0.684,0.3593,0.77699,0.78399,0.8837,0.81204,0.8302,1.0
0.32,0.68,0.36027,0.77849,0.78533,0.88455,0.81337,0.83129,1.0
0.324,0.676,0.36131,0.77989,0.78654,0.88537,0.81468,0.83234,1.0
0.328,0.672,0.36203,0.78123,0.78791,0.88606,0.81599,0.83371,1.0
0.332,0.668,0.36286,0.78264,0.78941,0.8868,0.81721,0.83464,1.0
0.336,0.664,0.36397,0.78375,0.79084,0.8874,0.81823,0.83558,1.0
0.34,0.66,0.36495,0.78513,0.79245,0.88837,0.819,0.83651,1.0
0.344,0.656,0.36571,0.78644,0.79411,0.88913,0.82024,0.83753,1.0
0.348,0.652,0.36693,0.78741,0.79531,0.88992,0.82129,0.83856,1.0
0.352,0.648,0.36802,0.78844,0.79664,0.89056,0.82217,0.83959,1.0
0.356,0.644,0.36895,0.78954,0.79796,0.89135,0.82327,0.84071,1.0
0.36,0.64,0.36985,0.79087,0.79896,0.89207,0.82439,0.84174,1.0
0.364,0.636,0.37068,0.7919,0.80041,0.89277,0.82554,0.84253,1.0
0.368,0.632,0.37139,0.79299,0.80145,0.8935,0.82674,0.84343,1.0
0.372,0.628,0.37227,0.79392,0.80268,0.89414,0.8278,0.84414,1.0
0.376,0.624,0.37321,0.79492,0.80407,0.89489,0.82899,0.84518,1.0
0.38,0.62,0.37429,0.79613,0.80546,0.89558,0.83012,0.84619,1.0
0.384,0.616,0.37513,0.79735,0.80668,0.89622,0.83119,0.84712,1.0
0.388,0.612,0.37587,0.79833,0.80772,0.89698,0.83241,0.8479,1.0
0.392,0.608,0.37654,0.79933,0.80897,0.89768,0.83355,0.84896,1.0
0.396,0.604,0.37727,0.80057,0.80998,0.89832,0.83475,0.84976,1.0
0.4,0.6,0.37793,0.80171,0.81104,0.89898,0.83585,0.85067,1.0
0.404,0.596,0.37875,0.80264,0.81234,0.89947,0.83663,0.85162,1.0
0.408,0.592,0.37953,0.80376,0.81358,0.89999,0.83788,0.85271,1.0
0.412,0.588,0.38031,0.80483,0.81458,0.90058,0.8391,0.85372,1.0
0.416,0.584,0.38095,0.80579,0.81588,0.9011,0.84023,0.85436,1.0
0.42,0.58,0.38166,0.80658,0.81691,0.90164,0.8414,0.8554,1.0
0.424,0.576,0.38252,0.80769,0.81795,0.90228,0.84245,0.85632,1.0
0.428,0.572,0.38322,0.80865,0.81873,0.90283,0.84359,0.85718,1.0
0.432,0.568,0.38396,0.80983,0.8196,0.90362,0.84464,0.8583,1.0
0.436,0.564,0.38468,0.81078,0.82076,0.90439,0.84553,0.85922,1.0
0.44,0.56,0.38534,0.81163,0.82171,0.90496,0.84648,0.86001,1.0
0.444,0.556,0.38611,0.81256,0.82273,0.90551,0.84728,0.86086,1.0
0.448,0.552,0.3868,0.8136,0.82376,0.90603,0.84806,0.86168,1.0
0.452,0.548,0.38752,0.81455,0.82516,0.90657,0.84887,0.86268,1.0
0.456,0.544,0.38832,0.8156,0.82623,0.90733,0.8499,0.86331,1.0
0.46,0.54,0.38897,0.8166,0.82713,0.90781,0.85064,0.86412,1.0
0.464,0.536,0.38987,0.81775,0.82808,0.90841,0.8516,0.86497,1.0
0.468,0.532,0.39061,0.81864,0.82921,0.90902,0.85239,0.86583,1.0
0.472,0.528,0.39148,0.81938,0.83026,0.90957,0.85312,0.86661,1.0
0.476,0.524,0.39211,0.82012,0.83092,0.91017,0.85417,0.86748,1.0
0.48,0.52,0.39293,0.82119,0.832,0.91073,0.85528,0.8683,1.0
0.484,0.516,0.39355,0.82205,0.83298,0.91134,0.85614,0.86901,1.0
0.488,0.512,0.39429,0.82281,0.83381,0.91187,0.85686,0.86968,1.0
0.492,0.508,0.3949,0.82353,0.83465,0.91238,0.85756,0.87025,1.0
0.496,0.504,0.39566,0.82427,0.83574,0.91314,0.85836,0.87122,1.0
0.5,0.5,0.39635,0.82515,0.83685,0.91357,0.85937,0.87188,1.0
0.504,0.496,0.3973,0.8259,0.83746,0.91409,0.86017,0.87253,1.0
0.508,0.492,0.39797,0.82686,0.8383,0.91451,0.86091,0.87337,1.0
0.512,0.488,0.3986,0.82768,0.83923,0.91511,0.86201,0.87398,1.0
0.516,0.484,0.39917,0.82847,0.84013,0.91557,0.86298,0.8746,1.0
0.52,0.48,0.39988,0.82929,0.84073,0.916,0.86386,0.8754,1.0
0.524,0.476,0.40064,0.83008,0.84181,0.91644,0.86473,0.87618,1.0
0.528,0.472,0.40156,0.83097,0.84267,0.91698,0.86552,0.87676,1.0
0.532,0.468,0.40244,0.8319,0.84368,0.91748,0.86641,0.87734,1.0
0.536,0.464,0.40306,0.83277,0.84435,0.91792,0.86714,0.87814,1.0
0.54,0.46,0.40379,0.83392,0.84509,0.91834,0.86783,0.87885,1.0
0.544,0.456,0.40446,0.83469,0.84595,0.91887,0.86878,0.87932,1.0
0.548,0.452,0.40507,0.83568,0.84685,0.9194,0.86983,0.88006,1.0
0.552,0.448,0.40585,0.83636,0.84794,0.91985,0.87049,0.88074,1.0
0.556,0.444,0.40632,0.8374,0.84874,0.9203,0.87147,0.88133,1.0
0.56,0.44,0.40703,0.83808,0.8496,0.92076,0.87216,0.88216,1.0
0.564,0.436,0.40758,0.83879,0.85074,0.92133,0.87316,0.8827,1.0
0.568,0.432,0.40838,0.83954,0.85143,0.92175,0.87416,0.88329,1.0
0.572,0.428,0.40904,0.84041,0.85235,0.92227,0.87481,0.88413,1.0
0.576,0.424,0.40968,0.84132,0.85325,0.92275,0.87552,0.88481,1.0
0.58,0.42,0.41043,0.84228,0.85397,0.92324,0.87618,0.8855,1.0
0.584,0.416,0.4111,0.84307,0.85505,0.92371,0.87708,0.88622,1.0
0.588,0.412,0.4118,0.84371,0.85585,0.92418,0.87777,0.88686,1.0
0.592,0.408,0.41258,0.84462,0.85673,0.92474,0.87861,0.88738,1.0
0.596,0.404,0.41325,0.84559,0.85772,0.92523,0.87931,0.88813,1.0
0.6,0.4,0.41389,0.84641,0.85865,0.92563,0.87996,0.88876,1.0
0.604,0.396,0.4148,0.84708,0.8597,0.92609,0.88082,0.8895,1.0
0.608,0.392,0.41553,0.84776,0.86039,0.92666,0.88159,0.89016,1.0
0.612,0.388,0.4161,0.8487,0.86113,0.92707,0.8823,0.89079,1.0
0.616,0.384,0.41678,0.84933,0.86193,0.92752,0.8829,0.89148,1.0
0.62,0.38,0.41738,0.85005,0.86273,0.92791,0.88344,0.89209,1.0
0.624,0.376,0.41812,0.85071,0.86348,0.92854,0.88444,0.89268,1.0
0.628,0.372,0.41872,0.85153,0.86436,0.92891,0.88514,0.89334,1.0
0.632,0.368,0.41948,0.85272,0.86524,0.92932,0.88596,0.89389,1.0
0.636,0.364,0.42015,0.85349,0.86604,0.92983,0.88672,0.89451,1.0
0.64,0.36,0.42087,0.85425,0.86677,0.93031,0.88746,0.89504,1.0
0.644,0.356,0.42149,0.85502,0.86759,0.93081,0.88815,0.8955,1.0
0.648,0.352,0.4222,0.85585,0.86863,0.93137,0.88879,0.89607,1.0
0.652,0.348,0.42291,0.85663,0.86951,0.93191,0.88966,0.89653,1.0
0.656,0.344,0.42358,0.85737,0.87035,0.9323,0.89043,0.89726,1.0
0.66,0.34,0.42431,0.85813,0.87102,0.93291,0.89117,0.89763,1.0
0.664,0.336,0.42508,0.85886,0.8718,0.93339,0.89191,0.89817,1.0
0.668,0.332,0.42582,0.85979,0.87253,0.93377,0.89261,0.89871,1.0
0.672,0.328,0.42651,0.86074,0.87353,0.93425,0.89337,0.89935,1.0
0.676,0.324,0.42709,0.86135,0.87435,0.93484,0.89407,0.90007,1.0
0.68,0.32,0.42774,0.8621,0.87519,0.93531,0.89469,0.90063,1.0
0.684,0.316,0.4285,0.86275,0.87598,0.93584,0.89524,0.90134,1.0
0.688,0.312,0.42913,0.86339,0.87658,0.93635,0.89614,0.90177,1.0
0.692,0.308,0.42994,0.8641,0.87739,0.93675,0.89679,0.90226,1.0
0.696,0.304,0.43062,0.86478,0.87809,0.93718,0.8975,0.90285,1.0
0.7,0.3,0.43118,0.86545,0.87893,0.93761,0.89836,0.90344,1.0
0.704,0.296,0.43196,0.86627,0.87979,0.93809,0.89917,0.90407,1.0
0.708,0.292,0.43267,0.86709,0.88078,0.93862,0.89975,0.90447,1.0
0.712,0.288,0.43345,0.86779,0.88154,0.93906,0.90046,0.90493,1.0
0.716,0.284,0.43413,0.86852,0.8822,0.9395,0.90128,0.90554,1.0
0.72,0.28,0.43494,0.86926,0.88306,0.93981,0.90212,0.90596,1.0
0.724,0.276,0.43563,0.86984,0.88377,0.94047,0.90293,0.90652,1.0
0.728,0.272,0.43622,0.87067,0.88448,0.94089,0.90375,0.90705,1.0
0.732,0.268,0.43708,0.87144,0.88527,0.94134,0.90441,0.90757,1.0
0.736,0.264,0.43781,0.872,0.88619,0.94183,0.90512,0.90806,1.0
0.74,0.26,0.43837,0.87248,0.88687,0.94222,0.90556,0.90863,1.0
0.744,0.256,0.43902,0.87327,0.88771,0.9427,0.90624,0.90915,1.0
0.748,0.252,0.43985,0.87403,0.88854,0.94331,0.90707,0.90973,1.0
0.752,0.248,0.44053,0.87482,0.8894,0.94373,0.90763,0.91024,1.0
0.756,0.244,0.4413,0.87557,0.89006,0.94434,0.90846,0.91118,1.0
0.76,0.24,0.44203,0.87663,0.89111,0.94491,0.90907,0.91182,1.0
0.764,0.236,0.44273,0.8774,0.89214,0.94542,0.90983,0.91243,1.0
0.768,0.232,0.44349,0.87805,0.89285,0.94576,0.91059,0.91288,1.0
0.772,0.228,0.44443,0.87875,0.89356,0.9463,0.91123,0.91349,1.0
0.776,0.224,0.44509,0.87983,0.89436,0.94676,0.912,0.9142,1.0
0.78,0.22,0.44572,0.88067,0.89494,0.94724,0.91282,0.91494,1.0
0.784,0.216,0.44647,0.88131,0.89582,0.94775,0.9135,0.91575,1.0
0.788,0.212,0.44721,0.88216,0.89672,0.94823,0.91436,0.91631,1.0
0.792,0.208,0.44814,0.88283,0.89756,0.94856,0.91524,0.91705,1.0
0.796,0.204,0.44921,0.88356,0.89838,0.94907,0.91574,0.91764,1.0
0.8,0.2,0.44978,0.8844,0.89914,0.94956,0.91634,0.91827,1.0
0.804,0.196,0.45074,0.88521,0.8999,0.95026,0.91703,0.91889,1.0
0.808,0.192,0.45184,0.88605,0.9008,0.9507,0.91799,0.91965,1.0
0.812,0.188,0.45249,0.88668,0.90169,0.95133,0.91869,0.92015,1.0
0.816,0.184,0.45325,0.88726,0.90239,0.95171,0.9194,0.92088,1.0
0.82,0.18,0.45416,0.88802,0.90352,0.95219,0.92013,0.92164,1.0
0.824,0.176,0.45506,0.88884,0.90437,0.95253,0.92069,0.92245,1.0
0.828,0.172,0.45583,0.88957,0.90529,0.95313,0.92141,0.92322,1.0
0.832,0.168,0.45703,0.89025,0.90622,0.9536,0.92218,0.92401,1.0
0.836,0.164,0.45788,0.89108,0.90696,0.95419,0.92296,0.92489,1.0
0.84,0.16,0.45871,0.89183,0.90796,0.95482,0.92395,0.92566,1.0
0.844,0.156,0.45966,0.89255,0.90885,0.95531,0.92472,0.9265,1.0
0.848,0.152,0.46034,0.89345,0.90966,0.9558,0.92547,0.92728,1.0
0.852,0.148,0.46116,0.89419,0.91052,0.95632,0.92635,0.92802,1.0
0.856,0.144,0.46177,0.89501,0.91138,0.95683,0.92729,0.92868,1.0
0.86,0.14,0.46258,0.89591,0.91204,0.95742,0.92817,0.92947,1.0
0.864,0.136,0.4635,0.89668,0.91341,0.95816,0.92897,0.93025,1.0
0.868,0.132,0.46441,0.89761,0.91441,0.95864,0.92993,0.93108,1.0
0.872,0.128,0.46536,0.89864,0.91524,0.95928,0.93064,0.93185,1.0
0.876,0.124,0.46617,0.89954,0.91649,0.95984,0.93152,0.93276,1.0
0.88,0.12,0.46711,0.90034,0.91751,0.96063,0.93249,0.93343,1.0
0.884,0.116,0.46802,0.90115,0.91872,0.96118,0.93346,0.93424,1.0
0.888,0.112,0.4689,0.90205,0.91964,0.96188,0.93475,0.9356,1.0
0.892,0.108,0.47021,0.9031,0.921,0.96262,0.93569,0.93669,1.0
0.896,0.104,0.47127,0.90423,0.92183,0.96337,0.9366,0.93754,1.0
0.9,0.1,0.47234,0.90519,0.9227,0.96401,0.93767,0.93878,1.0
0.904,0.096,0.47335,0.90658,0.9235,0.96473,0.93884,0.93983,1.0
0.908,0.092,0.47439,0.90762,0.92458,0.96567,0.93978,0.9408,1.0
0.912,0.088,0.47545,0.9086,0.92589,0.96619,0.94098,0.94207,1.0
0.916,0.084,0.4767,0.90988,0.92715,0.96699,0.94225,0.94329,1.0
0.92,0.08,0.47753,0.91086,0.92846,0.96784,0.94319,0.94467,1.0
0.924,0.076,0.47876,0.91211,0.92959,0.96867,0.94441,0.94574,1.0
0.928,0.072,0.47982,0.91316,0.93091,0.96956,0.94545,0.94724,1.0
0.932,0.068,0.48108,0.91433,0.93236,0.97055,0.9468,0.94859,1.0
0.936,0.064,0.48265,0.9155,0.93384,0.97137,0.94832,0.94971,1.0
0.94,0.06,0.48373,0.91679,0.93512,0.97216,0.94944,0.95087,1.0
0.944,0.056,0.4855,0.91802,0.9362,0.97301,0.95082,0.95199,1.0
0.948,0.052,0.4867,0.91941,0.93753,0.9739,0.95213,0.9537,1.0
0.952,0.048,0.48852,0.92067,0.93905,0.975,0.95385,0.95599,1.0
0.956,0.044,0.4899,0.92257,0.94045,0.97572,0.95547,0.95758,1.0
0.96,0.04,0.49195,0.9242,0.94245,0.97673,0.9566,0.95963,1.0
0.964,0.036,0.49364,0.9258,0.94374,0.97779,0.95773,0.96172,1.0
0.968,0.032,0.4962,0.92722,0.94537,0.97921,0.96009,0.96356,1.0
0.972,0.028,0.49845,0.92878,0.94766,0.98046,0.96163,0.96664,1.0
0.976,0.024,0.50036,0.93109,0.94971,0.98186,0.96367,0.96904,1.0
0.98,0.02,0.50243,0.93327,0.95234,0.9834,0.96659,0.97185,1.0
0.984,0.016,0.50574,0.9358,0.95581,0.98547,0.96895,0.97435,1.0
0.988,0.012,0.50938,0.93954,0.95884,0.98736,0.97249,0.97695,1.0
0.992,0.008,0.51563,0.94277,0.96285,0.99025,0.97499,0.98005,1.0
0.996,0.004,0.5235,0.94968,0.96946,0.99452,0.98032,0.98602,1.0


==> gmm_feedback_variableB/B8B3_16x4/all_se_rel_opt_pruned_cdf_gap40_nc8_SNR0dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,GMM_pruned_cb_pruned,Lloyd_PGD_UL,GMM_PGD_UL,unipow_chan_subsp,optimal
0.0,1.0,0.08598,0.01683,0.24016,0.0131,0.33902,1.0
0.004,0.996,0.14906,0.10243,0.57168,0.24277,0.49953,1.0
0.008,0.992,0.17068,0.15278,0.62509,0.34088,0.55253,1.0
0.012,0.988,0.18487,0.20151,0.657,0.40106,0.58228,1.0
0.016,0.984,0.19578,0.23904,0.67846,0.44782,0.60736,1.0
0.02,0.98,0.20514,0.28117,0.69548,0.48217,0.62489,1.0
0.024,0.976,0.21213,0.30594,0.70682,0.50584,0.6414,1.0
0.028,0.972,0.21844,0.32697,0.71841,0.52919,0.65574,1.0
0.032,0.968,0.22249,0.35224,0.73,0.55154,0.66476,1.0
0.036,0.964,0.22903,0.37542,0.73995,0.56908,0.6718,1.0
0.04,0.96,0.23532,0.39384,0.74737,0.58145,0.67744,1.0
0.044,0.956,0.23952,0.40781,0.75489,0.591,0.68422,1.0
0.048,0.952,0.24402,0.42704,0.76165,0.60188,0.69038,1.0
0.052,0.948,0.24809,0.43795,0.76686,0.61057,0.69477,1.0
0.056,0.944,0.25162,0.45105,0.77266,0.62155,0.70044,1.0
0.06,0.94,0.25438,0.46045,0.7777,0.62882,0.7048,1.0
0.064,0.936,0.25754,0.47238,0.78251,0.63604,0.70884,1.0
0.068,0.932,0.26085,0.48319,0.78637,0.64277,0.7131,1.0
0.072,0.928,0.26404,0.49171,0.79052,0.64921,0.71674,1.0
0.076,0.924,0.26667,0.50046,0.79459,0.65548,0.72092,1.0
0.08,0.92,0.26931,0.50907,0.79857,0.66154,0.72518,1.0
0.084,0.916,0.27173,0.52047,0.80181,0.66792,0.72843,1.0
0.088,0.912,0.27429,0.52812,0.80433,0.67355,0.73238,1.0
0.092,0.908,0.27663,0.5349,0.80755,0.68001,0.73479,1.0
0.096,0.904,0.27842,0.54024,0.81079,0.68487,0.73813,1.0
0.1,0.9,0.28084,0.54981,0.81333,0.68945,0.74056,1.0
0.104,0.896,0.28262,0.55769,0.81581,0.6936,0.74316,1.0
0.108,0.892,0.28475,0.56311,0.8186,0.69768,0.74593,1.0
0.112,0.888,0.28654,0.56936,0.82098,0.70125,0.74845,1.0
0.116,0.884,0.2886,0.57726,0.82326,0.70454,0.75095,1.0
0.12,0.88,0.2909,0.58426,0.82503,0.70939,0.75274,1.0
0.124,0.876,0.29299,0.59085,0.82758,0.71319,0.75456,1.0
0.128,0.872,0.29476,0.59621,0.82998,0.71684,0.75695,1.0
0.132,0.868,0.29696,0.60064,0.83154,0.71963,0.7587,1.0
0.136,0.864,0.29879,0.60505,0.83288,0.72234,0.76098,1.0
0.14,0.86,0.30045,0.60962,0.8353,0.72504,0.76316,1.0
0.144,0.856,0.30202,0.61387,0.83737,0.72822,0.76509,1.0
0.148,0.852,0.30354,0.61761,0.83861,0.73137,0.76733,1.0
0.152,0.848,0.3052,0.6213,0.84028,0.73389,0.76886,1.0
0.156,0.844,0.3069,0.62675,0.8423,0.73685,0.77062,1.0
0.16,0.84,0.30843,0.63081,0.84388,0.73973,0.77299,1.0
0.164,0.836,0.3101,0.63669,0.8452,0.74189,0.77481,1.0
0.168,0.832,0.31178,0.6396,0.84654,0.74485,0.77653,1.0
0.172,0.828,0.31344,0.64434,0.84799,0.74719,0.77852,1.0
0.176,0.824,0.31537,0.64802,0.84954,0.74902,0.78024,1.0
0.18,0.82,0.31667,0.65244,0.85056,0.7519,0.7824,1.0
0.184,0.816,0.31839,0.65617,0.85203,0.75387,0.78459,1.0
0.188,0.812,0.31961,0.65893,0.8534,0.75601,0.78613,1.0
0.192,0.808,0.32131,0.66177,0.8547,0.75882,0.78786,1.0
0.196,0.804,0.32277,0.66533,0.85567,0.76112,0.78937,1.0
0.2,0.8,0.32359,0.66878,0.85688,0.76284,0.79122,1.0
0.204,0.796,0.32493,0.67246,0.85788,0.76469,0.79282,1.0
0.208,0.792,0.32653,0.67512,0.85901,0.76673,0.79472,1.0
0.212,0.788,0.32803,0.67903,0.86007,0.76913,0.79611,1.0
0.216,0.784,0.32944,0.68136,0.8612,0.77105,0.79752,1.0
0.22,0.78,0.33088,0.68381,0.86215,0.77334,0.79879,1.0
0.224,0.776,0.33259,0.68641,0.86324,0.77538,0.80004,1.0
0.228,0.772,0.33383,0.68973,0.8642,0.77761,0.80131,1.0
0.232,0.768,0.33494,0.69259,0.86534,0.77925,0.80296,1.0
0.236,0.764,0.33633,0.69549,0.86644,0.78109,0.80439,1.0
0.24,0.76,0.33756,0.69884,0.86768,0.78296,0.80585,1.0
0.244,0.756,0.33889,0.70188,0.86864,0.78441,0.80699,1.0
0.248,0.752,0.34045,0.70468,0.86952,0.78597,0.8086,1.0
0.252,0.748,0.34133,0.70751,0.87036,0.78761,0.80993,1.0
0.256,0.744,0.34236,0.71046,0.87139,0.78923,0.81121,1.0
0.26,0.74,0.34328,0.71349,0.87217,0.79062,0.81249,1.0
0.264,0.736,0.34455,0.71528,0.87304,0.79286,0.81385,1.0
0.268,0.732,0.34573,0.71712,0.87375,0.79493,0.81536,1.0
0.272,0.728,0.34705,0.7192,0.87472,0.79655,0.81666,1.0
0.276,0.724,0.34811,0.72235,0.87574,0.79805,0.8179,1.0
0.28,0.72,0.34915,0.72411,0.87648,0.79967,0.81924,1.0
0.284,0.716,0.35019,0.72652,0.8772,0.80104,0.82028,1.0
0.288,0.712,0.35169,0.72818,0.87809,0.80232,0.82147,1.0
0.292,0.708,0.35286,0.73093,0.87877,0.80365,0.82269,1.0
0.296,0.704,0.35408,0.73334,0.87964,0.80527,0.82427,1.0
0.3,0.7,0.35501,0.73525,0.88047,0.80689,0.82585,1.0
0.304,0.696,0.35574,0.73717,0.88149,0.80797,0.8269,1.0
0.308,0.692,0.35691,0.73902,0.88243,0.80975,0.82805,1.0
0.312,0.688,0.3582,0.74122,0.88301,0.8108,0.82907,1.0
0.316,0.684,0.3593,0.74323,0.8837,0.81204,0.8302,1.0
0.32,0.68,0.36027,0.74527,0.88455,0.81337,0.83129,1.0
0.324,0.676,0.36131,0.74738,0.88537,0.81468,0.83234,1.0
0.328,0.672,0.36203,0.74885,0.88606,0.81599,0.83371,1.0
0.332,0.668,0.36286,0.75049,0.8868,0.81721,0.83464,1.0
0.336,0.664,0.36397,0.75263,0.8874,0.81823,0.83558,1.0
0.34,0.66,0.36495,0.75438,0.88837,0.819,0.83651,1.0
0.344,0.656,0.36571,0.75626,0.88913,0.82024,0.83753,1.0
0.348,0.652,0.36693,0.7584,0.88992,0.82129,0.83856,1.0
0.352,0.648,0.36802,0.75958,0.89056,0.82217,0.83959,1.0
0.356,0.644,0.36895,0.76105,0.89135,0.82327,0.84071,1.0
0.36,0.64,0.36985,0.76302,0.89207,0.82439,0.84174,1.0
0.364,0.636,0.37068,0.76487,0.89277,0.82554,0.84253,1.0
0.368,0.632,0.37139,0.76658,0.8935,0.82674,0.84343,1.0
0.372,0.628,0.37227,0.7684,0.89414,0.8278,0.84414,1.0
0.376,0.624,0.37321,0.77016,0.89489,0.82899,0.84518,1.0
0.38,0.62,0.37429,0.77172,0.89558,0.83012,0.84619,1.0
0.384,0.616,0.37513,0.77331,0.89622,0.83119,0.84712,1.0
0.388,0.612,0.37587,0.77523,0.89698,0.83241,0.8479,1.0
0.392,0.608,0.37654,0.77647,0.89768,0.83355,0.84896,1.0
0.396,0.604,0.37727,0.77796,0.89832,0.83475,0.84976,1.0
0.4,0.6,0.37793,0.7794,0.89898,0.83585,0.85067,1.0
0.404,0.596,0.37875,0.78101,0.89947,0.83663,0.85162,1.0
0.408,0.592,0.37953,0.78259,0.89999,0.83788,0.85271,1.0
0.412,0.588,0.38031,0.78406,0.90058,0.8391,0.85372,1.0
0.416,0.584,0.38095,0.78555,0.9011,0.84023,0.85436,1.0
0.42,0.58,0.38166,0.78716,0.90164,0.8414,0.8554,1.0
0.424,0.576,0.38252,0.78852,0.90228,0.84245,0.85632,1.0
0.428,0.572,0.38322,0.79001,0.90283,0.84359,0.85718,1.0
0.432,0.568,0.38396,0.79156,0.90362,0.84464,0.8583,1.0
0.436,0.564,0.38468,0.79282,0.90439,0.84553,0.85922,1.0
0.44,0.56,0.38534,0.79423,0.90496,0.84648,0.86001,1.0
0.444,0.556,0.38611,0.79572,0.90551,0.84728,0.86086,1.0
0.448,0.552,0.3868,0.79687,0.90603,0.84806,0.86168,1.0
0.452,0.548,0.38752,0.79867,0.90657,0.84887,0.86268,1.0
0.456,0.544,0.38832,0.79968,0.90733,0.8499,0.86331,1.0
0.46,0.54,0.38897,0.80104,0.90781,0.85064,0.86412,1.0
0.464,0.536,0.38987,0.80226,0.90841,0.8516,0.86497,1.0
0.468,0.532,0.39061,0.80359,0.90902,0.85239,0.86583,1.0
0.472,0.528,0.39148,0.80473,0.90957,0.85312,0.86661,1.0
0.476,0.524,0.39211,0.80585,0.91017,0.85417,0.86748,1.0
0.48,0.52,0.39293,0.80718,0.91073,0.85528,0.8683,1.0
0.484,0.516,0.39355,0.80822,0.91134,0.85614,0.86901,1.0
0.488,0.512,0.39429,0.80974,0.91187,0.85686,0.86968,1.0
0.492,0.508,0.3949,0.81121,0.91238,0.85756,0.87025,1.0
0.496,0.504,0.39566,0.81223,0.91314,0.85836,0.87122,1.0
0.5,0.5,0.39635,0.81339,0.91357,0.85937,0.87188,1.0
0.504,0.496,0.3973,0.81433,0.91409,0.86017,0.87253,1.0
0.508,0.492,0.39797,0.81533,0.91451,0.86091,0.87337,1.0
0.512,0.488,0.3986,0.81687,0.91511,0.86201,0.87398,1.0
0.516,0.484,0.39917,0.81825,0.91557,0.86298,0.8746,1.0
0.52,0.48,0.39988,0.81965,0.916,0.86386,0.8754,1.0
0.524,0.476,0.40064,0.82099,0.91644,0.86473,0.87618,1.0
0.528,0.472,0.40156,0.82178,0.91698,0.86552,0.87676,1.0
0.532,0.468,0.40244,0.82285,0.91748,0.86641,0.87734,1.0
0.536,0.464,0.40306,0.8239,0.91792,0.86714,0.87814,1.0
0.54,0.46,0.40379,0.82507,0.91834,0.86783,0.87885,1.0
0.544,0.456,0.40446,0.8265,0.91887,0.86878,0.87932,1.0
0.548,0.452,0.40507,0.82769,0.9194,0.86983,0.88006,1.0
0.552,0.448,0.40585,0.8288,0.91985,0.87049,0.88074,1.0
0.556,0.444,0.40632,0.82994,0.9203,0.87147,0.88133,1.0
0.56,0.44,0.40703,0.83061,0.92076,0.87216,0.88216,1.0
0.564,0.436,0.40758,0.83127,0.92133,0.87316,0.8827,1.0
0.568,0.432,0.40838,0.83242,0.92175,0.87416,0.88329,1.0
0.572,0.428,0.40904,0.83362,0.92227,0.87481,0.88413,1.0
0.576,0.424,0.40968,0.83444,0.92275,0.87552,0.88481,1.0
0.58,0.42,0.41043,0.83564,0.92324,0.87618,0.8855,1.0
0.584,0.416,0.4111,0.83692,0.92371,0.87708,0.88622,1.0
0.588,0.412,0.4118,0.83799,0.92418,0.87777,0.88686,1.0
0.592,0.408,0.41258,0.83897,0.92474,0.87861,0.88738,1.0
0.596,0.404,0.41325,0.84007,0.92523,0.87931,0.88813,1.0
0.6,0.4,0.41389,0.8413,0.92563,0.87996,0.88876,1.0
0.604,0.396,0.4148,0.84223,0.92609,0.88082,0.8895,1.0
0.608,0.392,0.41553,0.84321,0.92666,0.88159,0.89016,1.0
0.612,0.388,0.4161,0.84421,0.92707,0.8823,0.89079,1.0
0.616,0.384,0.41678,0.84518,0.92752,0.8829,0.89148,1.0
0.62,0.38,0.41738,0.84622,0.92791,0.88344,0.89209,1.0
0.624,0.376,0.41812,0.84712,0.92854,0.88444,0.89268,1.0
0.628,0.372,0.41872,0.84807,0.92891,0.88514,0.89334,1.0
0.632,0.368,0.41948,0.84887,0.92932,0.88596,0.89389,1.0
0.636,0.364,0.42015,0.85013,0.92983,0.88672,0.89451,1.0
0.64,0.36,0.42087,0.85125,0.93031,0.88746,0.89504,1.0
0.644,0.356,0.42149,0.85202,0.93081,0.88815,0.8955,1.0
0.648,0.352,0.4222,0.85305,0.93137,0.88879,0.89607,1.0
0.652,0.348,0.42291,0.85388,0.93191,0.88966,0.89653,1.0
0.656,0.344,0.42358,0.85487,0.9323,0.89043,0.89726,1.0
0.66,0.34,0.42431,0.85601,0.93291,0.89117,0.89763,1.0
0.664,0.336,0.42508,0.85703,0.93339,0.89191,0.89817,1.0
0.668,0.332,0.42582,0.85833,0.93377,0.89261,0.89871,1.0
0.672,0.328,0.42651,0.8595,0.93425,0.89337,0.89935,1.0
0.676,0.324,0.42709,0.86057,0.93484,0.89407,0.90007,1.0
0.68,0.32,0.42774,0.86149,0.93531,0.89469,0.90063,1.0
0.684,0.316,0.4285,0.8624,0.93584,0.89524,0.90134,1.0
0.688,0.312,0.42913,0.86338,0.93635,0.89614,0.90177,1.0
0.692,0.308,0.42994,0.8643,0.93675,0.89679,0.90226,1.0
0.696,0.304,0.43062,0.86534,0.93718,0.8975,0.90285,1.0
0.7,0.3,0.43118,0.86618,0.93761,0.89836,0.90344,1.0
0.704,0.296,0.43196,0.867,0.93809,0.89917,0.90407,1.0
0.708,0.292,0.43267,0.86788,0.93862,0.89975,0.90447,1.0
0.712,0.288,0.43345,0.86893,0.93906,0.90046,0.90493,1.0
0.716,0.284,0.43413,0.86979,0.9395,0.90128,0.90554,1.0
0.72,0.28,0.43494,0.87063,0.93981,0.90212,0.90596,1.0
0.724,0.276,0.43563,0.87138,0.94047,0.90293,0.90652,1.0
0.728,0.272,0.43622,0.87208,0.94089,0.90375,0.90705,1.0
0.732,0.268,0.43708,0.87307,0.94134,0.90441,0.90757,1.0
0.736,0.264,0.43781,0.87405,0.94183,0.90512,0.90806,1.0
0.74,0.26,0.43837,0.87513,0.94222,0.90556,0.90863,1.0
0.744,0.256,0.43902,0.87591,0.9427,0.90624,0.90915,1.0
0.748,0.252,0.43985,0.87687,0.94331,0.90707,0.90973,1.0
0.752,0.248,0.44053,0.87786,0.94373,0.90763,0.91024,1.0
0.756,0.244,0.4413,0.87893,0.94434,0.90846,0.91118,1.0
0.76,0.24,0.44203,0.87962,0.94491,0.90907,0.91182,1.0
0.764,0.236,0.44273,0.88046,0.94542,0.90983,0.91243,1.0
0.768,0.232,0.44349,0.88137,0.94576,0.91059,0.91288,1.0
0.772,0.228,0.44443,0.88222,0.9463,0.91123,0.91349,1.0
0.776,0.224,0.44509,0.88317,0.94676,0.912,0.9142,1.0
0.78,0.22,0.44572,0.88436,0.94724,0.91282,0.91494,1.0
0.784,0.216,0.44647,0.88518,0.94775,0.9135,0.91575,1.0
0.788,0.212,0.44721,0.88631,0.94823,0.91436,0.91631,1.0
0.792,0.208,0.44814,0.88724,0.94856,0.91524,0.91705,1.0
0.796,0.204,0.44921,0.8882,0.94907,0.91574,0.91764,1.0
0.8,0.2,0.44978,0.8891,0.94956,0.91634,0.91827,1.0
0.804,0.196,0.45074,0.89011,0.95026,0.91703,0.91889,1.0
0.808,0.192,0.45184,0.89099,0.9507,0.91799,0.91965,1.0
0.812,0.188,0.45249,0.89205,0.95133,0.91869,0.92015,1.0
0.816,0.184,0.45325,0.89317,0.95171,0.9194,0.92088,1.0
0.82,0.18,0.45416,0.89391,0.95219,0.92013,0.92164,1.0
0.824,0.176,0.45506,0.89469,0.95253,0.92069,0.92245,1.0
0.828,0.172,0.45583,0.89557,0.95313,0.92141,0.92322,1.0
0.832,0.168,0.45703,0.89671,0.9536,0.92218,0.92401,1.0
0.836,0.164,0.45788,0.89765,0.95419,0.92296,0.92489,1.0
0.84,0.16,0.45871,0.89861,0.95482,0.92395,0.92566,1.0
0.844,0.156,0.45966,0.89982,0.95531,0.92472,0.9265,1.0
0.848,0.152,0.46034,0.90078,0.9558,0.92547,0.92728,1.0
0.852,0.148,0.46116,0.90182,0.95632,0.92635,0.92802,1.0
0.856,0.144,0.46177,0.90287,0.95683,0.92729,0.92868,1.0
0.86,0.14,0.46258,0.90397,0.95742,0.92817,0.92947,1.0
0.864,0.136,0.4635,0.90508,0.95816,0.92897,0.93025,1.0
0.868,0.132,0.46441,0.90615,0.95864,0.92993,0.93108,1.0
0.872,0.128,0.46536,0.90735,0.95928,0.93064,0.93185,1.0
0.876,0.124,0.46617,0.9083,0.95984,0.93152,0.93276,1.0
0.88,0.12,0.46711,0.90963,0.96063,0.93249,0.93343,1.0
0.884,0.116,0.46802,0.91068,0.96118,0.93346,0.93424,1.0
0.888,0.112,0.4689,0.91178,0.96188,0.93475,0.9356,1.0
0.892,0.108,0.47021,0.91286,0.96262,0.93569,0.93669,1.0
0.896,0.104,0.47127,0.91427,0.96337,0.9366,0.93754,1.0
0.9,0.1,0.47234,0.91574,0.96401,0.93767,0.93878,1.0
0.904,0.096,0.47335,0.9168,0.96473,0.93884,0.93983,1.0
0.908,0.092,0.47439,0.91815,0.96567,0.93978,0.9408,1.0
0.912,0.088,0.47545,0.91919,0.96619,0.94098,0.94207,1.0
0.916,0.084,0.4767,0.92045,0.96699,0.94225,0.94329,1.0
0.92,0.08,0.47753,0.92166,0.96784,0.94319,0.94467,1.0
0.924,0.076,0.47876,0.92286,0.96867,0.94441,0.94574,1.0
0.928,0.072,0.47982,0.92387,0.96956,0.94545,0.94724,1.0
0.932,0.068,0.48108,0.92507,0.97055,0.9468,0.94859,1.0
0.936,0.064,0.48265,0.92654,0.97137,0.94832,0.94971,1.0
0.94,0.06,0.48373,0.92809,0.97216,0.94944,0.95087,1.0
0.944,0.056,0.4855,0.92961,0.97301,0.95082,0.95199,1.0
0.948,0.052,0.4867,0.93108,0.9739,0.95213,0.9537,1.0
0.952,0.048,0.48852,0.93259,0.975,0.95385,0.95599,1.0
0.956,0.044,0.4899,0.93397,0.97572,0.95547,0.95758,1.0
0.96,0.04,0.49195,0.93567,0.97673,0.9566,0.95963,1.0
0.964,0.036,0.49364,0.93743,0.97779,0.95773,0.96172,1.0
0.968,0.032,0.4962,0.93982,0.97921,0.96009,0.96356,1.0
0.972,0.028,0.49845,0.94197,0.98046,0.96163,0.96664,1.0
0.976,0.024,0.50036,0.94373,0.98186,0.96367,0.96904,1.0
0.98,0.02,0.50243,0.94619,0.9834,0.96659,0.97185,1.0
0.984,0.016,0.50574,0.94974,0.98547,0.96895,0.97435,1.0
0.988,0.012,0.50938,0.95276,0.98736,0.97249,0.97695,1.0
0.992,0.008,0.51563,0.95802,0.99025,0.97499,0.98005,1.0
0.996,0.004,0.5235,0.96505,0.99452,0.98032,0.98602,1.0


==> gmm_feedback_variableB/B8B6/all_se_rel_opt_merged_cdf_gap40_nc64_SNR10dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,GMM_merged_cb_merged,GMM_merged_cb_calc,Lloyd_PGD_UL,GMM_PGD_UL,unipow_chan_subsp,optimal
0.0,1.0,0.18643,0.21986,0.23149,0.53967,0.21253,0.3584,1.0
0.004,0.996,0.43096,0.62085,0.62125,0.71611,0.5918,0.63311,1.0
0.008,0.992,0.46481,0.67605,0.67831,0.75588,0.66733,0.67422,1.0
0.012,0.988,0.48625,0.71387,0.71515,0.77798,0.71598,0.69269,1.0
0.016,0.984,0.50009,0.73945,0.73998,0.79733,0.74017,0.70766,1.0
0.02,0.98,0.51087,0.75598,0.75432,0.80881,0.75324,0.71778,1.0
0.024,0.976,0.51829,0.76443,0.76642,0.81655,0.77021,0.7252,1.0
0.028,0.972,0.52564,0.77678,0.77837,0.82493,0.7815,0.73335,1.0
0.032,0.968,0.53176,0.78538,0.78573,0.83282,0.78859,0.74035,1.0
0.036,0.964,0.53817,0.7939,0.79457,0.83941,0.7971,0.74596,1.0
0.04,0.96,0.54227,0.80269,0.80428,0.84371,0.80471,0.75127,1.0
0.044,0.956,0.54681,0.8086,0.80895,0.84775,0.8117,0.75534,1.0
0.048,0.952,0.55088,0.81419,0.81445,0.85186,0.81805,0.75979,1.0
0.052,0.948,0.55406,0.81947,0.81956,0.85583,0.82393,0.76369,1.0
0.056,0.944,0.55853,0.82482,0.82429,0.86035,0.82853,0.7667,1.0
0.06,0.94,0.56221,0.82831,0.82771,0.86382,0.83253,0.76993,1.0
0.064,0.936,0.56552,0.8309,0.83146,0.8663,0.8359,0.77316,1.0
0.068,0.932,0.56735,0.83518,0.83645,0.86862,0.8403,0.77723,1.0
0.072,0.928,0.5705,0.83895,0.84057,0.8713,0.84371,0.78044,1.0
0.076,0.924,0.57366,0.84313,0.84357,0.87326,0.84643,0.78305,1.0
0.08,0.92,0.57632,0.84585,0.84665,0.87558,0.8494,0.78559,1.0
0.084,0.916,0.57848,0.84808,0.84877,0.87755,0.852,0.78775,1.0
0.088,0.912,0.58075,0.85114,0.85266,0.88029,0.85406,0.79021,1.0
0.092,0.908,0.58341,0.85329,0.85481,0.88225,0.85694,0.79234,1.0
0.096,0.904,0.58571,0.85627,0.85718,0.88407,0.85861,0.79445,1.0
0.1,0.9,0.58801,0.85816,0.85892,0.88525,0.8608,0.79676,1.0
0.104,0.896,0.59007,0.85999,0.86093,0.88698,0.86306,0.79834,1.0
0.108,0.892,0.59217,0.86159,0.86318,0.88837,0.86501,0.80048,1.0
0.112,0.888,0.59437,0.86312,0.86486,0.88974,0.86745,0.8024,1.0
0.116,0.884,0.59652,0.86516,0.86689,0.89107,0.86886,0.80485,1.0
0.12,0.88,0.59796,0.86694,0.86857,0.89219,0.87062,0.80707,1.0
0.124,0.876,0.59936,0.86871,0.86966,0.89363,0.87216,0.80929,1.0
0.128,0.872,0.60114,0.87028,0.87119,0.89497,0.87374,0.81107,1.0
0.132,0.868,0.60279,0.87177,0.87265,0.89623,0.87507,0.81338,1.0
0.136,0.864,0.60456,0.87314,0.87412,0.89723,0.87629,0.81582,1.0
0.14,0.86,0.60647,0.87445,0.87521,0.89835,0.87723,0.81756,1.0
0.144,0.856,0.60795,0.8758,0.87661,0.89905,0.87839,0.8197,1.0
0.148,0.852,0.60936,0.87668,0.87773,0.90008,0.87961,0.82162,1.0
0.152,0.848,0.61071,0.87803,0.87881,0.90073,0.88076,0.8237,1.0
0.156,0.844,0.61225,0.87937,0.8802,0.90153,0.88175,0.82532,1.0
0.16,0.84,0.61387,0.88021,0.88138,0.90256,0.88274,0.8273,1.0
0.164,0.836,0.61504,0.88122,0.88232,0.90334,0.88405,0.82876,1.0
0.168,0.832,0.61669,0.88255,0.88351,0.90424,0.8852,0.83031,1.0
0.172,0.828,0.61793,0.88365,0.88494,0.90499,0.88616,0.83144,1.0
0.176,0.824,0.61919,0.88482,0.88587,0.90587,0.88727,0.83287,1.0
0.18,0.82,0.62034,0.88578,0.88668,0.9064,0.88825,0.834,1.0
0.184,0.816,0.62191,0.8868,0.88783,0.90711,0.88913,0.83549,1.0
0.188,0.812,0.62329,0.88781,0.88886,0.90773,0.89008,0.83663,1.0
0.192,0.808,0.62528,0.88875,0.88996,0.9083,0.8912,0.83803,1.0
0.196,0.804,0.62644,0.88974,0.89085,0.9087,0.89223,0.83926,1.0
0.2,0.8,0.62788,0.89081,0.89172,0.90921,0.89294,0.84086,1.0
0.204,0.796,0.62892,0.89156,0.89268,0.90974,0.89382,0.84203,1.0
0.208,0.792,0.63011,0.89244,0.89342,0.9103,0.89454,0.84291,1.0
0.212,0.788,0.63145,0.89318,0.89408,0.91087,0.89519,0.84417,1.0
0.216,0.784,0.63229,0.89405,0.89506,0.91136,0.8959,0.84524,1.0
0.22,0.78,0.63383,0.89482,0.89588,0.91193,0.89657,0.84673,1.0
0.224,0.776,0.63505,0.89564,0.8966,0.91244,0.8972,0.84785,1.0
0.228,0.772,0.63622,0.8963,0.89718,0.91305,0.89796,0.84886,1.0
0.232,0.768,0.63717,0.89693,0.89771,0.91364,0.89857,0.85028,1.0
0.236,0.764,0.63825,0.89754,0.89845,0.91423,0.89929,0.85167,1.0
0.24,0.76,0.63938,0.89811,0.89935,0.91457,0.89993,0.85249,1.0
0.244,0.756,0.64056,0.89895,0.90019,0.91496,0.90066,0.85344,1.0
0.248,0.752,0.6413,0.89961,0.90088,0.91551,0.90127,0.85449,1.0
0.252,0.748,0.64231,0.90044,0.90143,0.91605,0.9018,0.85562,1.0
0.256,0.744,0.6432,0.90112,0.90189,0.91644,0.90243,0.85672,1.0
0.26,0.74,0.64429,0.9018,0.90263,0.91675,0.9029,0.85753,1.0
0.264,0.736,0.64525,0.90245,0.90319,0.91722,0.90357,0.85848,1.0
0.268,0.732,0.64628,0.90301,0.90394,0.91769,0.90413,0.85946,1.0
0.272,0.728,0.64735,0.90373,0.90453,0.91801,0.90478,0.86031,1.0
0.276,0.724,0.64825,0.90424,0.90514,0.91835,0.90545,0.86124,1.0
0.28,0.72,0.64914,0.90478,0.90577,0.91867,0.90597,0.86194,1.0
0.284,0.716,0.65003,0.90533,0.90632,0.91914,0.90646,0.86272,1.0
0.288,0.712,0.65101,0.90602,0.90673,0.91955,0.90684,0.86365,1.0
0.292,0.708,0.65194,0.90651,0.90726,0.91992,0.90745,0.86457,1.0
0.296,0.704,0.65305,0.90713,0.90782,0.92024,0.90798,0.86525,1.0
0.3,0.7,0.65393,0.90768,0.90826,0.92067,0.90857,0.86625,1.0
0.304,0.696,0.65494,0.90815,0.90876,0.92102,0.90914,0.86727,1.0
0.308,0.692,0.65574,0.9087,0.90926,0.92136,0.90964,0.86816,1.0
0.312,0.688,0.65661,0.90911,0.90971,0.92169,0.9101,0.86876,1.0
0.316,0.684,0.6575,0.90961,0.91015,0.92197,0.91056,0.86942,1.0
0.32,0.68,0.65846,0.91004,0.91058,0.92228,0.91101,0.87019,1.0
0.324,0.676,0.6592,0.91049,0.91113,0.92257,0.91146,0.87086,1.0
0.328,0.672,0.66004,0.91085,0.91152,0.92289,0.91186,0.87181,1.0
0.332,0.668,0.66087,0.91129,0.91194,0.92317,0.91227,0.87259,1.0
0.336,0.664,0.6616,0.91183,0.91246,0.92348,0.91259,0.8734,1.0
0.34,0.66,0.66228,0.91219,0.91301,0.92376,0.91317,0.87437,1.0
0.344,0.656,0.663,0.91262,0.91329,0.92409,0.91348,0.87495,1.0
0.348,0.652,0.66368,0.91314,0.91371,0.92437,0.91386,0.87569,1.0
0.352,0.648,0.66437,0.91348,0.91414,0.92466,0.91421,0.87644,1.0
0.356,0.644,0.66524,0.9139,0.91454,0.92493,0.91455,0.87712,1.0
0.36,0.64,0.66592,0.91429,0.91486,0.92527,0.91492,0.87789,1.0
0.364,0.636,0.66677,0.9146,0.91523,0.92553,0.91532,0.87862,1.0
0.368,0.632,0.66744,0.915,0.91558,0.92581,0.91564,0.8791,1.0
0.372,0.628,0.6681,0.91538,0.91588,0.92615,0.91595,0.87975,1.0
0.376,0.624,0.66879,0.91571,0.91626,0.92642,0.91633,0.88041,1.0
0.38,0.62,0.6694,0.91604,0.91664,0.92669,0.9167,0.88114,1.0
0.384,0.616,0.67011,0.91641,0.91689,0.92708,0.91704,0.88163,1.0
0.388,0.612,0.67061,0.91669,0.91737,0.92736,0.91731,0.88222,1.0
0.392,0.608,0.6713,0.91699,0.91768,0.92758,0.91765,0.88267,1.0
0.396,0.604,0.67198,0.91727,0.91799,0.92786,0.91807,0.88325,1.0
0.4,0.6,0.67265,0.9176,0.91825,0.92816,0.91856,0.88383,1.0
0.404,0.596,0.6735,0.91792,0.91864,0.92848,0.91899,0.8845,1.0
0.408,0.592,0.67425,0.91829,0.91901,0.92876,0.91928,0.88497,1.0
0.412,0.588,0.67489,0.91865,0.91928,0.92903,0.91962,0.88546,1.0
0.416,0.584,0.67542,0.919,0.91966,0.92927,0.92005,0.88594,1.0
0.42,0.58,0.67595,0.91933,0.91996,0.92952,0.92036,0.88637,1.0
0.424,0.576,0.6764,0.91969,0.92033,0.9298,0.92084,0.88709,1.0
0.428,0.572,0.67715,0.92009,0.92067,0.93002,0.92117,0.8876,1.0
0.432,0.568,0.67777,0.92038,0.92116,0.93026,0.92146,0.88808,1.0
0.436,0.564,0.67832,0.9208,0.92146,0.93052,0.92181,0.8887,1.0
0.44,0.56,0.67891,0.92115,0.92186,0.93078,0.92208,0.88932,1.0
0.444,0.556,0.6796,0.92141,0.92218,0.93104,0.92243,0.88978,1.0
0.448,0.552,0.68023,0.92182,0.92245,0.93124,0.92267,0.89031,1.0
0.452,0.548,0.6807,0.92216,0.92276,0.93155,0.92304,0.89078,1.0
0.456,0.544,0.68125,0.92249,0.92304,0.93178,0.92336,0.89115,1.0
0.46,0.54,0.68181,0.92275,0.92335,0.93201,0.92364,0.8917,1.0
0.464,0.536,0.68233,0.92308,0.92361,0.93229,0.92386,0.89238,1.0
0.468,0.532,0.68281,0.92336,0.92389,0.93248,0.92416,0.89278,1.0
0.472,0.528,0.68322,0.92364,0.92416,0.93268,0.92442,0.89317,1.0
0.476,0.524,0.68374,0.92388,0.92447,0.93287,0.9248,0.89359,1.0
0.48,0.52,0.6842,0.92414,0.92481,0.93312,0.9251,0.8942,1.0
0.484,0.516,0.68472,0.92441,0.9251,0.93333,0.92549,0.89487,1.0
0.488,0.512,0.68534,0.92481,0.92542,0.93351,0.92579,0.89532,1.0
0.492,0.508,0.68595,0.92514,0.92564,0.93374,0.92604,0.89583,1.0
0.496,0.504,0.68644,0.92553,0.92594,0.93398,0.92635,0.89646,1.0
0.5,0.5,0.68704,0.92578,0.92622,0.93414,0.92664,0.89715,1.0
0.504,0.496,0.6875,0.92599,0.9265,0.93432,0.92691,0.89761,1.0
0.508,0.492,0.68809,0.92625,0.92668,0.93457,0.92712,0.89808,1.0
0.512,0.488,0.68864,0.9265,0.92692,0.93477,0.92738,0.89853,1.0
0.516,0.484,0.68921,0.92675,0.92716,0.93501,0.92768,0.89901,1.0
0.52,0.48,0.68984,0.92703,0.92741,0.9352,0.92801,0.89952,1.0
0.524,0.476,0.69023,0.92726,0.92768,0.93539,0.92827,0.89993,1.0
0.528,0.472,0.69081,0.92752,0.92792,0.93562,0.92855,0.9006,1.0
0.532,0.468,0.69127,0.92776,0.92819,0.93583,0.92882,0.90115,1.0
0.536,0.464,0.69173,0.92805,0.92857,0.93607,0.92908,0.90156,1.0
0.54,0.46,0.69236,0.92834,0.92886,0.93628,0.9294,0.90214,1.0
0.544,0.456,0.69282,0.92862,0.92913,0.93645,0.9297,0.90257,1.0
0.548,0.452,0.69332,0.92898,0.92935,0.93661,0.92994,0.90315,1.0
0.552,0.448,0.69394,0.92919,0.92966,0.93691,0.93015,0.90384,1.0
0.556,0.444,0.69442,0.92949,0.92992,0.93708,0.93038,0.90428,1.0
0.56,0.44,0.69484,0.92976,0.93014,0.93736,0.93056,0.90485,1.0
0.564,0.436,0.69529,0.93005,0.93039,0.93758,0.9308,0.90539,1.0
0.568,0.432,0.69605,0.93025,0.93064,0.93774,0.93107,0.90598,1.0
0.572,0.428,0.6965,0.93047,0.93096,0.93798,0.9313,0.9065,1.0
0.576,0.424,0.69697,0.9307,0.9312,0.93821,0.93155,0.90704,1.0
0.58,0.42,0.69747,0.93096,0.93139,0.93842,0.93179,0.90749,1.0
0.584,0.416,0.69786,0.93123,0.93168,0.93861,0.93201,0.90795,1.0
0.588,0.412,0.69841,0.93153,0.93193,0.93886,0.93227,0.90858,1.0
0.592,0.408,0.69906,0.9318,0.9322,0.93903,0.93247,0.90917,1.0
0.596,0.404,0.69958,0.93208,0.93242,0.9392,0.93271,0.90971,1.0
0.6,0.4,0.70002,0.93232,0.93264,0.93938,0.93294,0.9101,1.0
0.604,0.396,0.7004,0.93254,0.933,0.93961,0.93323,0.91056,1.0
0.608,0.392,0.70081,0.93282,0.93322,0.9398,0.93356,0.91099,1.0
0.612,0.388,0.70122,0.93307,0.93352,0.94009,0.93384,0.91159,1.0
0.616,0.384,0.70162,0.93334,0.9338,0.94037,0.93414,0.91218,1.0
0.62,0.38,0.70204,0.93362,0.93407,0.94058,0.9344,0.91268,1.0
0.624,0.376,0.7025,0.9339,0.93432,0.9408,0.93466,0.91306,1.0
0.628,0.372,0.70289,0.93415,0.93457,0.94103,0.9349,0.91365,1.0
0.632,0.368,0.70327,0.9344,0.93492,0.94128,0.93517,0.91405,1.0
0.636,0.364,0.70367,0.93462,0.93516,0.9415,0.93546,0.91469,1.0
0.64,0.36,0.70403,0.93486,0.93547,0.94173,0.93573,0.91508,1.0
0.644,0.356,0.70446,0.93514,0.93573,0.94194,0.93594,0.91561,1.0
0.648,0.352,0.70482,0.93546,0.93596,0.94212,0.93628,0.91629,1.0
0.652,0.348,0.70519,0.93572,0.93623,0.94236,0.93656,0.91686,1.0
0.656,0.344,0.70574,0.93596,0.93651,0.94256,0.93682,0.91753,1.0
0.66,0.34,0.70622,0.93622,0.93674,0.94286,0.93713,0.91797,1.0
0.664,0.336,0.70658,0.93644,0.93701,0.94314,0.93742,0.91848,1.0
0.668,0.332,0.70707,0.93669,0.93727,0.9434,0.93774,0.91918,1.0
0.672,0.328,0.70762,0.93692,0.9375,0.94363,0.93799,0.91965,1.0
0.676,0.324,0.70808,0.93719,0.93782,0.94389,0.93828,0.92017,1.0
0.68,0.32,0.70851,0.93743,0.93806,0.94416,0.93851,0.92066,1.0
0.684,0.316,0.70886,0.93774,0.93834,0.94436,0.93876,0.92108,1.0
0.688,0.312,0.70925,0.93798,0.93866,0.94463,0.93906,0.92157,1.0
0.692,0.308,0.70974,0.9383,0.93892,0.94485,0.93933,0.92219,1.0
0.696,0.304,0.7101,0.93868,0.93916,0.9451,0.93962,0.92276,1.0
0.7,0.3,0.71045,0.939,0.93944,0.94532,0.93987,0.92331,1.0
0.704,0.296,0.71091,0.9392,0.9397,0.94563,0.94009,0.92381,1.0
0.708,0.292,0.7113,0.93944,0.93996,0.94592,0.94042,0.9243,1.0
0.712,0.288,0.71177,0.9397,0.9402,0.94617,0.94065,0.92477,1.0
0.716,0.284,0.71221,0.93998,0.94045,0.94636,0.94086,0.92525,1.0
0.72,0.28,0.71275,0.94029,0.94073,0.94658,0.94116,0.92573,1.0
0.724,0.276,0.71319,0.94059,0.94098,0.94683,0.94143,0.92618,1.0
0.728,0.272,0.71374,0.9408,0.94131,0.94715,0.94171,0.9267,1.0
0.732,0.268,0.71452,0.94103,0.94159,0.94746,0.94196,0.92712,1.0
0.736,0.264,0.71493,0.9413,0.94186,0.94773,0.94231,0.92754,1.0
0.74,0.26,0.71543,0.94151,0.94219,0.94799,0.94255,0.92798,1.0
0.744,0.256,0.71582,0.9418,0.94248,0.94824,0.94283,0.92849,1.0
0.748,0.252,0.7163,0.9421,0.94274,0.94856,0.94311,0.92892,1.0
0.752,0.248,0.71685,0.9424,0.94311,0.94885,0.94348,0.92938,1.0
0.756,0.244,0.71737,0.9427,0.94342,0.94908,0.9438,0.92996,1.0
0.76,0.24,0.71799,0.94301,0.94371,0.94936,0.94408,0.93038,1.0
0.764,0.236,0.71857,0.94342,0.94395,0.94966,0.94446,0.93091,1.0
0.768,0.232,0.71914,0.94369,0.94421,0.94992,0.94471,0.93136,1.0
0.772,0.228,0.71966,0.944,0.94448,0.95024,0.94495,0.93187,1.0
0.776,0.224,0.72028,0.94436,0.94478,0.95059,0.94528,0.9323,1.0
0.78,0.22,0.72082,0.94459,0.94515,0.95091,0.94562,0.93279,1.0
0.784,0.216,0.72142,0.94484,0.94542,0.95118,0.94587,0.93319,1.0
0.788,0.212,0.72192,0.94518,0.94577,0.95157,0.9462,0.9336,1.0
0.792,0.208,0.72238,0.9455,0.9461,0.9519,0.94643,0.93405,1.0
0.796,0.204,0.72282,0.94578,0.94646,0.95227,0.94682,0.93439,1.0
0.8,0.2,0.72316,0.94608,0.94676,0.95254,0.94724,0.93479,1.0
0.804,0.196,0.72365,0.94649,0.94703,0.95289,0.94756,0.93524,1.0
0.808,0.192,0.72431,0.94683,0.94733,0.95325,0.94787,0.93579,1.0
0.812,0.188,0.72481,0.94717,0.94779,0.95361,0.9482,0.9362,1.0
0.816,0.184,0.72543,0.94755,0.94814,0.95389,0.94857,0.93676,1.0
0.82,0.18,0.72592,0.94783,0.94849,0.95431,0.94891,0.9372,1.0
0.824,0.176,0.72639,0.94816,0.94884,0.95467,0.94923,0.93766,1.0
0.828,0.172,0.72685,0.94857,0.94916,0.95507,0.94967,0.93817,1.0
0.832,0.168,0.7274,0.94886,0.94954,0.95547,0.95007,0.93867,1.0
0.836,0.164,0.72791,0.94919,0.94992,0.95582,0.95045,0.9392,1.0
0.84,0.16,0.72845,0.94951,0.95025,0.95633,0.95098,0.93971,1.0
0.844,0.156,0.72894,0.94991,0.95071,0.95676,0.95139,0.94024,1.0
0.848,0.152,0.72929,0.95029,0.95103,0.95704,0.95165,0.94075,1.0
0.852,0.148,0.72987,0.9507,0.9513,0.95742,0.952,0.94119,1.0
0.856,0.144,0.73045,0.95108,0.95161,0.95781,0.95241,0.94181,1.0
0.86,0.14,0.73122,0.95148,0.95196,0.95819,0.9528,0.94218,1.0
0.864,0.136,0.73171,0.95171,0.95233,0.95863,0.95324,0.94256,1.0
0.868,0.132,0.73228,0.95209,0.95275,0.95898,0.95374,0.94301,1.0
0.872,0.128,0.73302,0.95252,0.95324,0.95943,0.95413,0.94343,1.0
0.876,0.124,0.73353,0.95298,0.9536,0.95983,0.95448,0.94396,1.0
0.88,0.12,0.7341,0.95342,0.95405,0.96025,0.95497,0.94426,1.0
0.884,0.116,0.73465,0.95384,0.95457,0.96067,0.95538,0.94485,1.0
0.888,0.112,0.73516,0.9543,0.95509,0.961,0.95583,0.94535,1.0
0.892,0.108,0.73576,0.95476,0.95554,0.96139,0.95624,0.94587,1.0
0.896,0.104,0.73638,0.95522,0.95595,0.9618,0.95664,0.94651,1.0
0.9,0.1,0.73691,0.9556,0.95656,0.96224,0.95722,0.94702,1.0
0.904,0.096,0.73752,0.95613,0.957,0.96261,0.95765,0.94774,1.0
0.908,0.092,0.73813,0.95652,0.95736,0.96295,0.9581,0.94832,1.0
0.912,0.088,0.73873,0.9569,0.95777,0.96334,0.95854,0.94889,1.0
0.916,0.084,0.73935,0.95752,0.95838,0.96375,0.95894,0.94948,1.0
0.92,0.08,0.7401,0.95797,0.95879,0.96413,0.95965,0.94994,1.0
0.924,0.076,0.7407,0.95853,0.95941,0.96476,0.96026,0.95065,1.0
0.928,0.072,0.74137,0.95907,0.95995,0.96515,0.96068,0.95113,1.0
0.932,0.068,0.74198,0.95971,0.96052,0.96564,0.96124,0.9517,1.0
0.936,0.064,0.7426,0.96027,0.96119,0.96619,0.96175,0.9523,1.0
0.94,0.06,0.74317,0.96086,0.96169,0.96667,0.96217,0.95293,1.0
0.944,0.056,0.74404,0.9616,0.96223,0.96715,0.96285,0.95358,1.0
0.948,0.052,0.74505,0.96229,0.9627,0.96764,0.96347,0.95434,1.0
0.952,0.048,0.74605,0.9628,0.96354,0.96813,0.96429,0.95487,1.0
0.956,0.044,0.74682,0.96344,0.96415,0.96877,0.96483,0.95564,1.0
0.96,0.04,0.74759,0.9642,0.96488,0.96923,0.96548,0.95643,1.0
0.964,0.036,0.74864,0.96502,0.96562,0.96989,0.96625,0.95741,1.0
0.968,0.032,0.74949,0.9657,0.96665,0.97051,0.967,0.95822,1.0
0.972,0.028,0.75053,0.96648,0.96747,0.97112,0.96808,0.95907,1.0
0.976,0.024,0.7516,0.96744,0.96831,0.97192,0.96891,0.96001,1.0
0.98,0.02,0.75263,0.96873,0.96932,0.97263,0.96993,0.96108,1.0
0.984,0.016,0.75435,0.96985,0.97089,0.97349,0.97131,0.9625,1.0
0.988,0.012,0.75572,0.9713,0.9719,0.97488,0.97257,0.96419,1.0
0.992,0.008,0.75827,0.9735,0.97398,0.97632,0.9748,0.96611,1.0
0.996,0.004,0.76258,0.97616,0.97677,0.97824,0.97707,0.96928,1.0


==> gmm_feedback_variableB/B8B6/all_se_rel_opt_pruned_cdf_gap40_nc64_SNR10dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,GMM_pruned_cb_pruned,Lloyd_PGD_UL,GMM_PGD_UL,unipow_chan_subsp,optimal
0.0,1.0,0.18643,0.21986,0.53967,0.21253,0.3584,1.0
0.004,0.996,0.43096,0.52904,0.71611,0.5918,0.63311,1.0
0.008,0.992,0.46481,0.61931,0.75588,0.66733,0.67422,1.0
0.012,0.988,0.48625,0.67415,0.77798,0.71598,0.69269,1.0
0.016,0.984,0.50009,0.70431,0.79733,0.74017,0.70766,1.0
0.02,0.98,0.51087,0.72286,0.80881,0.75324,0.71778,1.0
0.024,0.976,0.51829,0.74077,0.81655,0.77021,0.7252,1.0
0.028,0.972,0.52564,0.75649,0.82493,0.7815,0.73335,1.0
0.032,0.968,0.53176,0.76649,0.83282,0.78859,0.74035,1.0
0.036,0.964,0.53817,0.77639,0.83941,0.7971,0.74596,1.0
0.04,0.96,0.54227,0.78524,0.84371,0.80471,0.75127,1.0
0.044,0.956,0.54681,0.79472,0.84775,0.8117,0.75534,1.0
0.048,0.952,0.55088,0.80295,0.85186,0.81805,0.75979,1.0
0.052,0.948,0.55406,0.80907,0.85583,0.82393,0.76369,1.0
0.056,0.944,0.55853,0.8135,0.86035,0.82853,0.7667,1.0
0.06,0.94,0.56221,0.81813,0.86382,0.83253,0.76993,1.0
0.064,0.936,0.56552,0.82429,0.8663,0.8359,0.77316,1.0
0.068,0.932,0.56735,0.82856,0.86862,0.8403,0.77723,1.0
0.072,0.928,0.5705,0.83221,0.8713,0.84371,0.78044,1.0
0.076,0.924,0.57366,0.83514,0.87326,0.84643,0.78305,1.0
0.08,0.92,0.57632,0.83914,0.87558,0.8494,0.78559,1.0
0.084,0.916,0.57848,0.84293,0.87755,0.852,0.78775,1.0
0.088,0.912,0.58075,0.84542,0.88029,0.85406,0.79021,1.0
0.092,0.908,0.58341,0.84839,0.88225,0.85694,0.79234,1.0
0.096,0.904,0.58571,0.85114,0.88407,0.85861,0.79445,1.0
0.1,0.9,0.58801,0.85327,0.88525,0.8608,0.79676,1.0
0.104,0.896,0.59007,0.85639,0.88698,0.86306,0.79834,1.0
0.108,0.892,0.59217,0.85827,0.88837,0.86501,0.80048,1.0
0.112,0.888,0.59437,0.86056,0.88974,0.86745,0.8024,1.0
0.116,0.884,0.59652,0.86195,0.89107,0.86886,0.80485,1.0
0.12,0.88,0.59796,0.86462,0.89219,0.87062,0.80707,1.0
0.124,0.876,0.59936,0.86704,0.89363,0.87216,0.80929,1.0
0.128,0.872,0.60114,0.86869,0.89497,0.87374,0.81107,1.0
0.132,0.868,0.60279,0.87015,0.89623,0.87507,0.81338,1.0
0.136,0.864,0.60456,0.87168,0.89723,0.87629,0.81582,1.0
0.14,0.86,0.60647,0.87334,0.89835,0.87723,0.81756,1.0
0.144,0.856,0.60795,0.87458,0.89905,0.87839,0.8197,1.0
0.148,0.852,0.60936,0.87587,0.90008,0.87961,0.82162,1.0
0.152,0.848,0.61071,0.87704,0.90073,0.88076,0.8237,1.0
0.156,0.844,0.61225,0.87782,0.90153,0.88175,0.82532,1.0
0.16,0.84,0.61387,0.87898,0.90256,0.88274,0.8273,1.0
0.164,0.836,0.61504,0.88022,0.90334,0.88405,0.82876,1.0
0.168,0.832,0.61669,0.88122,0.90424,0.8852,0.83031,1.0
0.172,0.828,0.61793,0.88252,0.90499,0.88616,0.83144,1.0
0.176,0.824,0.61919,0.88364,0.90587,0.88727,0.83287,1.0
0.18,0.82,0.62034,0.88511,0.9064,0.88825,0.834,1.0
0.184,0.816,0.62191,0.88603,0.90711,0.88913,0.83549,1.0
0.188,0.812,0.62329,0.88703,0.90773,0.89008,0.83663,1.0
0.192,0.808,0.62528,0.88796,0.9083,0.8912,0.83803,1.0
0.196,0.804,0.62644,0.88893,0.9087,0.89223,0.83926,1.0
0.2,0.8,0.62788,0.88976,0.90921,0.89294,0.84086,1.0
0.204,0.796,0.62892,0.89104,0.90974,0.89382,0.84203,1.0
0.208,0.792,0.63011,0.89202,0.9103,0.89454,0.84291,1.0
0.212,0.788,0.63145,0.89282,0.91087,0.89519,0.84417,1.0
0.216,0.784,0.63229,0.89367,0.91136,0.8959,0.84524,1.0
0.22,0.78,0.63383,0.89452,0.91193,0.89657,0.84673,1.0
0.224,0.776,0.63505,0.89528,0.91244,0.8972,0.84785,1.0
0.228,0.772,0.63622,0.89595,0.91305,0.89796,0.84886,1.0
0.232,0.768,0.63717,0.89668,0.91364,0.89857,0.85028,1.0
0.236,0.764,0.63825,0.89733,0.91423,0.89929,0.85167,1.0
0.24,0.76,0.63938,0.89797,0.91457,0.89993,0.85249,1.0
0.244,0.756,0.64056,0.89863,0.91496,0.90066,0.85344,1.0
0.248,0.752,0.6413,0.89932,0.91551,0.90127,0.85449,1.0
0.252,0.748,0.64231,0.89992,0.91605,0.9018,0.85562,1.0
0.256,0.744,0.6432,0.90064,0.91644,0.90243,0.85672,1.0
0.26,0.74,0.64429,0.90126,0.91675,0.9029,0.85753,1.0
0.264,0.736,0.64525,0.90194,0.91722,0.90357,0.85848,1.0
0.268,0.732,0.64628,0.90253,0.91769,0.90413,0.85946,1.0
0.272,0.728,0.64735,0.90316,0.91801,0.90478,0.86031,1.0
0.276,0.724,0.64825,0.90377,0.91835,0.90545,0.86124,1.0
0.28,0.72,0.64914,0.90426,0.91867,0.90597,0.86194,1.0
0.284,0.716,0.65003,0.90508,0.91914,0.90646,0.86272,1.0
0.288,0.712,0.65101,0.90564,0.91955,0.90684,0.86365,1.0
0.292,0.708,0.65194,0.9062,0.91992,0.90745,0.86457,1.0
0.296,0.704,0.65305,0.90666,0.92024,0.90798,0.86525,1.0
0.3,0.7,0.65393,0.90721,0.92067,0.90857,0.86625,1.0
0.304,0.696,0.65494,0.90773,0.92102,0.90914,0.86727,1.0
0.308,0.692,0.65574,0.90835,0.92136,0.90964,0.86816,1.0
0.312,0.688,0.65661,0.9088,0.92169,0.9101,0.86876,1.0
0.316,0.684,0.6575,0.90936,0.92197,0.91056,0.86942,1.0
0.32,0.68,0.65846,0.90987,0.92228,0.91101,0.87019,1.0
0.324,0.676,0.6592,0.91031,0.92257,0.91146,0.87086,1.0
0.328,0.672,0.66004,0.91074,0.92289,0.91186,0.87181,1.0
0.332,0.668,0.66087,0.91121,0.92317,0.91227,0.87259,1.0
0.336,0.664,0.6616,0.91165,0.92348,0.91259,0.8734,1.0
0.34,0.66,0.66228,0.912,0.92376,0.91317,0.87437,1.0
0.344,0.656,0.663,0.91241,0.92409,0.91348,0.87495,1.0
0.348,0.652,0.66368,0.91287,0.92437,0.91386,0.87569,1.0
0.352,0.648,0.66437,0.91329,0.92466,0.91421,0.87644,1.0
0.356,0.644,0.66524,0.9136,0.92493,0.91455,0.87712,1.0
0.36,0.64,0.66592,0.91413,0.92527,0.91492,0.87789,1.0
0.364,0.636,0.66677,0.91444,0.92553,0.91532,0.87862,1.0
0.368,0.632,0.66744,0.91477,0.92581,0.91564,0.8791,1.0
0.372,0.628,0.6681,0.91521,0.92615,0.91595,0.87975,1.0
0.376,0.624,0.66879,0.91552,0.92642,0.91633,0.88041,1.0
0.38,0.62,0.6694,0.91586,0.92669,0.9167,0.88114,1.0
0.384,0.616,0.67011,0.9162,0.92708,0.91704,0.88163,1.0
0.388,0.612,0.67061,0.91667,0.92736,0.91731,0.88222,1.0
0.392,0.608,0.6713,0.91699,0.92758,0.91765,0.88267,1.0
0.396,0.604,0.67198,0.91731,0.92786,0.91807,0.88325,1.0
0.4,0.6,0.67265,0.91763,0.92816,0.91856,0.88383,1.0
0.404,0.596,0.6735,0.91806,0.92848,0.91899,0.8845,1.0
0.408,0.592,0.67425,0.9185,0.92876,0.91928,0.88497,1.0
0.412,0.588,0.67489,0.91886,0.92903,0.91962,0.88546,1.0
0.416,0.584,0.67542,0.91928,0.92927,0.92005,0.88594,1.0
0.42,0.58,0.67595,0.9196,0.92952,0.92036,0.88637,1.0
0.424,0.576,0.6764,0.92,0.9298,0.92084,0.88709,1.0
0.428,0.572,0.67715,0.92035,0.93002,0.92117,0.8876,1.0
0.432,0.568,0.67777,0.9208,0.93026,0.92146,0.88808,1.0
0.436,0.564,0.67832,0.92115,0.93052,0.92181,0.8887,1.0
0.44,0.56,0.67891,0.92144,0.93078,0.92208,0.88932,1.0
0.444,0.556,0.6796,0.92181,0.93104,0.92243,0.88978,1.0
0.448,0.552,0.68023,0.92208,0.93124,0.92267,0.89031,1.0
0.452,0.548,0.6807,0.9224,0.93155,0.92304,0.89078,1.0
0.456,0.544,0.68125,0.92267,0.93178,0.92336,0.89115,1.0
0.46,0.54,0.68181,0.92304,0.93201,0.92364,0.8917,1.0
0.464,0.536,0.68233,0.92336,0.93229,0.92386,0.89238,1.0
0.468,0.532,0.68281,0.92364,0.93248,0.92416,0.89278,1.0
0.472,0.528,0.68322,0.92386,0.93268,0.92442,0.89317,1.0
0.476,0.524,0.68374,0.92414,0.93287,0.9248,0.89359,1.0
0.48,0.52,0.6842,0.92439,0.93312,0.9251,0.8942,1.0
0.484,0.516,0.68472,0.92472,0.93333,0.92549,0.89487,1.0
0.488,0.512,0.68534,0.92506,0.93351,0.92579,0.89532,1.0
0.492,0.508,0.68595,0.9254,0.93374,0.92604,0.89583,1.0
0.496,0.504,0.68644,0.92573,0.93398,0.92635,0.89646,1.0
0.5,0.5,0.68704,0.92595,0.93414,0.92664,0.89715,1.0
0.504,0.496,0.6875,0.92626,0.93432,0.92691,0.89761,1.0
0.508,0.492,0.68809,0.9266,0.93457,0.92712,0.89808,1.0
0.512,0.488,0.68864,0.92687,0.93477,0.92738,0.89853,1.0
0.516,0.484,0.68921,0.92706,0.93501,0.92768,0.89901,1.0
0.52,0.48,0.68984,0.92731,0.9352,0.92801,0.89952,1.0
0.524,0.476,0.69023,0.92761,0.93539,0.92827,0.89993,1.0
0.528,0.472,0.69081,0.92792,0.93562,0.92855,0.9006,1.0
0.532,0.468,0.69127,0.92822,0.93583,0.92882,0.90115,1.0
0.536,0.464,0.69173,0.92851,0.93607,0.92908,0.90156,1.0
0.54,0.46,0.69236,0.92876,0.93628,0.9294,0.90214,1.0
0.544,0.456,0.69282,0.92906,0.93645,0.9297,0.90257,1.0
0.548,0.452,0.69332,0.92935,0.93661,0.92994,0.90315,1.0
0.552,0.448,0.69394,0.92969,0.93691,0.93015,0.90384,1.0
0.556,0.444,0.69442,0.92993,0.93708,0.93038,0.90428,1.0
0.56,0.44,0.69484,0.93014,0.93736,0.93056,0.90485,1.0
0.564,0.436,0.69529,0.93036,0.93758,0.9308,0.90539,1.0
0.568,0.432,0.69605,0.93056,0.93774,0.93107,0.90598,1.0
0.572,0.428,0.6965,0.93083,0.93798,0.9313,0.9065,1.0
0.576,0.424,0.69697,0.93111,0.93821,0.93155,0.90704,1.0
0.58,0.42,0.69747,0.93133,0.93842,0.93179,0.90749,1.0
0.584,0.416,0.69786,0.9316,0.93861,0.93201,0.90795,1.0
0.588,0.412,0.69841,0.93182,0.93886,0.93227,0.90858,1.0
0.592,0.408,0.69906,0.93208,0.93903,0.93247,0.90917,1.0
0.596,0.404,0.69958,0.93233,0.9392,0.93271,0.90971,1.0
0.6,0.4,0.70002,0.93258,0.93938,0.93294,0.9101,1.0
0.604,0.396,0.7004,0.93283,0.93961,0.93323,0.91056,1.0
0.608,0.392,0.70081,0.93311,0.9398,0.93356,0.91099,1.0
0.612,0.388,0.70122,0.93339,0.94009,0.93384,0.91159,1.0
0.616,0.384,0.70162,0.9337,0.94037,0.93414,0.91218,1.0
0.62,0.38,0.70204,0.93399,0.94058,0.9344,0.91268,1.0
0.624,0.376,0.7025,0.93427,0.9408,0.93466,0.91306,1.0
0.628,0.372,0.70289,0.93449,0.94103,0.9349,0.91365,1.0
0.632,0.368,0.70327,0.93474,0.94128,0.93517,0.91405,1.0
0.636,0.364,0.70367,0.93498,0.9415,0.93546,0.91469,1.0
0.64,0.36,0.70403,0.93528,0.94173,0.93573,0.91508,1.0
0.644,0.356,0.70446,0.93552,0.94194,0.93594,0.91561,1.0
0.648,0.352,0.70482,0.93577,0.94212,0.93628,0.91629,1.0
0.652,0.348,0.70519,0.93604,0.94236,0.93656,0.91686,1.0
0.656,0.344,0.70574,0.93636,0.94256,0.93682,0.91753,1.0
0.66,0.34,0.70622,0.93666,0.94286,0.93713,0.91797,1.0
0.664,0.336,0.70658,0.93687,0.94314,0.93742,0.91848,1.0
0.668,0.332,0.70707,0.93722,0.9434,0.93774,0.91918,1.0
0.672,0.328,0.70762,0.93755,0.94363,0.93799,0.91965,1.0
0.676,0.324,0.70808,0.9378,0.94389,0.93828,0.92017,1.0
0.68,0.32,0.70851,0.93805,0.94416,0.93851,0.92066,1.0
0.684,0.316,0.70886,0.93835,0.94436,0.93876,0.92108,1.0
0.688,0.312,0.70925,0.93857,0.94463,0.93906,0.92157,1.0
0.692,0.308,0.70974,0.93882,0.94485,0.93933,0.92219,1.0
0.696,0.304,0.7101,0.93913,0.9451,0.93962,0.92276,1.0
0.7,0.3,0.71045,0.9394,0.94532,0.93987,0.92331,1.0
0.704,0.296,0.71091,0.93966,0.94563,0.94009,0.92381,1.0
0.708,0.292,0.7113,0.93991,0.94592,0.94042,0.9243,1.0
0.712,0.288,0.71177,0.94015,0.94617,0.94065,0.92477,1.0
0.716,0.284,0.71221,0.94045,0.94636,0.94086,0.92525,1.0
0.72,0.28,0.71275,0.94067,0.94658,0.94116,0.92573,1.0
0.724,0.276,0.71319,0.94092,0.94683,0.94143,0.92618,1.0
0.728,0.272,0.71374,0.94122,0.94715,0.94171,0.9267,1.0
0.732,0.268,0.71452,0.94149,0.94746,0.94196,0.92712,1.0
0.736,0.264,0.71493,0.94173,0.94773,0.94231,0.92754,1.0
0.74,0.26,0.71543,0.94201,0.94799,0.94255,0.92798,1.0
0.744,0.256,0.71582,0.94238,0.94824,0.94283,0.92849,1.0
0.748,0.252,0.7163,0.94261,0.94856,0.94311,0.92892,1.0
0.752,0.248,0.71685,0.94293,0.94885,0.94348,0.92938,1.0
0.756,0.244,0.71737,0.94333,0.94908,0.9438,0.92996,1.0
0.76,0.24,0.71799,0.94366,0.94936,0.94408,0.93038,1.0
0.764,0.236,0.71857,0.94398,0.94966,0.94446,0.93091,1.0
0.768,0.232,0.71914,0.94425,0.94992,0.94471,0.93136,1.0
0.772,0.228,0.71966,0.94461,0.95024,0.94495,0.93187,1.0
0.776,0.224,0.72028,0.94484,0.95059,0.94528,0.9323,1.0
0.78,0.22,0.72082,0.94509,0.95091,0.94562,0.93279,1.0
0.784,0.216,0.72142,0.94542,0.95118,0.94587,0.93319,1.0
0.788,0.212,0.72192,0.94573,0.95157,0.9462,0.9336,1.0
0.792,0.208,0.72238,0.946,0.9519,0.94643,0.93405,1.0
0.796,0.204,0.72282,0.94635,0.95227,0.94682,0.93439,1.0
0.8,0.2,0.72316,0.94667,0.95254,0.94724,0.93479,1.0
0.804,0.196,0.72365,0.94711,0.95289,0.94756,0.93524,1.0
0.808,0.192,0.72431,0.94741,0.95325,0.94787,0.93579,1.0
0.812,0.188,0.72481,0.94773,0.95361,0.9482,0.9362,1.0
0.816,0.184,0.72543,0.94806,0.95389,0.94857,0.93676,1.0
0.82,0.18,0.72592,0.94849,0.95431,0.94891,0.9372,1.0
0.824,0.176,0.72639,0.94878,0.95467,0.94923,0.93766,1.0
0.828,0.172,0.72685,0.94911,0.95507,0.94967,0.93817,1.0
0.832,0.168,0.7274,0.94951,0.95547,0.95007,0.93867,1.0
0.836,0.164,0.72791,0.94995,0.95582,0.95045,0.9392,1.0
0.84,0.16,0.72845,0.95033,0.95633,0.95098,0.93971,1.0
0.844,0.156,0.72894,0.9508,0.95676,0.95139,0.94024,1.0
0.848,0.152,0.72929,0.95124,0.95704,0.95165,0.94075,1.0
0.852,0.148,0.72987,0.95155,0.95742,0.952,0.94119,1.0
0.856,0.144,0.73045,0.95186,0.95781,0.95241,0.94181,1.0
0.86,0.14,0.73122,0.95215,0.95819,0.9528,0.94218,1.0
0.864,0.136,0.73171,0.95264,0.95863,0.95324,0.94256,1.0
0.868,0.132,0.73228,0.95312,0.95898,0.95374,0.94301,1.0
0.872,0.128,0.73302,0.95358,0.95943,0.95413,0.94343,1.0
0.876,0.124,0.73353,0.95405,0.95983,0.95448,0.94396,1.0
0.88,0.12,0.7341,0.95439,0.96025,0.95497,0.94426,1.0
0.884,0.116,0.73465,0.95487,0.96067,0.95538,0.94485,1.0
0.888,0.112,0.73516,0.95529,0.961,0.95583,0.94535,1.0
0.892,0.108,0.73576,0.95572,0.96139,0.95624,0.94587,1.0
0.896,0.104,0.73638,0.95611,0.9618,0.95664,0.94651,1.0
0.9,0.1,0.73691,0.95658,0.96224,0.95722,0.94702,1.0
0.904,0.096,0.73752,0.957,0.96261,0.95765,0.94774,1.0
0.908,0.092,0.73813,0.95758,0.96295,0.9581,0.94832,1.0
0.912,0.088,0.73873,0.95803,0.96334,0.95854,0.94889,1.0
0.916,0.084,0.73935,0.95853,0.96375,0.95894,0.94948,1.0
0.92,0.08,0.7401,0.95901,0.96413,0.95965,0.94994,1.0
0.924,0.076,0.7407,0.95966,0.96476,0.96026,0.95065,1.0
0.928,0.072,0.74137,0.96028,0.96515,0.96068,0.95113,1.0
0.932,0.068,0.74198,0.96072,0.96564,0.96124,0.9517,1.0
0.936,0.064,0.7426,0.96123,0.96619,0.96175,0.9523,1.0
0.94,0.06,0.74317,0.96172,0.96667,0.96217,0.95293,1.0
0.944,0.056,0.74404,0.96221,0.96715,0.96285,0.95358,1.0
0.948,0.052,0.74505,0.96291,0.96764,0.96347,0.95434,1.0
0.952,0.048,0.74605,0.96371,0.96813,0.96429,0.95487,1.0
0.956,0.044,0.74682,0.96442,0.96877,0.96483,0.95564,1.0
0.96,0.04,0.74759,0.96503,0.96923,0.96548,0.95643,1.0
0.964,0.036,0.74864,0.96585,0.96989,0.96625,0.95741,1.0
0.968,0.032,0.74949,0.96667,0.97051,0.967,0.95822,1.0
0.972,0.028,0.75053,0.96768,0.97112,0.96808,0.95907,1.0
0.976,0.024,0.7516,0.96856,0.97192,0.96891,0.96001,1.0
0.98,0.02,0.75263,0.96962,0.97263,0.96993,0.96108,1.0
0.984,0.016,0.75435,0.97066,0.97349,0.97131,0.9625,1.0
0.988,0.012,0.75572,0.97222,0.97488,0.97257,0.96419,1.0
0.992,0.008,0.75827,0.97465,0.97632,0.9748,0.96611,1.0
0.996,0.004,0.76258,0.97664,0.97824,0.97707,0.96928,1.0


==> gmm_feedback_variableB/P4_B8B6merged/UL_all_se_rel_opt_cdf_gap40_nc64_SNR15dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,GMM_PGD_UL_perfect,GMM_PGD_UL_from_y,unipow_chan_subsp,optimal
0.0,1.0,0.26431,0.34106,0.17138,0.47971,1.0
0.004,0.996,0.53311,0.69494,0.51265,0.73902,1.0
0.008,0.992,0.57115,0.74054,0.56671,0.76983,1.0
0.012,0.988,0.5872,0.7711,0.60921,0.7883,1.0
0.016,0.984,0.6002,0.78908,0.63865,0.80101,1.0
0.02,0.98,0.60913,0.80339,0.66155,0.81309,1.0
0.024,0.976,0.61594,0.81181,0.68007,0.8217,1.0
0.028,0.972,0.62208,0.81962,0.69691,0.829,1.0
0.032,0.968,0.62661,0.82746,0.70833,0.83449,1.0
0.036,0.964,0.6327,0.83416,0.72242,0.83966,1.0
0.04,0.96,0.63695,0.83888,0.73071,0.84489,1.0
0.044,0.956,0.64017,0.84423,0.73911,0.8476,1.0
0.048,0.952,0.64443,0.84842,0.74799,0.8509,1.0
0.052,0.948,0.64745,0.85265,0.75452,0.85469,1.0
0.056,0.944,0.65085,0.85671,0.76274,0.85651,1.0
0.06,0.94,0.65358,0.86085,0.76908,0.85927,1.0
0.064,0.936,0.65655,0.86456,0.77543,0.86126,1.0
0.068,0.932,0.65952,0.8678,0.78249,0.86324,1.0
0.072,0.928,0.66221,0.86976,0.78707,0.86525,1.0
0.076,0.924,0.66429,0.87221,0.79143,0.86751,1.0
0.08,0.92,0.66634,0.87422,0.79652,0.86977,1.0
0.084,0.916,0.66911,0.87682,0.80033,0.8718,1.0
0.088,0.912,0.67127,0.87835,0.80428,0.87432,1.0
0.092,0.908,0.6732,0.88,0.80753,0.87631,1.0
0.096,0.904,0.67504,0.88162,0.81038,0.87863,1.0
0.1,0.9,0.67708,0.88282,0.8133,0.8812,1.0
0.104,0.896,0.67834,0.88404,0.81685,0.88266,1.0
0.108,0.892,0.67989,0.88539,0.81913,0.88427,1.0
0.112,0.888,0.68172,0.88659,0.82123,0.88592,1.0
0.116,0.884,0.68317,0.88802,0.82442,0.88752,1.0
0.12,0.88,0.68445,0.889,0.82725,0.88904,1.0
0.124,0.876,0.6865,0.89012,0.83002,0.8908,1.0
0.128,0.872,0.68785,0.89109,0.83245,0.89218,1.0
0.132,0.868,0.68935,0.89185,0.83442,0.89372,1.0
0.136,0.864,0.69111,0.89295,0.83636,0.89532,1.0
0.14,0.86,0.69293,0.8937,0.8377,0.89661,1.0
0.144,0.856,0.6947,0.89443,0.83941,0.89792,1.0
0.148,0.852,0.69603,0.89532,0.84135,0.89977,1.0
0.152,0.848,0.69772,0.89597,0.84318,0.90105,1.0
0.156,0.844,0.69897,0.89682,0.84431,0.90239,1.0
0.16,0.84,0.70028,0.89757,0.84607,0.90354,1.0
0.164,0.836,0.70147,0.89832,0.84767,0.90461,1.0
0.168,0.832,0.70277,0.89897,0.84935,0.90595,1.0
0.172,0.828,0.70405,0.89963,0.85117,0.907,1.0
0.176,0.824,0.70523,0.90035,0.85273,0.90813,1.0
0.18,0.82,0.70641,0.90093,0.85419,0.90936,1.0
0.184,0.816,0.70733,0.90163,0.85566,0.91055,1.0
0.188,0.812,0.7083,0.90215,0.85719,0.91165,1.0
0.192,0.808,0.70973,0.90268,0.85869,0.9127,1.0
0.196,0.804,0.71085,0.90322,0.86011,0.91347,1.0
0.2,0.8,0.71188,0.9037,0.86159,0.91452,1.0
0.204,0.796,0.71312,0.90419,0.86262,0.91568,1.0
0.208,0.792,0.71417,0.90473,0.86396,0.91649,1.0
0.212,0.788,0.71514,0.90511,0.86509,0.91732,1.0
0.216,0.784,0.71602,0.90547,0.86647,0.91839,1.0
0.22,0.78,0.7172,0.90585,0.86768,0.91924,1.0
0.224,0.776,0.71785,0.90625,0.8686,0.91992,1.0
0.228,0.772,0.71905,0.90659,0.86967,0.92068,1.0
0.232,0.768,0.71988,0.907,0.87043,0.9214,1.0
0.236,0.764,0.72077,0.9074,0.8713,0.9222,1.0
0.24,0.76,0.7216,0.90781,0.87211,0.92277,1.0
0.244,0.756,0.72243,0.90812,0.87299,0.92346,1.0
0.248,0.752,0.72326,0.90847,0.87404,0.92414,1.0
0.252,0.748,0.72408,0.90881,0.87474,0.92494,1.0
0.256,0.744,0.72467,0.9092,0.87566,0.92546,1.0
0.26,0.74,0.72552,0.90963,0.87637,0.92607,1.0
0.264,0.736,0.72632,0.90989,0.87732,0.92684,1.0
0.268,0.732,0.72698,0.91038,0.87802,0.9275,1.0
0.272,0.728,0.72774,0.9107,0.87867,0.92808,1.0
0.276,0.724,0.72882,0.91101,0.87937,0.929,1.0
0.28,0.72,0.7295,0.91132,0.88021,0.92971,1.0
0.284,0.716,0.73021,0.91166,0.88094,0.93046,1.0
0.288,0.712,0.7312,0.91193,0.88157,0.93111,1.0
0.292,0.708,0.732,0.9122,0.88217,0.93168,1.0
0.296,0.704,0.73283,0.91253,0.88301,0.93213,1.0
0.3,0.7,0.73341,0.91281,0.88365,0.93253,1.0
0.304,0.696,0.7342,0.91311,0.88448,0.93313,1.0
0.308,0.692,0.73516,0.91345,0.88552,0.93378,1.0
0.312,0.688,0.73605,0.91374,0.88633,0.93427,1.0
0.316,0.684,0.73676,0.914,0.88697,0.93467,1.0
0.32,0.68,0.73739,0.91425,0.88764,0.93523,1.0
0.324,0.676,0.73797,0.91454,0.88829,0.9359,1.0
0.328,0.672,0.73879,0.91483,0.88882,0.93641,1.0
0.332,0.668,0.7394,0.91505,0.88947,0.93678,1.0
0.336,0.664,0.73996,0.91531,0.8901,0.93734,1.0
0.34,0.66,0.74064,0.91561,0.89078,0.93771,1.0
0.344,0.656,0.74123,0.91586,0.89141,0.93814,1.0
0.348,0.652,0.74179,0.91617,0.89197,0.93858,1.0
0.352,0.648,0.74229,0.91639,0.89267,0.93922,1.0
0.356,0.644,0.74285,0.91666,0.89324,0.93973,1.0
0.36,0.64,0.74337,0.91691,0.8938,0.94017,1.0
0.364,0.636,0.74395,0.91718,0.89442,0.94061,1.0
0.368,0.632,0.7445,0.91741,0.8949,0.94111,1.0
0.372,0.628,0.74514,0.91761,0.89548,0.94151,1.0
0.376,0.624,0.74569,0.91781,0.8961,0.94195,1.0
0.38,0.62,0.74615,0.91799,0.89653,0.94249,1.0
0.384,0.616,0.74673,0.91824,0.8969,0.94289,1.0
0.388,0.612,0.74718,0.9185,0.89742,0.9432,1.0
0.392,0.608,0.74771,0.91874,0.89785,0.9436,1.0
0.396,0.604,0.74808,0.91893,0.89831,0.94402,1.0
0.4,0.6,0.74866,0.91922,0.89876,0.94441,1.0
0.404,0.596,0.74915,0.9195,0.8992,0.94491,1.0
0.408,0.592,0.74956,0.91975,0.8998,0.94539,1.0
0.412,0.588,0.74996,0.91994,0.90021,0.94579,1.0
0.416,0.584,0.7505,0.92021,0.9007,0.9463,1.0
0.42,0.58,0.7509,0.92041,0.90123,0.94677,1.0
0.424,0.576,0.75144,0.92072,0.90175,0.94723,1.0
0.428,0.572,0.75198,0.92094,0.90217,0.94757,1.0
0.432,0.568,0.75224,0.92118,0.90258,0.948,1.0
0.436,0.564,0.75274,0.92132,0.90301,0.94842,1.0
0.44,0.56,0.75316,0.92158,0.90335,0.94878,1.0
0.444,0.556,0.75356,0.92181,0.90382,0.94925,1.0
0.448,0.552,0.75402,0.922,0.90426,0.94968,1.0
0.452,0.548,0.75446,0.92224,0.90465,0.95004,1.0
0.456,0.544,0.75479,0.92244,0.90501,0.95035,1.0
0.46,0.54,0.75513,0.92263,0.90537,0.95067,1.0
0.464,0.536,0.75554,0.92283,0.90577,0.95107,1.0
0.468,0.532,0.75596,0.92303,0.90622,0.95156,1.0
0.472,0.528,0.75633,0.92321,0.90669,0.95195,1.0
0.476,0.524,0.75682,0.92342,0.90701,0.95232,1.0
0.48,0.52,0.75732,0.92362,0.9074,0.95265,1.0
0.484,0.516,0.75771,0.92383,0.90771,0.95293,1.0
0.488,0.512,0.75811,0.92403,0.90814,0.95326,1.0
0.492,0.508,0.75851,0.92421,0.90847,0.95367,1.0
0.496,0.504,0.75903,0.92444,0.90885,0.95413,1.0
0.5,0.5,0.75957,0.92465,0.90938,0.95442,1.0
0.504,0.496,0.76008,0.92485,0.9097,0.95482,1.0
0.508,0.492,0.76045,0.92506,0.9101,0.95524,1.0
0.512,0.488,0.76088,0.92522,0.9106,0.95569,1.0
0.516,0.484,0.76125,0.92548,0.91098,0.95613,1.0
0.52,0.48,0.76179,0.92572,0.91133,0.95649,1.0
0.524,0.476,0.76216,0.92593,0.91166,0.95692,1.0
0.528,0.472,0.76253,0.92612,0.91207,0.9573,1.0
0.532,0.468,0.76297,0.92635,0.91234,0.95766,1.0
0.536,0.464,0.76334,0.92654,0.91269,0.95803,1.0
0.54,0.46,0.76372,0.92669,0.91304,0.9583,1.0
0.544,0.456,0.76412,0.92693,0.91339,0.95866,1.0
0.548,0.452,0.76448,0.9271,0.91377,0.95912,1.0
0.552,0.448,0.76485,0.92731,0.91419,0.95939,1.0
0.556,0.444,0.76524,0.92747,0.91443,0.95991,1.0
0.56,0.44,0.76562,0.92772,0.91468,0.9602,1.0
0.564,0.436,0.76596,0.92791,0.91493,0.96058,1.0
0.568,0.432,0.76625,0.92809,0.91525,0.96089,1.0
0.572,0.428,0.76661,0.92826,0.91567,0.96134,1.0
0.576,0.424,0.76692,0.92841,0.916,0.96173,1.0
0.58,0.42,0.76739,0.92866,0.91629,0.96199,1.0
0.584,0.416,0.76771,0.92889,0.91665,0.96229,1.0
0.588,0.412,0.76813,0.9291,0.9169,0.96261,1.0
0.592,0.408,0.76847,0.92931,0.91721,0.96297,1.0
0.596,0.404,0.76886,0.92951,0.91751,0.96338,1.0
0.6,0.4,0.76933,0.92973,0.91775,0.9638,1.0
0.604,0.396,0.76971,0.92991,0.91807,0.96413,1.0
0.608,0.392,0.76996,0.9301,0.91834,0.96447,1.0
0.612,0.388,0.77037,0.93031,0.91858,0.96485,1.0
0.616,0.384,0.77064,0.93051,0.91888,0.96519,1.0
0.62,0.38,0.77107,0.9307,0.91924,0.96558,1.0
0.624,0.376,0.77149,0.93096,0.9196,0.96596,1.0
0.628,0.372,0.77178,0.93122,0.9199,0.96638,1.0
0.632,0.368,0.7721,0.93144,0.92024,0.96672,1.0
0.636,0.364,0.77255,0.93163,0.92054,0.96693,1.0
0.64,0.36,0.77294,0.93184,0.9209,0.96727,1.0
0.644,0.356,0.7734,0.93202,0.92118,0.96748,1.0
0.648,0.352,0.77375,0.93223,0.92141,0.96782,1.0
0.652,0.348,0.77407,0.93245,0.92172,0.96815,1.0
0.656,0.344,0.77449,0.93266,0.92203,0.96841,1.0
0.66,0.34,0.77481,0.93295,0.92235,0.9688,1.0
0.664,0.336,0.77516,0.93325,0.92265,0.9691,1.0
0.668,0.332,0.7755,0.9335,0.92301,0.96942,1.0
0.672,0.328,0.77586,0.93372,0.9233,0.96978,1.0
0.676,0.324,0.7762,0.93393,0.92361,0.97012,1.0
0.68,0.32,0.7766,0.93416,0.92394,0.97047,1.0
0.684,0.316,0.77704,0.93435,0.92432,0.97077,1.0
0.688,0.312,0.77733,0.9346,0.92462,0.97105,1.0
0.692,0.308,0.77762,0.93492,0.92493,0.97131,1.0
0.696,0.304,0.77794,0.93513,0.92519,0.97168,1.0
0.7,0.3,0.77825,0.93536,0.92551,0.97192,1.0
0.704,0.296,0.77865,0.93568,0.92586,0.97222,1.0
0.708,0.292,0.77908,0.93591,0.92619,0.97253,1.0
0.712,0.288,0.77946,0.93614,0.92651,0.97284,1.0
0.716,0.284,0.77983,0.93638,0.92681,0.97327,1.0
0.72,0.28,0.78013,0.93661,0.92719,0.97356,1.0
0.724,0.276,0.78045,0.93694,0.92755,0.97379,1.0
0.728,0.272,0.78073,0.93722,0.92792,0.97406,1.0
0.732,0.268,0.78111,0.93746,0.9282,0.97436,1.0
0.736,0.264,0.78156,0.93784,0.92841,0.97464,1.0
0.74,0.26,0.78203,0.93818,0.92876,0.97488,1.0
0.744,0.256,0.78245,0.93859,0.92907,0.97515,1.0
0.748,0.252,0.78288,0.93891,0.92943,0.97537,1.0
0.752,0.248,0.78331,0.93922,0.92972,0.97564,1.0
0.756,0.244,0.78371,0.93945,0.93,0.97595,1.0
0.76,0.24,0.78412,0.93976,0.93039,0.97626,1.0
0.764,0.236,0.78463,0.94015,0.93066,0.97653,1.0
0.768,0.232,0.78509,0.94048,0.93092,0.97681,1.0
0.772,0.228,0.7855,0.94085,0.93128,0.97705,1.0
0.776,0.224,0.78596,0.94122,0.93165,0.97731,1.0
0.78,0.22,0.78623,0.94155,0.93202,0.97759,1.0
0.784,0.216,0.7866,0.94191,0.9323,0.97777,1.0
0.788,0.212,0.787,0.94229,0.9326,0.97799,1.0
0.792,0.208,0.7874,0.94266,0.93309,0.97829,1.0
0.796,0.204,0.78785,0.94291,0.93354,0.97856,1.0
0.8,0.2,0.78824,0.9433,0.93383,0.97888,1.0
0.804,0.196,0.78856,0.94375,0.93424,0.97911,1.0
0.808,0.192,0.7889,0.94409,0.93464,0.97934,1.0
0.812,0.188,0.7893,0.94445,0.93512,0.97962,1.0
0.816,0.184,0.78963,0.94494,0.93547,0.97986,1.0
0.82,0.18,0.79003,0.94534,0.93586,0.98012,1.0
0.824,0.176,0.79035,0.94577,0.93615,0.98032,1.0
0.828,0.172,0.7907,0.94624,0.93658,0.98051,1.0
0.832,0.168,0.79104,0.94667,0.93711,0.98081,1.0
0.836,0.164,0.79152,0.94716,0.9375,0.98104,1.0
0.84,0.16,0.79197,0.94751,0.9381,0.98125,1.0
0.844,0.156,0.79225,0.94815,0.93865,0.98153,1.0
0.848,0.152,0.79266,0.94879,0.93919,0.98183,1.0
0.852,0.148,0.79314,0.94927,0.93964,0.98205,1.0
0.856,0.144,0.79351,0.9497,0.94004,0.98231,1.0
0.86,0.14,0.79392,0.95018,0.94046,0.98255,1.0
0.864,0.136,0.79435,0.95067,0.94094,0.98277,1.0
0.868,0.132,0.79482,0.95126,0.94145,0.98305,1.0
0.872,0.128,0.79512,0.95176,0.94196,0.98326,1.0
0.876,0.124,0.79546,0.95219,0.94253,0.98355,1.0
0.88,0.12,0.79596,0.95283,0.94315,0.98379,1.0
0.884,0.116,0.79636,0.9533,0.94375,0.98406,1.0
0.888,0.112,0.7967,0.95408,0.94444,0.98432,1.0
0.892,0.108,0.79709,0.95458,0.94508,0.98466,1.0
0.896,0.104,0.79746,0.95515,0.94561,0.98492,1.0
0.9,0.1,0.79786,0.95565,0.94632,0.98513,1.0
0.904,0.096,0.79825,0.9564,0.94693,0.98547,1.0
0.908,0.092,0.79873,0.95686,0.94751,0.98579,1.0
0.912,0.088,0.79933,0.9574,0.94831,0.98597,1.0
0.916,0.084,0.79977,0.95797,0.94928,0.9862,1.0
0.92,0.08,0.80032,0.95857,0.94992,0.98644,1.0
0.924,0.076,0.80071,0.95922,0.9507,0.98671,1.0
0.928,0.072,0.80118,0.95978,0.95141,0.98704,1.0
0.932,0.068,0.80166,0.9605,0.95213,0.98726,1.0
0.936,0.064,0.80202,0.96105,0.95323,0.98757,1.0
0.94,0.06,0.80277,0.96166,0.95415,0.98791,1.0
0.944,0.056,0.80335,0.96221,0.9552,0.9882,1.0
0.948,0.052,0.80399,0.96285,0.95625,0.98844,1.0
0.952,0.048,0.8046,0.96348,0.95725,0.98879,1.0
0.956,0.044,0.80518,0.96416,0.95827,0.98908,1.0
0.96,0.04,0.80578,0.9651,0.95935,0.98935,1.0
0.964,0.036,0.80643,0.96581,0.96046,0.98968,1.0
0.968,0.032,0.80702,0.96655,0.96181,0.99015,1.0
0.972,0.028,0.80765,0.96761,0.96317,0.99056,1.0
0.976,0.024,0.80849,0.96833,0.9643,0.99105,1.0
0.98,0.02,0.80928,0.96948,0.96561,0.99164,1.0
0.984,0.016,0.81032,0.97122,0.96744,0.99235,1.0
0.988,0.012,0.8115,0.973,0.96956,0.99283,1.0
0.992,0.008,0.81314,0.97567,0.97293,0.99362,1.0
0.996,0.004,0.816,0.97893,0.97792,0.99461,1.0


==> gmm_feedback_variableB/P4_B8B6pruned/UL_all_se_rel_opt_cdf_gap40_nc64_SNR15dB_ntrain20000.csv <==
y_label,oneminy_label,uniform,GMM_PGD_UL_perfect,GMM_PGD_UL_from_y,unipow_chan_subsp,optimal
0.0,1.0,0.26431,0.33607,0.04476,0.47971,1.0
0.004,0.996,0.53311,0.61616,0.48979,0.73902,1.0
0.008,0.992,0.57115,0.69332,0.56024,0.76983,1.0
0.012,0.988,0.5872,0.73593,0.60389,0.7883,1.0
0.016,0.984,0.6002,0.75894,0.62958,0.80101,1.0
0.02,0.98,0.60913,0.7811,0.64749,0.81309,1.0
0.024,0.976,0.61594,0.79258,0.66895,0.8217,1.0
0.028,0.972,0.62208,0.80195,0.68321,0.829,1.0
0.032,0.968,0.62661,0.81222,0.69712,0.83449,1.0
0.036,0.964,0.6327,0.82061,0.70868,0.83966,1.0
0.04,0.96,0.63695,0.82592,0.71959,0.84489,1.0
0.044,0.956,0.64017,0.83297,0.72801,0.8476,1.0
0.048,0.952,0.64443,0.83925,0.73653,0.8509,1.0
0.052,0.948,0.64745,0.84411,0.74639,0.85469,1.0
0.056,0.944,0.65085,0.84994,0.75482,0.85651,1.0
0.06,0.94,0.65358,0.8535,0.76246,0.85927,1.0
0.064,0.936,0.65655,0.85818,0.76818,0.86126,1.0
0.068,0.932,0.65952,0.86156,0.77261,0.86324,1.0
0.072,0.928,0.66221,0.86472,0.77809,0.86525,1.0
0.076,0.924,0.66429,0.86794,0.78352,0.86751,1.0
0.08,0.92,0.66634,0.86992,0.7889,0.86977,1.0
0.084,0.916,0.66911,0.87176,0.79456,0.8718,1.0
0.088,0.912,0.67127,0.87468,0.7974,0.87432,1.0
0.092,0.908,0.6732,0.8768,0.80072,0.87631,1.0
0.096,0.904,0.67504,0.8782,0.80405,0.87863,1.0
0.1,0.9,0.67708,0.87985,0.80709,0.8812,1.0
0.104,0.896,0.67834,0.88158,0.81081,0.88266,1.0
0.108,0.892,0.67989,0.88282,0.81444,0.88427,1.0
0.112,0.888,0.68172,0.88412,0.8179,0.88592,1.0
0.116,0.884,0.68317,0.88502,0.82053,0.88752,1.0
0.12,0.88,0.68445,0.88626,0.82323,0.88904,1.0
0.124,0.876,0.6865,0.88726,0.82611,0.8908,1.0
0.128,0.872,0.68785,0.88851,0.82929,0.89218,1.0
0.132,0.868,0.68935,0.8899,0.8311,0.89372,1.0
0.136,0.864,0.69111,0.89099,0.8338,0.89532,1.0
0.14,0.86,0.69293,0.89223,0.83587,0.89661,1.0
0.144,0.856,0.6947,0.89304,0.83817,0.89792,1.0
0.148,0.852,0.69603,0.89388,0.83974,0.89977,1.0
0.152,0.848,0.69772,0.89463,0.8418,0.90105,1.0
0.156,0.844,0.69897,0.8956,0.84375,0.90239,1.0
0.16,0.84,0.70028,0.89656,0.84544,0.90354,1.0
0.164,0.836,0.70147,0.89725,0.84724,0.90461,1.0
0.168,0.832,0.70277,0.8978,0.84919,0.90595,1.0
0.172,0.828,0.70405,0.89852,0.85105,0.907,1.0
0.176,0.824,0.70523,0.89924,0.853,0.90813,1.0
0.18,0.82,0.70641,0.89983,0.855,0.90936,1.0
0.184,0.816,0.70733,0.90039,0.85676,0.91055,1.0
0.188,0.812,0.7083,0.90099,0.85814,0.91165,1.0
0.192,0.808,0.70973,0.90166,0.85918,0.9127,1.0
0.196,0.804,0.71085,0.90207,0.86052,0.91347,1.0
0.2,0.8,0.71188,0.90268,0.86188,0.91452,1.0
0.204,0.796,0.71312,0.90332,0.86305,0.91568,1.0
0.208,0.792,0.71417,0.90381,0.86419,0.91649,1.0
0.212,0.788,0.71514,0.90439,0.86549,0.91732,1.0
0.216,0.784,0.71602,0.90477,0.86684,0.91839,1.0
0.22,0.78,0.7172,0.90524,0.86816,0.91924,1.0
0.224,0.776,0.71785,0.90574,0.86955,0.91992,1.0
0.228,0.772,0.71905,0.90614,0.87028,0.92068,1.0
0.232,0.768,0.71988,0.90643,0.87166,0.9214,1.0
0.236,0.764,0.72077,0.90685,0.87288,0.9222,1.0
0.24,0.76,0.7216,0.90723,0.87384,0.92277,1.0
0.244,0.756,0.72243,0.90766,0.87498,0.92346,1.0
0.248,0.752,0.72326,0.908,0.8759,0.92414,1.0
0.252,0.748,0.72408,0.90836,0.87699,0.92494,1.0
0.256,0.744,0.72467,0.90868,0.87782,0.92546,1.0
0.26,0.74,0.72552,0.90902,0.87865,0.92607,1.0
0.264,0.736,0.72632,0.90932,0.87935,0.92684,1.0
0.268,0.732,0.72698,0.90969,0.88027,0.9275,1.0
0.272,0.728,0.72774,0.91004,0.88108,0.92808,1.0
0.276,0.724,0.72882,0.91046,0.88191,0.929,1.0
0.28,0.72,0.7295,0.91074,0.88261,0.92971,1.0
0.284,0.716,0.73021,0.91108,0.88331,0.93046,1.0
0.288,0.712,0.7312,0.91142,0.8841,0.93111,1.0
0.292,0.708,0.732,0.91179,0.88487,0.93168,1.0
0.296,0.704,0.73283,0.91203,0.88556,0.93213,1.0
0.3,0.7,0.73341,0.91239,0.88625,0.93253,1.0
0.304,0.696,0.7342,0.9127,0.8868,0.93313,1.0
0.308,0.692,0.73516,0.91301,0.88764,0.93378,1.0
0.312,0.688,0.73605,0.91327,0.88846,0.93427,1.0
0.316,0.684,0.73676,0.91351,0.88905,0.93467,1.0
0.32,0.68,0.73739,0.91374,0.88968,0.93523,1.0
0.324,0.676,0.73797,0.91402,0.89024,0.9359,1.0
0.328,0.672,0.73879,0.91436,0.89085,0.93641,1.0
0.332,0.668,0.7394,0.9146,0.8915,0.93678,1.0
0.336,0.664,0.73996,0.91485,0.89213,0.93734,1.0
0.34,0.66,0.74064,0.91519,0.89273,0.93771,1.0
0.344,0.656,0.74123,0.91541,0.89347,0.93814,1.0
0.348,0.652,0.74179,0.91565,0.89407,0.93858,1.0
0.352,0.648,0.74229,0.91596,0.89457,0.93922,1.0
0.356,0.644,0.74285,0.91627,0.89523,0.93973,1.0
0.36,0.64,0.74337,0.91651,0.89572,0.94017,1.0
0.364,0.636,0.74395,0.91674,0.89641,0.94061,1.0
0.368,0.632,0.7445,0.91699,0.89696,0.94111,1.0
0.372,0.628,0.74514,0.9172,0.89745,0.94151,1.0
0.376,0.624,0.74569,0.91744,0.8979,0.94195,1.0
0.38,0.62,0.74615,0.91764,0.89845,0.94249,1.0
0.384,0.616,0.74673,0.91788,0.89892,0.94289,1.0
0.388,0.612,0.74718,0.91814,0.89943,0.9432,1.0
0.392,0.608,0.74771,0.91841,0.89984,0.9436,1.0
0.396,0.604,0.74808,0.91864,0.90039,0.94402,1.0
0.4,0.6,0.74866,0.91894,0.90091,0.94441,1.0
0.404,0.596,0.74915,0.91916,0.90145,0.94491,1.0
0.408,0.592,0.74956,0.91938,0.90187,0.94539,1.0
0.412,0.588,0.74996,0.91969,0.90236,0.94579,1.0
0.416,0.584,0.7505,0.91991,0.9027,0.9463,1.0
0.42,0.58,0.7509,0.92018,0.90344,0.94677,1.0
0.424,0.576,0.75144,0.92037,0.90395,0.94723,1.0
0.428,0.572,0.75198,0.92062,0.90437,0.94757,1.0
0.432,0.568,0.75224,0.92084,0.90473,0.948,1.0
0.436,0.564,0.75274,0.92109,0.90507,0.94842,1.0
0.44,0.56,0.75316,0.92132,0.90549,0.94878,1.0
0.444,0.556,0.75356,0.92151,0.90586,0.94925,1.0
0.448,0.552,0.75402,0.92172,0.90619,0.94968,1.0
0.452,0.548,0.75446,0.92201,0.90657,0.95004,1.0
0.456,0.544,0.75479,0.92227,0.90699,0.95035,1.0
0.46,0.54,0.75513,0.92244,0.90733,0.95067,1.0
0.464,0.536,0.75554,0.92266,0.90776,0.95107,1.0
0.468,0.532,0.75596,0.92287,0.90803,0.95156,1.0
0.472,0.528,0.75633,0.92308,0.90837,0.95195,1.0
0.476,0.524,0.75682,0.9233,0.90868,0.95232,1.0
0.48,0.52,0.75732,0.92358,0.9091,0.95265,1.0
0.484,0.516,0.75771,0.92376,0.90949,0.95293,1.0
0.488,0.512,0.75811,0.92399,0.90991,0.95326,1.0
0.492,0.508,0.75851,0.92418,0.91026,0.95367,1.0
0.496,0.504,0.75903,0.9244,0.91064,0.95413,1.0
0.5,0.5,0.75957,0.92459,0.91092,0.95442,1.0
0.504,0.496,0.76008,0.9248,0.91131,0.95482,1.0
0.508,0.492,0.76045,0.92497,0.91168,0.95524,1.0
0.512,0.488,0.76088,0.9252,0.912,0.95569,1.0
0.516,0.484,0.76125,0.92538,0.9123,0.95613,1.0
0.52,0.48,0.76179,0.92558,0.91265,0.95649,1.0
0.524,0.476,0.76216,0.92584,0.91296,0.95692,1.0
0.528,0.472,0.76253,0.92601,0.91328,0.9573,1.0
0.532,0.468,0.76297,0.92627,0.91359,0.95766,1.0
0.536,0.464,0.76334,0.92643,0.91401,0.95803,1.0
0.54,0.46,0.76372,0.92659,0.91441,0.9583,1.0
0.544,0.456,0.76412,0.92679,0.91469,0.95866,1.0
0.548,0.452,0.76448,0.92701,0.91499,0.95912,1.0
0.552,0.448,0.76485,0.9272,0.91527,0.95939,1.0
0.556,0.444,0.76524,0.9274,0.9156,0.95991,1.0
0.56,0.44,0.76562,0.92753,0.91594,0.9602,1.0
0.564,0.436,0.76596,0.92775,0.9162,0.96058,1.0
0.568,0.432,0.76625,0.92797,0.91654,0.96089,1.0
0.572,0.428,0.76661,0.92815,0.91685,0.96134,1.0
0.576,0.424,0.76692,0.92834,0.91719,0.96173,1.0
0.58,0.42,0.76739,0.92854,0.91743,0.96199,1.0
0.584,0.416,0.76771,0.92876,0.91777,0.96229,1.0
0.588,0.412,0.76813,0.92897,0.91811,0.96261,1.0
0.592,0.408,0.76847,0.92919,0.91833,0.96297,1.0
0.596,0.404,0.76886,0.92943,0.91866,0.96338,1.0
0.6,0.4,0.76933,0.92965,0.91902,0.9638,1.0
0.604,0.396,0.76971,0.92983,0.91934,0.96413,1.0
0.608,0.392,0.76996,0.93,0.91965,0.96447,1.0
0.612,0.388,0.77037,0.93029,0.91988,0.96485,1.0
0.616,0.384,0.77064,0.93045,0.92025,0.96519,1.0
0.62,0.38,0.77107,0.93067,0.9205,0.96558,1.0
0.624,0.376,0.77149,0.93093,0.92079,0.96596,1.0
0.628,0.372,0.77178,0.93116,0.92099,0.96638,1.0
0.632,0.368,0.7721,0.9313,0.92129,0.96672,1.0
0.636,0.364,0.77255,0.9315,0.92158,0.96693,1.0
0.64,0.36,0.77294,0.93174,0.9219,0.96727,1.0
0.644,0.356,0.7734,0.93196,0.92223,0.96748,1.0
0.648,0.352,0.77375,0.93214,0.9226,0.96782,1.0
0.652,0.348,0.77407,0.93233,0.92294,0.96815,1.0
0.656,0.344,0.77449,0.93258,0.92323,0.96841,1.0
0.66,0.34,0.77481,0.93282,0.92354,0.9688,1.0
0.664,0.336,0.77516,0.9331,0.92391,0.9691,1.0
0.668,0.332,0.7755,0.93332,0.92414,0.96942,1.0
0.672,0.328,0.77586,0.93352,0.92449,0.96978,1.0
0.676,0.324,0.7762,0.93378,0.92474,0.97012,1.0
0.68,0.32,0.7766,0.93401,0.92498,0.97047,1.0
0.684,0.316,0.77704,0.93429,0.92534,0.97077,1.0
0.688,0.312,0.77733,0.93453,0.92572,0.97105,1.0
0.692,0.308,0.77762,0.93478,0.92601,0.97131,1.0
0.696,0.304,0.77794,0.93501,0.92627,0.97168,1.0
0.7,0.3,0.77825,0.93528,0.92663,0.97192,1.0
0.704,0.296,0.77865,0.93556,0.92697,0.97222,1.0
0.708,0.292,0.77908,0.93579,0.92723,0.97253,1.0
0.712,0.288,0.77946,0.93605,0.92751,0.97284,1.0
0.716,0.284,0.77983,0.93632,0.92787,0.97327,1.0
0.72,0.28,0.78013,0.9366,0.92819,0.97356,1.0
0.724,0.276,0.78045,0.93688,0.92848,0.97379,1.0
0.728,0.272,0.78073,0.93715,0.92878,0.97406,1.0
0.732,0.268,0.78111,0.93744,0.92897,0.97436,1.0
0.736,0.264,0.78156,0.9378,0.92926,0.97464,1.0
0.74,0.26,0.78203,0.93814,0.9295,0.97488,1.0
0.744,0.256,0.78245,0.93847,0.92988,0.97515,1.0
0.748,0.252,0.78288,0.93885,0.9301,0.97537,1.0
0.752,0.248,0.78331,0.93923,0.93043,0.97564,1.0
0.756,0.244,0.78371,0.93955,0.9307,0.97595,1.0
0.76,0.24,0.78412,0.93993,0.93105,0.97626,1.0
0.764,0.236,0.78463,0.9402,0.93139,0.97653,1.0
0.768,0.232,0.78509,0.94045,0.93171,0.97681,1.0
0.772,0.228,0.7855,0.94082,0.93201,0.97705,1.0
0.776,0.224,0.78596,0.94111,0.93233,0.97731,1.0
0.78,0.22,0.78623,0.94146,0.93264,0.97759,1.0
0.784,0.216,0.7866,0.94176,0.93311,0.97777,1.0
0.788,0.212,0.787,0.94218,0.93343,0.97799,1.0
0.792,0.208,0.7874,0.94258,0.93381,0.97829,1.0
0.796,0.204,0.78785,0.94293,0.93422,0.97856,1.0
0.8,0.2,0.78824,0.94334,0.93462,0.97888,1.0
0.804,0.196,0.78856,0.94385,0.93497,0.97911,1.0
0.808,0.192,0.7889,0.94427,0.93524,0.97934,1.0
0.812,0.188,0.7893,0.94458,0.93571,0.97962,1.0
0.816,0.184,0.78963,0.9449,0.9361,0.97986,1.0
0.82,0.18,0.79003,0.94536,0.93644,0.98012,1.0
0.824,0.176,0.79035,0.94583,0.93682,0.98032,1.0
0.828,0.172,0.7907,0.94624,0.93731,0.98051,1.0
0.832,0.168,0.79104,0.94663,0.93784,0.98081,1.0
0.836,0.164,0.79152,0.94709,0.9383,0.98104,1.0
0.84,0.16,0.79197,0.9476,0.93871,0.98125,1.0
0.844,0.156,0.79225,0.94797,0.93912,0.98153,1.0
0.848,0.152,0.79266,0.94857,0.93946,0.98183,1.0
0.852,0.148,0.79314,0.949,0.93998,0.98205,1.0
0.856,0.144,0.79351,0.94952,0.94037,0.98231,1.0
0.86,0.14,0.79392,0.95006,0.9408,0.98255,1.0
0.864,0.136,0.79435,0.95058,0.94126,0.98277,1.0
0.868,0.132,0.79482,0.95111,0.94161,0.98305,1.0
0.872,0.128,0.79512,0.95167,0.94221,0.98326,1.0
0.876,0.124,0.79546,0.95217,0.94273,0.98355,1.0
0.88,0.12,0.79596,0.95275,0.94324,0.98379,1.0
0.884,0.116,0.79636,0.95325,0.94393,0.98406,1.0
0.888,0.112,0.7967,0.95398,0.94452,0.98432,1.0
0.892,0.108,0.79709,0.95453,0.94499,0.98466,1.0
0.896,0.104,0.79746,0.95505,0.94577,0.98492,1.0
0.9,0.1,0.79786,0.95559,0.94637,0.98513,1.0
0.904,0.096,0.79825,0.95622,0.9469,0.98547,1.0
0.908,0.092,0.79873,0.95676,0.94766,0.98579,1.0
0.912,0.088,0.79933,0.95738,0.94845,0.98597,1.0
0.916,0.084,0.79977,0.9578,0.94922,0.9862,1.0
0.92,0.08,0.80032,0.95844,0.94997,0.98644,1.0
0.924,0.076,0.80071,0.95913,0.95083,0.98671,1.0
0.928,0.072,0.80118,0.95968,0.95157,0.98704,1.0
0.932,0.068,0.80166,0.9604,0.95231,0.98726,1.0
0.936,0.064,0.80202,0.96114,0.95326,0.98757,1.0
0.94,0.06,0.80277,0.96179,0.95419,0.98791,1.0
0.944,0.056,0.80335,0.9623,0.95502,0.9882,1.0
0.948,0.052,0.80399,0.96304,0.95591,0.98844,1.0
0.952,0.048,0.8046,0.96364,0.9569,0.98879,1.0
0.956,0.044,0.80518,0.96435,0.95786,0.98908,1.0
0.96,0.04,0.80578,0.96522,0.95888,0.98935,1.0
0.964,0.036,0.80643,0.96594,0.96,0.98968,1.0
0.968,0.032,0.80702,0.96679,0.96162,0.99015,1.0
0.972,0.028,0.80765,0.96764,0.9627,0.99056,1.0
0.976,0.024,0.80849,0.96878,0.9639,0.99105,1.0
0.98,0.02,0.80928,0.96991,0.96541,0.99164,1.0
0.984,0.016,0.81032,0.97132,0.96707,0.99235,1.0
0.988,0.012,0.8115,0.97308,0.96923,0.99283,1.0
0.992,0.008,0.81314,0.97621,0.97238,0.99362,1.0
0.996,0.004,0.816,0.97933,0.97691,0.99461,1.0

